Synthesis of Feedback Controller for Nonlinear Control Systems with Optimal Region of Attraction

We propose a framework for synthesizing a feedback control policy that maximizes the region of attraction (ROA) of a closed-loop nonlinear dynamical system. Our synthesis technique relies on stochastic optimization, which involves computation of an objective function capturing the ROA for a feedback control law. We employ a machine learning technique based on deep neural network to estimate the ROA for a given feedback controller. Overall, our technique is capable of synthesizing a controller co-optimizing traditional control objectives like LQR cost together with ROA. We demonstrate the efficacy of our technique through exhaustive experiments carried out on various nonlinear systems.

==> F21.csv <==
x,a,b
0,1.5708,1.5708
0.000010149,1.5708,1.5708
0.000060891,1.5708,1.5708
0.00031461,1.5708,1.5708
0.0015832,1.5708,1.5708
0.007926,1.5714,1.5707
0.017926,1.5739,1.5703
0.027926,1.5783,1.5696
0.037926,1.5846,1.5685
0.047926,1.5926,1.5672
0.057926,1.6024,1.5655
0.067926,1.6138,1.5636
0.077926,1.6269,1.5613
0.087926,1.6416,1.5587
0.097926,1.6579,1.5558
0.10793,1.6757,1.5527
0.11793,1.695,1.5492
0.12793,1.7157,1.5454
0.13793,1.7377,1.5413
0.14793,1.7611,1.537
0.15793,1.7858,1.5323
0.16793,1.8118,1.5274
0.17793,1.839,1.5222
0.18793,1.8673,1.5167
0.19793,1.8967,1.5109
0.20793,1.9273,1.5049
0.21793,1.9588,1.4985
0.22793,1.9913,1.492
0.23793,2.0247,1.4851
0.24793,2.059,1.478
0.25793,2.0941,1.4706
0.26793,2.1299,1.463
0.27793,2.1665,1.4551
0.28793,2.2037,1.447
0.29793,2.2414,1.4386
0.30793,2.2797,1.43
0.31793,2.3185,1.4211
0.32793,2.3576,1.412
0.33793,2.3971,1.4027
0.34793,2.4368,1.3931
0.35793,2.4767,1.3833
0.36793,2.5168,1.3734
0.37793,2.5569,1.3631
0.38793,2.597,1.3527
0.39793,2.6371,1.3421
0.40793,2.677,1.3312
0.41793,2.7167,1.3202
0.42793,2.7561,1.3089
0.43793,2.7952,1.2975
0.44793,2.8339,1.2859
0.45793,2.8721,1.2741
0.46793,2.9099,1.2621
0.47793,2.947,1.2499
0.48793,2.9835,1.2376
0.49793,3.0193,1.225
0.50793,3.0544,1.2124
0.51793,3.0887,1.1995
0.52793,3.1221,1.1865
0.53793,3.1546,1.1734
0.54793,3.1863,1.1601
0.55793,3.2169,1.1466
0.56793,3.2466,1.133
0.57793,3.2752,1.1193
0.58793,3.3028,1.1054
0.59793,3.3293,1.0914
0.60793,3.3546,1.0773
0.61793,3.3789,1.063
0.62793,3.402,1.0486
0.63793,3.4239,1.0342
0.64793,3.4447,1.0196
0.65793,3.4642,1.0049
0.66793,3.4826,0.99004
0.67793,3.4998,0.97513
0.68793,3.5159,0.96012
0.69793,3.5307,0.94501
0.70793,3.5443,0.92982
0.71793,3.5568,0.91454
0.72793,3.5681,0.89917
0.73793,3.5782,0.88373
0.74793,3.5872,0.86821
0.75793,3.5951,0.85261
0.76793,3.6018,0.83695
0.77793,3.6074,0.82122
0.78793,3.612,0.80543
0.79793,3.6155,0.78958
0.80793,3.6179,0.77367
0.81793,3.6194,0.75771
0.82793,3.6198,0.7417
0.83793,3.6193,0.72564
0.84793,3.6179,0.70954
0.85793,3.6155,0.6934
0.86793,3.6123,0.67722
0.87793,3.6082,0.661
0.88793,3.6032,0.64475
0.89793,3.5975,0.62848
0.90793,3.5911,0.61218
0.91793,3.5838,0.59585
0.92793,3.5759,0.57951
0.93793,3.5674,0.56314
0.94793,3.5581,0.54676
0.95793,3.5483,0.53037
0.96793,3.538,0.51397
0.97793,3.5271,0.49756
0.98793,3.5157,0.48115
0.99793,3.5038,0.46473
1.0079,3.4915,0.44832
1.0179,3.4788,0.4319
1.0279,3.4657,0.4155
1.0379,3.4524,0.3991
1.0479,3.4387,0.38271
1.0579,3.4248,0.36633
1.0679,3.4106,0.34997
1.0779,3.3963,0.33362
1.0879,3.3817,0.31729
1.0979,3.3671,0.30099
1.1079,3.3524,0.2847
1.1179,3.3376,0.26844
1.1279,3.3227,0.25221
1.1379,3.3079,0.23601
1.1479,3.2931,0.21985
1.1579,3.2783,0.20371
1.1679,3.2636,0.18761
1.1779,3.2491,0.17155
1.1879,3.2346,0.15553
1.1979,3.2203,0.13955
1.2079,3.2062,0.12362
1.2179,3.1923,0.10772
1.2279,3.1787,0.091882
1.2379,3.1653,0.076089
1.2479,3.1521,0.060347
1.2579,3.1392,0.044658
1.2679,3.1267,0.029024
1.2779,3.1144,0.013446
1.2879,3.1025,-0.0020725
1.2979,3.091,-0.017531
1.3079,3.0798,-0.032928
1.3179,3.069,-0.048261
1.3279,3.0586,-0.063528
1.3379,3.0486,-0.078728
1.3479,3.039,-0.09386
1.3579,3.0298,-0.10892
1.3679,3.021,-0.12391
1.3779,3.0127,-0.13882
1.3879,3.0048,-0.15366
1.3979,2.9974,-0.16842
1.4079,2.9904,-0.18311
1.4179,2.9838,-0.19771
1.4279,2.9777,-0.21223
1.4379,2.972,-0.22666
1.4479,2.9668,-0.24102
1.4579,2.962,-0.25528
1.4679,2.9577,-0.26945
1.4779,2.9538,-0.28354
1.4879,2.9503,-0.29753
1.4979,2.9473,-0.31143
1.5079,2.9447,-0.32524
1.5179,2.9425,-0.33895
1.5279,2.9407,-0.35256
1.5379,2.9393,-0.36607
1.5479,2.9383,-0.37948
1.5579,2.9377,-0.39279
1.5679,2.9375,-0.40599
1.5779,2.9377,-0.41909
1.5879,2.9382,-0.43208
1.5979,2.939,-0.44496
1.6079,2.9402,-0.45773
1.6179,2.9418,-0.4704
1.6279,2.9436,-0.48294
1.6379,2.9457,-0.49538
1.6479,2.9482,-0.50769
1.6579,2.9509,-0.5199
1.6679,2.9539,-0.53198
1.6779,2.9571,-0.54394
1.6879,2.9606,-0.55578
1.6979,2.9643,-0.5675
1.7079,2.9682,-0.57909
1.7179,2.9723,-0.59055
1.7279,2.9766,-0.60189
1.7379,2.981,-0.61311
1.7479,2.9857,-0.62419
1.7579,2.9904,-0.63514
1.7679,2.9953,-0.64595
1.7779,3.0004,-0.65664
1.7879,3.0055,-0.66719
1.7979,3.0107,-0.6776
1.8079,3.0161,-0.68787
1.8179,3.0214,-0.69801
1.8279,3.0269,-0.708
1.8379,3.0324,-0.71786
1.8479,3.0379,-0.72757
1.8579,3.0434,-0.73714
1.8679,3.0489,-0.74656
1.8779,3.0545,-0.75584
1.8879,3.06,-0.76497
1.8979,3.0655,-0.77395
1.9079,3.071,-0.78278
1.9179,3.0764,-0.79146
1.9279,3.0818,-0.79999
1.9379,3.0871,-0.80837
1.9479,3.0923,-0.81659
1.9579,3.0975,-0.82466
1.9679,3.1026,-0.83258
1.9779,3.1075,-0.84033
1.9879,3.1124,-0.84793
1.9979,3.1172,-0.85538
2.0079,3.1218,-0.86266
2.0179,3.1263,-0.86978
2.0279,3.1307,-0.87675
2.0379,3.135,-0.88355
2.0479,3.1391,-0.89018
2.0579,3.1431,-0.89666
2.0679,3.1469,-0.90297
2.0779,3.1506,-0.90912
2.0879,3.1541,-0.9151
2.0979,3.1575,-0.92092
2.1079,3.1607,-0.92657
2.1179,3.1638,-0.93206
2.1279,3.1666,-0.93738
2.1379,3.1694,-0.94253
2.1479,3.1719,-0.94751
2.1579,3.1743,-0.95232
2.1679,3.1765,-0.95697
2.1779,3.1786,-0.96144
2.1879,3.1804,-0.96575
2.1979,3.1822,-0.96989
2.2079,3.1837,-0.97386
2.2179,3.1851,-0.97765
2.2279,3.1863,-0.98128
2.2379,3.1874,-0.98474
2.2479,3.1883,-0.98802
2.2579,3.189,-0.99114
2.2679,3.1896,-0.99408
2.2779,3.1901,-0.99686
2.2879,3.1904,-0.99946
2.2979,3.1905,-1.0019
2.3079,3.1906,-1.0042
2.3179,3.1904,-1.0062
2.3279,3.1902,-1.0082
2.3379,3.1898,-1.0099
2.3479,3.1893,-1.0115
2.3579,3.1887,-1.0129
2.3679,3.1879,-1.0142
2.3779,3.187,-1.0152
2.3879,3.1861,-1.0162
2.3979,3.185,-1.0169
2.4079,3.1839,-1.0175
2.4179,3.1826,-1.0179
2.4279,3.1813,-1.0181
2.4379,3.1798,-1.0182
2.4479,3.1783,-1.0181
2.4579,3.1768,-1.0179
2.4679,3.1751,-1.0174
2.4779,3.1734,-1.0169
2.4879,3.1716,-1.0161
2.4979,3.1698,-1.0152
2.5079,3.168,-1.0142
2.5179,3.1661,-1.0129
2.5279,3.1641,-1.0116
2.5379,3.1621,-1.01
2.5479,3.1601,-1.0083
2.5579,3.1581,-1.0065
2.5679,3.1561,-1.0045
2.5779,3.154,-1.0023
2.5879,3.1519,-1
2.5979,3.1499,-0.99753
2.6079,3.1478,-0.99492
2.6179,3.1457,-0.99216
2.6279,3.1437,-0.98925
2.6379,3.1416,-0.98619
2.6479,3.1396,-0.98299
2.6579,3.1375,-0.97964
2.6679,3.1356,-0.97615
2.6779,3.1336,-0.97251
2.6879,3.1316,-0.96874
2.6979,3.1297,-0.96483
2.7079,3.1278,-0.96078
2.7179,3.126,-0.95659
2.7279,3.1242,-0.95227
2.7379,3.1225,-0.94782
2.7479,3.1207,-0.94323
2.7579,3.1191,-0.93851
2.7679,3.1175,-0.93367
2.7779,3.1159,-0.92869
2.7879,3.1144,-0.92359
2.7979,3.1129,-0.91837
2.8079,3.1115,-0.91302
2.8179,3.1102,-0.90756
2.8279,3.1089,-0.90197
2.8379,3.1077,-0.89626
2.8479,3.1065,-0.89044
2.8579,3.1054,-0.8845
2.8679,3.1044,-0.87845
2.8779,3.1034,-0.87229
2.8879,3.1025,-0.86602
2.8979,3.1016,-0.85964
2.9079,3.1009,-0.85315
2.9179,3.1001,-0.84656
2.9279,3.0995,-0.83987
2.9379,3.0989,-0.83307
2.9479,3.0983,-0.82618
2.9579,3.0978,-0.81919
2.9679,3.0974,-0.8121
2.9779,3.097,-0.80491
2.9879,3.0967,-0.79764
2.9979,3.0965,-0.79027
3.0079,3.0963,-0.78282
3.0179,3.0962,-0.77527
3.0279,3.0961,-0.76764
3.0379,3.0961,-0.75993
3.0479,3.0961,-0.75213
3.0579,3.0962,-0.74426
3.0679,3.0963,-0.7363
3.0779,3.0965,-0.72827
3.0879,3.0967,-0.72016
3.0979,3.097,-0.71198
3.1079,3.0973,-0.70373
3.1179,3.0976,-0.6954
3.1279,3.098,-0.68701
3.1379,3.0984,-0.67855
3.1479,3.0989,-0.67003
3.1579,3.0994,-0.66144
3.1679,3.0999,-0.6528
3.1779,3.1004,-0.64409
3.1879,3.101,-0.63532
3.1979,3.1016,-0.6265
3.2079,3.1022,-0.61763
3.2179,3.1029,-0.6087
3.2279,3.1036,-0.59972
3.2379,3.1043,-0.59069
3.2479,3.105,-0.58161
3.2579,3.1057,-0.57248
3.2679,3.1064,-0.56332
3.2779,3.1072,-0.5541
3.2879,3.1079,-0.54485
3.2979,3.1087,-0.53556
3.3079,3.1095,-0.52623
3.3179,3.1102,-0.51686
3.3279,3.111,-0.50746
3.3379,3.1118,-0.49802
3.3479,3.1126,-0.48855
3.3579,3.1133,-0.47905
3.3679,3.1141,-0.46953
3.3779,3.1149,-0.45997
3.3879,3.1156,-0.4504
3.3979,3.1164,-0.44079
3.4079,3.1171,-0.43117
3.4179,3.1178,-0.42152
3.4279,3.1186,-0.41185
3.4379,3.1193,-0.40217
3.4479,3.12,-0.39247
3.4579,3.1206,-0.38275
3.4679,3.1213,-0.37302
3.4779,3.122,-0.36328
3.4879,3.1226,-0.35353
3.4979,3.1232,-0.34377
3.5079,3.1238,-0.334
3.5179,3.1244,-0.32422
3.5279,3.1249,-0.31444
3.5379,3.1254,-0.30466
3.5479,3.126,-0.29487
3.5579,3.1264,-0.28508
3.5679,3.1269,-0.27529
3.5779,3.1274,-0.26551
3.5879,3.1278,-0.25573
3.5979,3.1282,-0.24595
3.6079,3.1285,-0.23617
3.6179,3.1289,-0.22641
3.6279,3.1292,-0.21665
3.6379,3.1295,-0.2069
3.6479,3.1298,-0.19716
3.6579,3.1301,-0.18744
3.6679,3.1303,-0.17772
3.6779,3.1305,-0.16803
3.6879,3.1307,-0.15834
3.6979,3.1309,-0.14868
3.7079,3.131,-0.13903
3.7179,3.1311,-0.1294
3.7279,3.1312,-0.11979
3.7379,3.1313,-0.11021
3.7479,3.1314,-0.10064
3.7579,3.1314,-0.091105
3.7679,3.1314,-0.08159
3.7779,3.1314,-0.072102
3.7879,3.1314,-0.062642
3.7979,3.1314,-0.053209
3.8079,3.1313,-0.043807
3.8179,3.1312,-0.034435
3.8279,3.1311,-0.025095
3.8379,3.131,-0.015788
3.8479,3.1309,-0.0065144
3.8579,3.1308,0.0027239
3.8679,3.1306,0.011926
3.8779,3.1305,0.021091
3.8879,3.1303,0.030218
3.8979,3.1301,0.039306
3.9079,3.1299,0.048354
3.9179,3.1297,0.05736
3.9279,3.1294,0.066324
3.9379,3.1292,0.075245
3.9479,3.129,0.084122
3.9579,3.1287,0.092954
3.9679,3.1285,0.10174
3.9779,3.1282,0.11048
3.9879,3.1279,0.11917
3.9979,3.1277,0.12781
4.0079,3.1274,0.1364
4.0179,3.1271,0.14494
4.0279,3.1268,0.15343
4.0379,3.1265,0.16187
4.0479,3.1263,0.17025
4.0579,3.126,0.17858
4.0679,3.1257,0.18685
4.0779,3.1254,0.19507
4.0879,3.1251,0.20322
4.0979,3.1248,0.21133
4.1079,3.1245,0.21937
4.1179,3.1242,0.22735
4.1279,3.1239,0.23527
4.1379,3.1237,0.24313
4.1479,3.1234,0.25093
4.1579,3.1231,0.25867
4.1679,3.1229,0.26634
4.1779,3.1226,0.27395
4.1879,3.1223,0.28149
4.1979,3.1221,0.28896
4.2079,3.1218,0.29637
4.2179,3.1216,0.30371
4.2279,3.1214,0.31099
4.2379,3.1211,0.31819
4.2479,3.1209,0.32532
4.2579,3.1207,0.33239
4.2679,3.1205,0.33938
4.2779,3.1203,0.3463
4.2879,3.1201,0.35314
4.2979,3.12,0.35992
4.3079,3.1198,0.36662
4.3179,3.1196,0.37324
4.3279,3.1195,0.37979
4.3379,3.1193,0.38626
4.3479,3.1192,0.39266
4.3579,3.1191,0.39898
4.3679,3.119,0.40522
4.3779,3.1188,0.41138
4.3879,3.1187,0.41746
4.3979,3.1187,0.42347
4.4079,3.1186,0.42939
4.4179,3.1185,0.43523
4.4279,3.1184,0.441
4.4379,3.1184,0.44667
4.4479,3.1183,0.45227
4.4579,3.1183,0.45779
4.4679,3.1183,0.46322
4.4779,3.1182,0.46856
4.4879,3.1182,0.47382
4.4979,3.1182,0.479
4.5079,3.1182,0.48409
4.5179,3.1182,0.4891
4.5279,3.1182,0.49402
4.5379,3.1182,0.49885
4.5479,3.1183,0.5036
4.5579,3.1183,0.50826
4.5679,3.1183,0.51283
4.5779,3.1184,0.51731
4.5879,3.1184,0.52171
4.5979,3.1185,0.52601
4.6079,3.1185,0.53023
4.6179,3.1186,0.53436
4.6279,3.1187,0.53839
4.6379,3.1188,0.54234
4.6479,3.1188,0.5462
4.6579,3.1189,0.54996
4.6679,3.119,0.55364
4.6779,3.1191,0.55722
4.6879,3.1192,0.56071
4.6979,3.1193,0.56411
4.7079,3.1194,0.56742
4.7179,3.1195,0.57064
4.7279,3.1196,0.57377
4.7379,3.1197,0.5768
4.7479,3.1198,0.57974
4.7579,3.1199,0.58259
4.7679,3.12,0.58535
4.7779,3.1201,0.58801
4.7879,3.1202,0.59058
4.7979,3.1203,0.59306
4.8079,3.1204,0.59544
4.8179,3.1205,0.59774
4.8279,3.1206,0.59993
4.8379,3.1208,0.60204
4.8479,3.1209,0.60406
4.8579,3.121,0.60598
4.8679,3.1211,0.6078
4.8779,3.1212,0.60954
4.8879,3.1213,0.61118
4.8979,3.1214,0.61273
4.9079,3.1215,0.61419
4.9179,3.1216,0.61556
4.9279,3.1217,0.61683
4.9379,3.1218,0.61801
4.9479,3.1218,0.6191
4.9579,3.1219,0.6201
4.9679,3.122,0.621
4.9779,3.1221,0.62182
4.9879,3.1222,0.62254
4.9979,3.1223,0.62318
5.0079,3.1223,0.62372
5.0179,3.1224,0.62417
5.0279,3.1225,0.62453
5.0379,3.1225,0.6248
5.0479,3.1226,0.62499
5.0579,3.1227,0.62508
5.0679,3.1227,0.62508
5.0779,3.1228,0.625
5.0879,3.1228,0.62483
5.0979,3.1229,0.62457
5.1079,3.1229,0.62422
5.1179,3.1229,0.62378
5.1279,3.123,0.62326
5.1379,3.123,0.62266
5.1479,3.123,0.62196
5.1579,3.1231,0.62118
5.1679,3.1231,0.62032
5.1779,3.1231,0.61937
5.1879,3.1231,0.61834
5.1979,3.1231,0.61723
5.2079,3.1231,0.61603
5.2179,3.1231,0.61475
5.2279,3.1232,0.61339
5.2379,3.1232,0.61194
5.2479,3.1232,0.61042
5.2579,3.1232,0.60882
5.2679,3.1231,0.60713
5.2779,3.1231,0.60537
5.2879,3.1231,0.60353
5.2979,3.1231,0.60161
5.3079,3.1231,0.59961
5.3179,3.1231,0.59754
5.3279,3.1231,0.59539
5.3379,3.123,0.59317
5.3479,3.123,0.59087
5.3579,3.123,0.5885
5.3679,3.123,0.58605
5.3779,3.1229,0.58353
5.3879,3.1229,0.58094
5.3979,3.1229,0.57828
5.4079,3.1228,0.57555
5.4179,3.1228,0.57274
5.4279,3.1228,0.56987
5.4379,3.1227,0.56693
5.4479,3.1227,0.56392
5.4579,3.1227,0.56085
5.4679,3.1226,0.55771
5.4779,3.1226,0.5545
5.4879,3.1225,0.55123
5.4979,3.1225,0.5479
5.5079,3.1225,0.5445
5.5179,3.1224,0.54104
5.5279,3.1224,0.53752
5.5379,3.1223,0.53394
5.5479,3.1223,0.5303
5.5579,3.1223,0.5266
5.5679,3.1222,0.52284
5.5779,3.1222,0.51902
5.5879,3.1221,0.51515
5.5979,3.1221,0.51122
5.6079,3.1221,0.50723
5.6179,3.122,0.50319
5.6279,3.122,0.4991
5.6379,3.1219,0.49496
5.6479,3.1219,0.49076
5.6579,3.1219,0.48651
5.6679,3.1218,0.48221
5.6779,3.1218,0.47787
5.6879,3.1218,0.47347
5.6979,3.1217,0.46903
5.7079,3.1217,0.46454
5.7179,3.1217,0.46001
5.7279,3.1216,0.45543
5.7379,3.1216,0.4508
5.7479,3.1216,0.44613
5.7579,3.1216,0.44142
5.7679,3.1215,0.43667
5.7779,3.1215,0.43188
5.7879,3.1215,0.42705
5.7979,3.1215,0.42218
5.8079,3.1215,0.41727
5.8179,3.1214,0.41233
5.8279,3.1214,0.40734
5.8379,3.1214,0.40233
5.8479,3.1214,0.39727
5.8579,3.1214,0.39219
5.8679,3.1214,0.38707
5.8779,3.1214,0.38192
5.8879,3.1213,0.37674
5.8979,3.1213,0.37152
5.9079,3.1213,0.36628
5.9179,3.1213,0.36101
5.9279,3.1213,0.35572
5.9379,3.1213,0.35039
5.9479,3.1213,0.34504
5.9579,3.1213,0.33966
5.9679,3.1213,0.33426
5.9779,3.1213,0.32884
5.9879,3.1213,0.3234
5.9979,3.1213,0.31793
6.0079,3.1213,0.31244
6.0179,3.1213,0.30693
6.0279,3.1213,0.3014
6.0379,3.1213,0.29586
6.0479,3.1213,0.29029
6.0579,3.1213,0.28471
6.0679,3.1213,0.27912
6.0779,3.1214,0.2735
6.0879,3.1214,0.26788
6.0979,3.1214,0.26224
6.1079,3.1214,0.25659
6.1179,3.1214,0.25092
6.1279,3.1214,0.24525
6.1379,3.1214,0.23957
6.1479,3.1214,0.23387
6.1579,3.1214,0.22817
6.1679,3.1215,0.22246
6.1779,3.1215,0.21674
6.1879,3.1215,0.21102
6.1979,3.1215,0.20529
6.2079,3.1215,0.19956
6.2179,3.1215,0.19382
6.2279,3.1215,0.18808
6.2379,3.1216,0.18234
6.2479,3.1216,0.17659
6.2579,3.1216,0.17085
6.2679,3.1216,0.1651
6.2779,3.1216,0.15936
6.2879,3.1216,0.15362
6.2979,3.1216,0.14788
6.3079,3.1217,0.14214
6.3179,3.1217,0.13641
6.3279,3.1217,0.13068
6.3379,3.1217,0.12496
6.3479,3.1217,0.11924
6.3579,3.1217,0.11353
6.3679,3.1218,0.10782
6.3779,3.1218,0.10213
6.3879,3.1218,0.096443
6.3979,3.1218,0.090766
6.4079,3.1218,0.085099
6.4179,3.1218,0.079443
6.4279,3.1218,0.073799
6.4379,3.1218,0.068167
6.4479,3.1219,0.062548
6.4579,3.1219,0.056943
6.4679,3.1219,0.051352
6.4779,3.1219,0.045776
6.4879,3.1219,0.040216
6.4979,3.1219,0.034672
6.5079,3.1219,0.029145
6.5179,3.1219,0.023635
6.5279,3.1219,0.018144
6.5379,3.1219,0.012672
6.5479,3.1219,0.0072192
6.5579,3.1219,0.0017865
6.5679,3.122,-0.0036253
6.5779,3.122,-0.0090158
6.5879,3.122,-0.014384
6.5979,3.122,-0.01973
6.6079,3.122,-0.025053
6.6179,3.122,-0.030352
6.6279,3.122,-0.035626
6.6379,3.122,-0.040876
6.6479,3.122,-0.0461
6.6579,3.122,-0.051297
6.6679,3.122,-0.056469
6.6779,3.122,-0.061612
6.6879,3.122,-0.066728
6.6979,3.122,-0.071816
6.7079,3.122,-0.076875
6.7179,3.122,-0.081904
6.7279,3.122,-0.086903
6.7379,3.122,-0.091872
6.7479,3.122,-0.096809
6.7579,3.122,-0.10172
6.7679,3.122,-0.10659
6.7779,3.122,-0.11143
6.7879,3.122,-0.11624
6.7979,3.122,-0.12101
6.8079,3.122,-0.12575
6.8179,3.122,-0.13046
6.8279,3.122,-0.13513
6.8379,3.122,-0.13977
6.8479,3.122,-0.14436
6.8579,3.122,-0.14893
6.8679,3.122,-0.15345
6.8779,3.122,-0.15794
6.8879,3.1219,-0.16239
6.8979,3.1219,-0.1668
6.9079,3.1219,-0.17118
6.9179,3.1219,-0.17551
6.9279,3.1219,-0.17981
6.9379,3.1219,-0.18406
6.9479,3.1219,-0.18828
6.9579,3.1219,-0.19245
6.9679,3.1219,-0.19658
6.9779,3.1219,-0.20068
6.9879,3.1219,-0.20472
6.9979,3.1219,-0.20873
7.0079,3.1219,-0.2127
7.0179,3.1219,-0.21662
7.0279,3.1219,-0.22049
7.0379,3.1219,-0.22433
7.0479,3.1219,-0.22812
7.0579,3.1219,-0.23186
7.0679,3.1218,-0.23556
7.0779,3.1218,-0.23922
7.0879,3.1218,-0.24283
7.0979,3.1218,-0.2464
7.1079,3.1218,-0.24991
7.1179,3.1218,-0.25339
7.1279,3.1218,-0.25681
7.1379,3.1218,-0.26019
7.1479,3.1218,-0.26352
7.1579,3.1218,-0.26681
7.1679,3.1218,-0.27004
7.1779,3.1218,-0.27323
7.1879,3.1218,-0.27637
7.1979,3.1218,-0.27946
7.2079,3.1218,-0.28251
7.2179,3.1218,-0.2855
7.2279,3.1218,-0.28845
7.2379,3.1218,-0.29134
7.2479,3.1218,-0.29419
7.2579,3.1218,-0.29698
7.2679,3.1218,-0.29973
7.2779,3.1218,-0.30243
7.2879,3.1218,-0.30507
7.2979,3.1218,-0.30767
7.3079,3.1218,-0.31021
7.3179,3.1217,-0.31271
7.3279,3.1217,-0.31515
7.3379,3.1217,-0.31754
7.3479,3.1217,-0.31988
7.3579,3.1217,-0.32217
7.3679,3.1217,-0.32441
7.3779,3.1217,-0.3266
7.3879,3.1217,-0.32873
7.3979,3.1217,-0.33082
7.4079,3.1217,-0.33285
7.4179,3.1217,-0.33483
7.4279,3.1217,-0.33675
7.4379,3.1217,-0.33863
7.4479,3.1217,-0.34045
7.4579,3.1217,-0.34222
7.4679,3.1217,-0.34394
7.4779,3.1217,-0.34561
7.4879,3.1217,-0.34722
7.4979,3.1217,-0.34878
7.5079,3.1217,-0.35029
7.5179,3.1217,-0.35175
7.5279,3.1217,-0.35315
7.5379,3.1217,-0.3545
7.5479,3.1217,-0.3558
7.5579,3.1217,-0.35705
7.5679,3.1217,-0.35825
7.5779,3.1217,-0.35939
7.5879,3.1217,-0.36048
7.5979,3.1218,-0.36152
7.6079,3.1218,-0.3625
7.6179,3.1218,-0.36344
7.6279,3.1218,-0.36432
7.6379,3.1218,-0.36515
7.6479,3.1218,-0.36593
7.6579,3.1218,-0.36665
7.6679,3.1218,-0.36733
7.6779,3.1218,-0.36795
7.6879,3.1218,-0.36852
7.6979,3.1218,-0.36904
7.7079,3.1218,-0.36951
7.7179,3.1218,-0.36993
7.7279,3.1218,-0.3703
7.7379,3.1218,-0.37061
7.7479,3.1218,-0.37088
7.7579,3.1218,-0.37109
7.7679,3.1218,-0.37126
7.7779,3.1218,-0.37137
7.7879,3.1218,-0.37144
7.7979,3.1218,-0.37145
7.8079,3.1218,-0.37142
7.8179,3.1218,-0.37133
7.8279,3.1218,-0.3712
7.8379,3.1218,-0.37102
7.8479,3.1218,-0.37079
7.8579,3.1218,-0.37051
7.8679,3.1218,-0.37018
7.8779,3.1218,-0.3698
7.8879,3.1218,-0.36938
7.8979,3.1218,-0.36891
7.9079,3.1218,-0.36839
7.9179,3.1218,-0.36782
7.9279,3.1218,-0.36721
7.9379,3.1218,-0.36655
7.9479,3.1218,-0.36584
7.9579,3.1218,-0.36509
7.9679,3.1218,-0.36429
7.9779,3.1218,-0.36345
7.9879,3.1218,-0.36256
7.9979,3.1218,-0.36163
8.0079,3.1218,-0.36065
8.0179,3.1218,-0.35963
8.0279,3.1218,-0.35856
8.0379,3.1218,-0.35745
8.0479,3.1218,-0.3563
8.0579,3.1218,-0.3551
8.0679,3.1218,-0.35387
8.0779,3.1218,-0.35259
8.0879,3.1218,-0.35126
8.0979,3.1218,-0.3499
8.1079,3.1218,-0.34849
8.1179,3.1218,-0.34705
8.1279,3.1218,-0.34556
8.1379,3.1218,-0.34403
8.1479,3.1218,-0.34247
8.1579,3.1218,-0.34086
8.1679,3.1218,-0.33922
8.1779,3.1218,-0.33753
8.1879,3.1218,-0.33581
8.1979,3.1218,-0.33405
8.2079,3.1218,-0.33226
8.2179,3.1218,-0.33042
8.2279,3.1218,-0.32855
8.2379,3.1218,-0.32664
8.2479,3.1218,-0.3247
8.2579,3.1218,-0.32272
8.2679,3.1218,-0.32071
8.2779,3.1218,-0.31866
8.2879,3.1218,-0.31658
8.2979,3.1218,-0.31446
8.3079,3.1218,-0.31231
8.3179,3.1218,-0.31013
8.3279,3.1218,-0.30791
8.3379,3.1218,-0.30567
8.3479,3.1218,-0.30339
8.3579,3.1218,-0.30108
8.3679,3.1218,-0.29874
8.3779,3.1218,-0.29637
8.3879,3.1218,-0.29397
8.3979,3.1218,-0.29154
8.4079,3.1218,-0.28908
8.4179,3.1218,-0.28659
8.4279,3.1218,-0.28407
8.4379,3.1218,-0.28153
8.4479,3.1218,-0.27896
8.4579,3.1218,-0.27636
8.4679,3.1218,-0.27374
8.4779,3.1218,-0.27109
8.4879,3.1218,-0.26841
8.4979,3.1218,-0.26571
8.5079,3.1218,-0.26299
8.5179,3.1218,-0.26024
8.5279,3.1218,-0.25747
8.5379,3.1218,-0.25467
8.5479,3.1218,-0.25186
8.5579,3.1218,-0.24902
8.5679,3.1218,-0.24616
8.5779,3.1218,-0.24327
8.5879,3.1218,-0.24037
8.5979,3.1218,-0.23745
8.6079,3.1218,-0.23451
8.6179,3.1218,-0.23154
8.6279,3.1218,-0.22856
8.6379,3.1218,-0.22556
8.6479,3.1218,-0.22255
8.6579,3.1218,-0.21951
8.6679,3.1218,-0.21646
8.6779,3.1218,-0.21339
8.6879,3.1218,-0.21031
8.6979,3.1218,-0.20721
8.7079,3.1218,-0.2041
8.7179,3.1218,-0.20097
8.7279,3.1218,-0.19783
8.7379,3.1218,-0.19467
8.7479,3.1218,-0.1915
8.7579,3.1218,-0.18832
8.7679,3.1218,-0.18512
8.7779,3.1218,-0.18192
8.7879,3.1218,-0.1787
8.7979,3.1218,-0.17547
8.8079,3.1218,-0.17223
8.8179,3.1218,-0.16899
8.8279,3.1218,-0.16573
8.8379,3.1218,-0.16246
8.8479,3.1218,-0.15919
8.8579,3.1218,-0.1559
8.8679,3.1218,-0.15261
8.8779,3.1218,-0.14932
8.8879,3.1218,-0.14601
8.8979,3.1218,-0.1427
8.9079,3.1218,-0.13939
8.9179,3.1218,-0.13606
8.9279,3.1218,-0.13274
8.9379,3.1218,-0.12941
8.9479,3.1218,-0.12607
8.9579,3.1218,-0.12274
8.9679,3.1218,-0.1194
8.9779,3.1218,-0.11605
8.9879,3.1218,-0.11271
8.9979,3.1218,-0.10936
9.0079,3.1218,-0.10601
9.0179,3.1218,-0.10266
9.0279,3.1218,-0.099315
9.0379,3.1218,-0.095966
9.0479,3.1218,-0.092617
9.0579,3.1218,-0.08927
9.0679,3.1218,-0.085924
9.0779,3.1218,-0.08258
9.0879,3.1218,-0.079238
9.0979,3.1218,-0.075899
9.1079,3.1218,-0.072563
9.1179,3.1218,-0.06923
9.1279,3.1218,-0.065902
9.1379,3.1218,-0.062577
9.1479,3.1218,-0.059258
9.1579,3.1218,-0.055944
9.1679,3.1218,-0.052635
9.1779,3.1218,-0.049332
9.1879,3.1218,-0.046036
9.1979,3.1218,-0.042747
9.2079,3.1218,-0.039465
9.2179,3.1218,-0.03619
9.2279,3.1218,-0.032923
9.2379,3.1218,-0.029665
9.2479,3.1218,-0.026416
9.2579,3.1218,-0.023175
9.2679,3.1218,-0.019944
9.2779,3.1218,-0.016724
9.2879,3.1218,-0.013513
9.2979,3.1218,-0.010313
9.3079,3.1218,-0.0071242
9.3179,3.1218,-0.0039467
9.3279,3.1218,-0.00078102
9.3379,3.1218,0.0023725
9.3479,3.1218,0.0055136
9.3579,3.1218,0.0086418
9.3679,3.1218,0.011757
9.3779,3.1218,0.014858
9.3879,3.1218,0.017946
9.3979,3.1218,0.021019
9.4079,3.1218,0.024078
9.4179,3.1218,0.027122
9.4279,3.1218,0.03015
9.4379,3.1218,0.033163
9.4479,3.1218,0.03616
9.4579,3.1218,0.039141
9.4679,3.1218,0.042105
9.4779,3.1218,0.045052
9.4879,3.1218,0.047982
9.4979,3.1218,0.050895
9.5079,3.1218,0.05379
9.5179,3.1218,0.056667
9.5279,3.1218,0.059525
9.5379,3.1218,0.062364
9.5479,3.1218,0.065185
9.5579,3.1218,0.067986
9.5679,3.1218,0.070768
9.5779,3.1218,0.073529
9.5879,3.1218,0.076271
9.5979,3.1218,0.078992
9.6079,3.1218,0.081692
9.6179,3.1218,0.084372
9.6279,3.1218,0.08703
9.6379,3.1218,0.089667
9.6479,3.1218,0.092281
9.6579,3.1218,0.094874
9.6679,3.1218,0.097445
9.6779,3.1218,0.099993
9.6879,3.1218,0.10252
9.6979,3.1218,0.10502
9.7079,3.1218,0.1075
9.7179,3.1218,0.10996
9.7279,3.1218,0.11239
9.7379,3.1218,0.1148
9.7479,3.1218,0.11718
9.7579,3.1218,0.11954
9.7679,3.1218,0.12187
9.7779,3.1218,0.12418
9.7879,3.1218,0.12647
9.7979,3.1218,0.12873
9.8079,3.1218,0.13096
9.8179,3.1218,0.13317
9.8279,3.1218,0.13535
9.8379,3.1218,0.13751
9.8479,3.1218,0.13964
9.8579,3.1218,0.14175
9.8679,3.1218,0.14383
9.8779,3.1218,0.14588
9.8879,3.1218,0.1479
9.8979,3.1218,0.1499
9.9079,3.1218,0.15187
9.9179,3.1218,0.15381
9.9279,3.1218,0.15573
9.9379,3.1218,0.15762
9.9479,3.1218,0.15948
9.9579,3.1218,0.16131
9.9679,3.1218,0.16312
9.9779,3.1218,0.16489
9.9879,3.1218,0.16664
9.9979,3.1218,0.16836
10.008,3.1218,0.17005
10.018,3.1218,0.17171
10.028,3.1218,0.17335
10.038,3.1218,0.17495
10.048,3.1218,0.17653
10.058,3.1218,0.17808
10.068,3.1218,0.1796
10.078,3.1218,0.18108
10.088,3.1218,0.18254
10.098,3.1218,0.18397
10.108,3.1218,0.18538
10.118,3.1218,0.18675
10.128,3.1218,0.18809
10.138,3.1218,0.1894
10.148,3.1218,0.19068
10.158,3.1218,0.19194
10.168,3.1218,0.19316
10.178,3.1218,0.19435
10.188,3.1218,0.19552
10.198,3.1218,0.19665
10.208,3.1218,0.19775
10.218,3.1218,0.19882
10.228,3.1218,0.19987
10.238,3.1218,0.20088
10.248,3.1218,0.20186
10.258,3.1218,0.20282
10.268,3.1218,0.20374
10.278,3.1218,0.20463
10.288,3.1218,0.2055
10.298,3.1218,0.20633
10.308,3.1218,0.20713
10.318,3.1218,0.2079
10.328,3.1218,0.20865
10.338,3.1218,0.20936
10.348,3.1218,0.21004
10.358,3.1218,0.21069
10.368,3.1218,0.21132
10.378,3.1218,0.21191
10.388,3.1218,0.21247
10.398,3.1218,0.213
10.408,3.1218,0.21351
10.418,3.1218,0.21398
10.428,3.1218,0.21442
10.438,3.1218,0.21484
10.448,3.1218,0.21522
10.458,3.1218,0.21557
10.468,3.1218,0.2159
10.478,3.1218,0.21619
10.488,3.1218,0.21646
10.498,3.1218,0.2167
10.508,3.1218,0.21691
10.518,3.1218,0.21708
10.528,3.1218,0.21723
10.538,3.1218,0.21735
10.548,3.1218,0.21745
10.558,3.1218,0.21751
10.568,3.1218,0.21754
10.578,3.1218,0.21755
10.588,3.1218,0.21753
10.598,3.1218,0.21748
10.608,3.1218,0.2174
10.618,3.1218,0.21729
10.628,3.1218,0.21716
10.638,3.1218,0.217
10.648,3.1218,0.21681
10.658,3.1218,0.21659
10.668,3.1218,0.21634
10.678,3.1218,0.21607
10.688,3.1218,0.21577
10.698,3.1218,0.21545
10.708,3.1218,0.21509
10.718,3.1218,0.21471
10.728,3.1218,0.21431
10.738,3.1218,0.21387
10.748,3.1218,0.21341
10.758,3.1218,0.21293
10.768,3.1218,0.21242
10.778,3.1218,0.21188
10.788,3.1218,0.21132
10.798,3.1218,0.21073
10.808,3.1218,0.21012
10.818,3.1218,0.20948
10.828,3.1218,0.20882
10.838,3.1218,0.20813
10.848,3.1218,0.20742
10.858,3.1218,0.20668
10.868,3.1218,0.20592
10.878,3.1218,0.20514
10.888,3.1218,0.20433
10.898,3.1218,0.2035
10.908,3.1218,0.20265
10.918,3.1218,0.20177
10.928,3.1218,0.20087
10.938,3.1218,0.19995
10.948,3.1218,0.199
10.958,3.1218,0.19803
10.968,3.1218,0.19704
10.978,3.1218,0.19603
10.988,3.1218,0.195
10.998,3.1218,0.19394
11.008,3.1218,0.19287
11.018,3.1218,0.19177
11.028,3.1218,0.19065
11.038,3.1218,0.18952
11.048,3.1218,0.18836
11.058,3.1218,0.18718
11.068,3.1218,0.18598
11.078,3.1218,0.18477
11.088,3.1218,0.18353
11.098,3.1218,0.18227
11.108,3.1218,0.181
11.118,3.1218,0.17971
11.128,3.1218,0.17839
11.138,3.1218,0.17706
11.148,3.1218,0.17572
11.158,3.1218,0.17435
11.168,3.1218,0.17297
11.178,3.1218,0.17157
11.188,3.1218,0.17015
11.198,3.1218,0.16872
11.208,3.1218,0.16727
11.218,3.1218,0.16581
11.228,3.1218,0.16432
11.238,3.1218,0.16283
11.248,3.1218,0.16132
11.258,3.1218,0.15979
11.268,3.1218,0.15825
11.278,3.1218,0.15669
11.288,3.1218,0.15512
11.298,3.1218,0.15353
11.308,3.1218,0.15193
11.318,3.1218,0.15032
11.328,3.1218,0.1487
11.338,3.1218,0.14706
11.348,3.1218,0.14541
11.358,3.1218,0.14374
11.368,3.1218,0.14207
11.378,3.1218,0.14038
11.388,3.1218,0.13868
11.398,3.1218,0.13697
11.408,3.1218,0.13525
11.418,3.1218,0.13351
11.428,3.1218,0.13177
11.438,3.1218,0.13002
11.448,3.1218,0.12825
11.458,3.1218,0.12648
11.468,3.1218,0.1247
11.478,3.1218,0.1229
11.488,3.1218,0.1211
11.498,3.1218,0.11929
11.508,3.1218,0.11747
11.518,3.1218,0.11565
11.528,3.1218,0.11381
11.538,3.1218,0.11197
11.548,3.1218,0.11012
11.558,3.1218,0.10826
11.568,3.1218,0.1064
11.578,3.1218,0.10453
11.588,3.1218,0.10266
11.598,3.1218,0.10077
11.608,3.1218,0.098885
11.618,3.1218,0.096992
11.628,3.1218,0.095093
11.638,3.1218,0.09319
11.648,3.1218,0.091282
11.658,3.1218,0.089369
11.668,3.1218,0.087452
11.678,3.1218,0.085532
11.688,3.1218,0.083607
11.698,3.1218,0.08168
11.708,3.1218,0.079749
11.718,3.1218,0.077815
11.728,3.1218,0.075879
11.738,3.1218,0.073941
11.748,3.1218,0.072
11.758,3.1218,0.070058
11.768,3.1218,0.068114
11.778,3.1218,0.066169
11.788,3.1218,0.064223
11.798,3.1218,0.062276
11.808,3.1218,0.060329
11.818,3.1218,0.058381
11.828,3.1218,0.056434
11.838,3.1218,0.054486
11.848,3.1218,0.05254
11.858,3.1218,0.050594
11.868,3.1218,0.048648
11.878,3.1218,0.046705
11.888,3.1218,0.044762
11.898,3.1218,0.042822
11.908,3.1218,0.040883
11.918,3.1218,0.038947
11.928,3.1218,0.037013
11.938,3.1218,0.035081
11.948,3.1218,0.033153
11.958,3.1218,0.031228
11.968,3.1218,0.029306
11.978,3.1218,0.027388
11.988,3.1218,0.025474
11.998,3.1218,0.023564
12.008,3.1218,0.021658
12.018,3.1218,0.019757
12.028,3.1218,0.017861
12.038,3.1218,0.015969
12.048,3.1218,0.014083
12.058,3.1218,0.012203
12.068,3.1218,0.010328
12.078,3.1218,0.008459
12.088,3.1218,0.0065962
12.098,3.1218,0.0047397
12.108,3.1218,0.0028898
12.118,3.1218,0.0010467
12.128,3.1218,-0.00078943
12.138,3.1218,-0.0026184
12.148,3.1218,-0.0044399
12.158,3.1218,-0.0062538
12.168,3.1218,-0.0080599
12.178,3.1218,-0.009858
12.188,3.1218,-0.011648
12.198,3.1218,-0.013429
12.208,3.1218,-0.015202
12.218,3.1218,-0.016966
12.228,3.1218,-0.018721
12.238,3.1218,-0.020467
12.248,3.1218,-0.022203
12.258,3.1218,-0.02393
12.268,3.1218,-0.025647
12.278,3.1218,-0.027355
12.288,3.1218,-0.029052
12.298,3.1218,-0.030738
12.308,3.1218,-0.032415
12.318,3.1218,-0.03408
12.328,3.1218,-0.035735
12.338,3.1218,-0.037379
12.348,3.1218,-0.039011
12.358,3.1218,-0.040633
12.368,3.1218,-0.042242
12.378,3.1218,-0.04384
12.388,3.1218,-0.045427
12.398,3.1218,-0.047001
12.408,3.1218,-0.048563
12.418,3.1218,-0.050113
12.428,3.1218,-0.05165
12.438,3.1218,-0.053175
12.448,3.1218,-0.054687
12.458,3.1218,-0.056186
12.468,3.1218,-0.057672
12.478,3.1218,-0.059145
12.488,3.1218,-0.060605
12.498,3.1218,-0.062051
12.508,3.1218,-0.063483
12.518,3.1218,-0.064902
12.528,3.1218,-0.066307
12.538,3.1218,-0.067698
12.548,3.1218,-0.069075
12.558,3.1218,-0.070438
12.568,3.1218,-0.071786
12.578,3.1218,-0.07312
12.588,3.1218,-0.074439
12.598,3.1218,-0.075743
12.608,3.1218,-0.077033
12.618,3.1218,-0.078308
12.628,3.1218,-0.079568
12.638,3.1218,-0.080812
12.648,3.1218,-0.082042
12.658,3.1218,-0.083256
12.668,3.1218,-0.084454
12.678,3.1218,-0.085637
12.688,3.1218,-0.086805
12.698,3.1218,-0.087956
12.708,3.1218,-0.089092
12.718,3.1218,-0.090212
12.728,3.1218,-0.091316
12.738,3.1218,-0.092404
12.748,3.1218,-0.093476
12.758,3.1218,-0.094532
12.768,3.1218,-0.095571
12.778,3.1218,-0.096594
12.788,3.1218,-0.097601
12.798,3.1218,-0.098591
12.808,3.1218,-0.099564
12.818,3.1218,-0.10052
12.828,3.1218,-0.10146
12.838,3.1218,-0.10238
12.848,3.1218,-0.10329
12.858,3.1218,-0.10418
12.868,3.1218,-0.10505
12.878,3.1218,-0.10591
12.888,3.1218,-0.10675
12.898,3.1218,-0.10757
12.908,3.1218,-0.10838
12.918,3.1218,-0.10916
12.928,3.1218,-0.10993
12.938,3.1218,-0.11069
12.948,3.1218,-0.11142
12.958,3.1218,-0.11214
12.968,3.1218,-0.11284
12.978,3.1218,-0.11353
12.988,3.1218,-0.1142
12.998,3.1218,-0.11485
13.008,3.1218,-0.11548
13.018,3.1218,-0.11609
13.028,3.1218,-0.11669
13.038,3.1218,-0.11727
13.048,3.1218,-0.11783
13.058,3.1218,-0.11838
13.068,3.1218,-0.11891
13.078,3.1218,-0.11942
13.088,3.1218,-0.11991
13.098,3.1218,-0.12039
13.108,3.1218,-0.12084
13.118,3.1218,-0.12128
13.128,3.1218,-0.12171
13.138,3.1218,-0.12211
13.148,3.1218,-0.1225
13.158,3.1218,-0.12287
13.168,3.1218,-0.12323
13.178,3.1218,-0.12357
13.188,3.1218,-0.12389
13.198,3.1218,-0.12419
13.208,3.1218,-0.12447
13.218,3.1218,-0.12474
13.228,3.1218,-0.12499
13.238,3.1218,-0.12522
13.248,3.1218,-0.12544
13.258,3.1218,-0.12564
13.268,3.1218,-0.12582
13.278,3.1218,-0.12599
13.288,3.1218,-0.12614
13.298,3.1218,-0.12627
13.308,3.1218,-0.12638
13.318,3.1218,-0.12648
13.328,3.1218,-0.12656
13.338,3.1218,-0.12663
13.348,3.1218,-0.12667
13.358,3.1218,-0.1267
13.368,3.1218,-0.12672
13.378,3.1218,-0.12672
13.388,3.1218,-0.1267
13.398,3.1218,-0.12666
13.408,3.1218,-0.12661
13.418,3.1218,-0.12655
13.428,3.1218,-0.12646
13.438,3.1218,-0.12637
13.448,3.1218,-0.12625
13.458,3.1218,-0.12612
13.468,3.1218,-0.12597
13.478,3.1218,-0.12581
13.488,3.1218,-0.12563
13.498,3.1218,-0.12544
13.508,3.1218,-0.12523
13.518,3.1218,-0.125
13.528,3.1218,-0.12477
13.538,3.1218,-0.12451
13.548,3.1218,-0.12424
13.558,3.1218,-0.12395
13.568,3.1218,-0.12365
13.578,3.1218,-0.12334
13.588,3.1218,-0.12301
13.598,3.1218,-0.12267
13.608,3.1218,-0.12231
13.618,3.1218,-0.12193
13.628,3.1218,-0.12155
13.638,3.1218,-0.12114
13.648,3.1218,-0.12073
13.658,3.1218,-0.1203
13.668,3.1218,-0.11985
13.678,3.1218,-0.1194
13.688,3.1218,-0.11893
13.698,3.1218,-0.11844
13.708,3.1218,-0.11794
13.718,3.1218,-0.11743
13.728,3.1218,-0.11691
13.738,3.1218,-0.11637
13.748,3.1218,-0.11582
13.758,3.1218,-0.11525
13.768,3.1218,-0.11468
13.778,3.1218,-0.11409
13.788,3.1218,-0.11349
13.798,3.1218,-0.11287
13.808,3.1218,-0.11225
13.818,3.1218,-0.11161
13.828,3.1218,-0.11096
13.838,3.1218,-0.1103
13.848,3.1218,-0.10962
13.858,3.1218,-0.10894
13.868,3.1218,-0.10824
13.878,3.1218,-0.10753
13.888,3.1218,-0.10681
13.898,3.1218,-0.10608
13.908,3.1218,-0.10534
13.918,3.1218,-0.10459
13.928,3.1218,-0.10383
13.938,3.1218,-0.10306
13.948,3.1218,-0.10227
13.958,3.1218,-0.10148
13.968,3.1218,-0.10068
13.978,3.1218,-0.099863
13.988,3.1218,-0.09904
13.998,3.1218,-0.098207
14.008,3.1218,-0.097365
14.018,3.1218,-0.096514
14.028,3.1218,-0.095653
14.038,3.1218,-0.094783
14.048,3.1218,-0.093905
14.058,3.1218,-0.093018
14.068,3.1218,-0.092122
14.078,3.1218,-0.091218
14.088,3.1218,-0.090305
14.098,3.1218,-0.089384
14.108,3.1218,-0.088456
14.118,3.1218,-0.087519
14.128,3.1218,-0.086575
14.138,3.1218,-0.085623
14.148,3.1218,-0.084664
14.158,3.1218,-0.083698
14.168,3.1218,-0.082725
14.178,3.1218,-0.081744
14.188,3.1218,-0.080757
14.198,3.1218,-0.079764
14.208,3.1218,-0.078764
14.218,3.1218,-0.077757
14.228,3.1218,-0.076745
14.238,3.1218,-0.075726
14.248,3.1218,-0.074702
14.258,3.1218,-0.073672
14.268,3.1218,-0.072636
14.278,3.1218,-0.071596
14.288,3.1218,-0.070549
14.298,3.1218,-0.069498
14.308,3.1218,-0.068442
14.318,3.1218,-0.067381
14.328,3.1218,-0.066316
14.338,3.1218,-0.065246
14.348,3.1218,-0.064172
14.358,3.1218,-0.063094
14.368,3.1218,-0.062011
14.378,3.1218,-0.060925
14.388,3.1218,-0.059836
14.398,3.1218,-0.058742
14.408,3.1218,-0.057646
14.418,3.1218,-0.056546
14.428,3.1218,-0.055443
14.438,3.1218,-0.054338
14.448,3.1218,-0.053229
14.458,3.1218,-0.052118
14.468,3.1218,-0.051005
14.478,3.1218,-0.049889
14.488,3.1218,-0.048771
14.498,3.1218,-0.047651
14.508,3.1218,-0.04653
14.518,3.1218,-0.045407
14.528,3.1218,-0.044282
14.538,3.1218,-0.043156
14.548,3.1218,-0.042028
14.558,3.1218,-0.0409
14.568,3.1218,-0.039771
14.578,3.1218,-0.038641
14.588,3.1218,-0.03751
14.598,3.1218,-0.036379
14.608,3.1218,-0.035247
14.618,3.1218,-0.034116
14.628,3.1218,-0.032984
14.638,3.1218,-0.031852
14.648,3.1218,-0.030721
14.658,3.1218,-0.02959
14.668,3.1218,-0.02846
14.678,3.1218,-0.027331
14.688,3.1218,-0.026202
14.698,3.1218,-0.025074
14.708,3.1218,-0.023947
14.718,3.1218,-0.022822
14.728,3.1218,-0.021698
14.738,3.1218,-0.020576
14.748,3.1218,-0.019455
14.758,3.1218,-0.018336
14.768,3.1218,-0.017219
14.778,3.1218,-0.016104
14.788,3.1218,-0.014992
14.798,3.1218,-0.013881
14.808,3.1218,-0.012774
14.818,3.1218,-0.011669
14.828,3.1218,-0.010566
14.838,3.1218,-0.0094669
14.848,3.1218,-0.0083705
14.858,3.1218,-0.0072773
14.868,3.1218,-0.0061874
14.878,3.1218,-0.0051008
14.888,3.1218,-0.0040178
14.898,3.1218,-0.0029385
14.908,3.1218,-0.001863
14.918,3.1218,-0.00079139
14.928,3.1218,0.00027618
14.938,3.1218,0.0013396
14.948,3.1218,0.0023987
14.958,3.1218,0.0034534
14.968,3.1218,0.0045036
14.978,3.1218,0.0055492
14.988,3.1218,0.00659
14.998,3.1218,0.0076259
15.008,3.1218,0.0086569
15.018,3.1218,0.0096827
15.028,3.1218,0.010703
15.038,3.1218,0.011719
15.048,3.1218,0.012728
15.058,3.1218,0.013733
15.068,3.1218,0.014732
15.078,3.1218,0.015724
15.088,3.1218,0.016711
15.098,3.1218,0.017693
15.108,3.1218,0.018668
15.118,3.1218,0.019636
15.128,3.1218,0.020599
15.138,3.1218,0.021555
15.148,3.1218,0.022505
15.158,3.1218,0.023448
15.168,3.1218,0.024385
15.178,3.1218,0.025314
15.188,3.1218,0.026237
15.198,3.1218,0.027153
15.208,3.1218,0.028062
15.218,3.1218,0.028964
15.228,3.1218,0.029858
15.238,3.1218,0.030745
15.248,3.1218,0.031625
15.258,3.1218,0.032498
15.268,3.1218,0.033362
15.278,3.1218,0.03422
15.288,3.1218,0.035069
15.298,3.1218,0.035911
15.308,3.1218,0.036744
15.318,3.1218,0.03757
15.328,3.1218,0.038388
15.338,3.1218,0.039197
15.348,3.1218,0.039999
15.358,3.1218,0.040792
15.368,3.1218,0.041577
15.378,3.1218,0.042354
15.388,3.1218,0.043122
15.398,3.1218,0.043881
15.408,3.1218,0.044632
15.418,3.1218,0.045374
15.428,3.1218,0.046108
15.438,3.1218,0.046833
15.448,3.1218,0.047548
15.458,3.1218,0.048255
15.468,3.1218,0.048954
15.478,3.1218,0.049643
15.488,3.1218,0.050323
15.498,3.1218,0.050993
15.508,3.1218,0.051655
15.518,3.1218,0.052308
15.528,3.1218,0.052951
15.538,3.1218,0.053585
15.548,3.1218,0.054209
15.558,3.1218,0.054825
15.568,3.1218,0.05543
15.578,3.1218,0.056026
15.588,3.1218,0.056613
15.598,3.1218,0.05719
15.608,3.1218,0.057758
15.618,3.1218,0.058316
15.628,3.1218,0.058864
15.638,3.1218,0.059402
15.648,3.1218,0.059931
15.658,3.1218,0.06045
15.668,3.1218,0.060959
15.678,3.1218,0.061459
15.688,3.1218,0.061948
15.698,3.1218,0.062428
15.708,3.1218,0.062897
15.718,3.1218,0.063357
15.728,3.1218,0.063807
15.738,3.1218,0.064247
15.748,3.1218,0.064677
15.758,3.1218,0.065097
15.768,3.1218,0.065506
15.778,3.1218,0.065906
15.788,3.1218,0.066296
15.798,3.1218,0.066676
15.808,3.1218,0.067045
15.818,3.1218,0.067405
15.828,3.1218,0.067754
15.838,3.1218,0.068094
15.848,3.1218,0.068423
15.858,3.1218,0.068742
15.868,3.1218,0.069051
15.878,3.1218,0.06935
15.888,3.1218,0.069639
15.898,3.1218,0.069918
15.908,3.1218,0.070187
15.918,3.1218,0.070445
15.928,3.1218,0.070694
15.938,3.1218,0.070932
15.948,3.1218,0.071161
15.958,3.1218,0.071379
15.968,3.1218,0.071587
15.978,3.1218,0.071785
15.988,3.1218,0.071974
15.998,3.1218,0.072152
16.008,3.1218,0.07232
16.018,3.1218,0.072478
16.028,3.1218,0.072626
16.038,3.1218,0.072765
16.048,3.1218,0.072893
16.058,3.1218,0.073012
16.068,3.1218,0.07312
16.078,3.1218,0.073219
16.088,3.1218,0.073308
16.098,3.1218,0.073387
16.108,3.1218,0.073456
16.118,3.1218,0.073516
16.128,3.1218,0.073566
16.138,3.1218,0.073606
16.148,3.1218,0.073636
16.158,3.1218,0.073657
16.168,3.1218,0.073669
16.178,3.1218,0.07367
16.188,3.1218,0.073663
16.198,3.1218,0.073645
16.208,3.1218,0.073619
16.218,3.1218,0.073583
16.228,3.1218,0.073537
16.238,3.1218,0.073483
16.248,3.1218,0.073419
16.258,3.1218,0.073345
16.268,3.1218,0.073263
16.278,3.1218,0.073172
16.288,3.1218,0.073071
16.298,3.1218,0.072961
16.308,3.1218,0.072843
16.318,3.1218,0.072715
16.328,3.1218,0.072579
16.338,3.1218,0.072433
16.348,3.1218,0.072279
16.358,3.1218,0.072117
16.368,3.1218,0.071945
16.378,3.1218,0.071765
16.388,3.1218,0.071576
16.398,3.1218,0.071379
16.408,3.1218,0.071174
16.418,3.1218,0.07096
16.428,3.1218,0.070737
16.438,3.1218,0.070507
16.448,3.1218,0.070268
16.458,3.1218,0.070021
16.468,3.1218,0.069766
16.478,3.1218,0.069503
16.488,3.1218,0.069232
16.498,3.1218,0.068953
16.508,3.1218,0.068666
16.518,3.1218,0.068372
16.528,3.1218,0.06807
16.538,3.1218,0.06776
16.548,3.1218,0.067443
16.558,3.1218,0.067118
16.568,3.1218,0.066786
16.578,3.1218,0.066447
16.588,3.1218,0.0661
16.598,3.1218,0.065746
16.608,3.1218,0.065385
16.618,3.1218,0.065017
16.628,3.1218,0.064642
16.638,3.1218,0.06426
16.648,3.1218,0.063871
16.658,3.1218,0.063476
16.668,3.1218,0.063074
16.678,3.1218,0.062665
16.688,3.1218,0.06225
16.698,3.1218,0.061828
16.708,3.1218,0.0614
16.718,3.1218,0.060966
16.728,3.1218,0.060525
16.738,3.1218,0.060079
16.748,3.1218,0.059626
16.758,3.1218,0.059168
16.768,3.1218,0.058704
16.778,3.1218,0.058233
16.788,3.1218,0.057758
16.798,3.1218,0.057276
16.808,3.1218,0.056789
16.818,3.1218,0.056297
16.828,3.1218,0.055799
16.838,3.1218,0.055296
16.848,3.1218,0.054788
16.858,3.1218,0.054275
16.868,3.1218,0.053756
16.878,3.1218,0.053233
16.888,3.1218,0.052705
16.898,3.1218,0.052172
16.908,3.1218,0.051635
16.918,3.1218,0.051093
16.928,3.1218,0.050546
16.938,3.1218,0.049995
16.948,3.1218,0.04944
16.958,3.1218,0.04888
16.968,3.1218,0.048317
16.978,3.1218,0.047749
16.988,3.1218,0.047177
16.998,3.1218,0.046602
17.008,3.1218,0.046022
17.018,3.1218,0.045439
17.028,3.1218,0.044853
17.038,3.1218,0.044263
17.048,3.1218,0.043669
17.058,3.1218,0.043072
17.068,3.1218,0.042472
17.078,3.1218,0.041869
17.088,3.1218,0.041262
17.098,3.1218,0.040653
17.108,3.1218,0.040041
17.118,3.1218,0.039426
17.128,3.1218,0.038808
17.138,3.1218,0.038188
17.148,3.1218,0.037565
17.158,3.1218,0.03694
17.168,3.1218,0.036312
17.178,3.1218,0.035682
17.188,3.1218,0.03505
17.198,3.1218,0.034416
17.208,3.1218,0.03378
17.218,3.1218,0.033142
17.228,3.1218,0.032502
17.238,3.1218,0.031861
17.248,3.1218,0.031217
17.258,3.1218,0.030573
17.268,3.1218,0.029927
17.278,3.1218,0.029279
17.288,3.1218,0.02863
17.298,3.1218,0.02798
17.308,3.1218,0.027329
17.318,3.1218,0.026677
17.328,3.1218,0.026024
17.338,3.1218,0.025371
17.348,3.1218,0.024716
17.358,3.1218,0.024061
17.368,3.1218,0.023405
17.378,3.1218,0.022749
17.388,3.1218,0.022092
17.398,3.1218,0.021435
17.408,3.1218,0.020778
17.418,3.1218,0.020121
17.428,3.1218,0.019463
17.438,3.1218,0.018806
17.448,3.1218,0.018149
17.458,3.1218,0.017492
17.468,3.1218,0.016835
17.478,3.1218,0.016179
17.488,3.1218,0.015523
17.498,3.1218,0.014868
17.508,3.1218,0.014213
17.518,3.1218,0.013559
17.528,3.1218,0.012906
17.538,3.1218,0.012253
17.548,3.1218,0.011602
17.558,3.1218,0.010951
17.568,3.1218,0.010302
17.578,3.1218,0.0096538
17.588,3.1218,0.0090069
17.598,3.1218,0.0083613
17.608,3.1218,0.0077172
17.618,3.1218,0.0070746
17.628,3.1218,0.0064335
17.638,3.1218,0.0057941
17.648,3.1218,0.0051564
17.658,3.1218,0.0045205
17.668,3.1218,0.0038865
17.678,3.1218,0.0032545
17.688,3.1218,0.0026244
17.698,3.1218,0.0019965
17.708,3.1218,0.0013707
17.718,3.1218,0.0007472
17.728,3.1218,0.00012598
17.738,3.1218,-0.00049284
17.748,3.1218,-0.0011092
17.758,3.1218,-0.0017231
17.768,3.1218,-0.0023343
17.778,3.1218,-0.0029429
17.788,3.1218,-0.0035488
17.798,3.1218,-0.0041518
17.808,3.1218,-0.004752
17.818,3.1218,-0.0053493
17.828,3.1218,-0.0059435
17.838,3.1218,-0.0065347
17.848,3.1218,-0.0071228
17.858,3.1218,-0.0077077
17.868,3.1218,-0.0082893
17.878,3.1218,-0.0088676
17.888,3.1218,-0.0094426
17.898,3.1218,-0.010014
17.908,3.1218,-0.010582
17.918,3.1218,-0.011146
17.928,3.1218,-0.011707
17.938,3.1218,-0.012264
17.948,3.1218,-0.012818
17.958,3.1218,-0.013367
17.968,3.1218,-0.013913
17.978,3.1218,-0.014455
17.988,3.1218,-0.014993
17.998,3.1218,-0.015527
18.008,3.1218,-0.016057
18.018,3.1218,-0.016582
18.028,3.1218,-0.017104
18.038,3.1218,-0.017621
18.048,3.1218,-0.018134
18.058,3.1218,-0.018643
18.068,3.1218,-0.019148
18.078,3.1218,-0.019648
18.088,3.1218,-0.020143
18.098,3.1218,-0.020634
18.108,3.1218,-0.02112
18.118,3.1218,-0.021602
18.128,3.1218,-0.022079
18.138,3.1218,-0.022552
18.148,3.1218,-0.02302
18.158,3.1218,-0.023483
18.168,3.1218,-0.023941
18.178,3.1218,-0.024394
18.188,3.1218,-0.024843
18.198,3.1218,-0.025286
18.208,3.1218,-0.025725
18.218,3.1218,-0.026158
18.228,3.1218,-0.026586
18.238,3.1218,-0.02701
18.248,3.1218,-0.027428
18.258,3.1218,-0.027841
18.268,3.1218,-0.028249
18.278,3.1218,-0.028652
18.288,3.1218,-0.029049
18.298,3.1218,-0.029441
18.308,3.1218,-0.029828
18.318,3.1218,-0.03021
18.328,3.1218,-0.030586
18.338,3.1218,-0.030957
18.348,3.1218,-0.031322
18.358,3.1218,-0.031682
18.368,3.1218,-0.032036
18.378,3.1218,-0.032385
18.388,3.1218,-0.032729
18.398,3.1218,-0.033067
18.408,3.1218,-0.033399
18.418,3.1218,-0.033726
18.428,3.1218,-0.034047
18.438,3.1218,-0.034362
18.448,3.1218,-0.034672
18.458,3.1218,-0.034976
18.468,3.1218,-0.035274
18.478,3.1218,-0.035567
18.488,3.1218,-0.035854
18.498,3.1218,-0.036136
18.508,3.1218,-0.036411
18.518,3.1218,-0.036681
18.528,3.1218,-0.036945
18.538,3.1218,-0.037203
18.548,3.1218,-0.037456
18.558,3.1218,-0.037702
18.568,3.1218,-0.037943
18.578,3.1218,-0.038178
18.588,3.1218,-0.038407
18.598,3.1218,-0.038631
18.608,3.1218,-0.038848
18.618,3.1218,-0.03906
18.628,3.1218,-0.039266
18.638,3.1218,-0.039466
18.648,3.1218,-0.03966
18.658,3.1218,-0.039848
18.668,3.1218,-0.04003
18.678,3.1218,-0.040207
18.688,3.1218,-0.040378
18.698,3.1218,-0.040542
18.708,3.1218,-0.040701
18.718,3.1218,-0.040854
18.728,3.1218,-0.041002
18.738,3.1218,-0.041143
18.748,3.1218,-0.041278
18.758,3.1218,-0.041408
18.768,3.1218,-0.041532
18.778,3.1218,-0.04165
18.788,3.1218,-0.041762
18.798,3.1218,-0.041868
18.808,3.1218,-0.041969
18.818,3.1218,-0.042064
18.828,3.1218,-0.042153
18.838,3.1218,-0.042236
18.848,3.1218,-0.042313
18.858,3.1218,-0.042385
18.868,3.1218,-0.042451
18.878,3.1218,-0.042511
18.888,3.1218,-0.042565
18.898,3.1218,-0.042614
18.908,3.1218,-0.042657
18.918,3.1218,-0.042695
18.928,3.1218,-0.042727
18.938,3.1218,-0.042753
18.948,3.1218,-0.042773
18.958,3.1218,-0.042788
18.968,3.1218,-0.042798
18.978,3.1218,-0.042801
18.988,3.1218,-0.0428
18.998,3.1218,-0.042792
19.008,3.1218,-0.04278
19.018,3.1218,-0.042762
19.028,3.1218,-0.042738
19.038,3.1218,-0.042709
19.048,3.1218,-0.042674
19.058,3.1218,-0.042635
19.068,3.1218,-0.04259
19.078,3.1218,-0.042539
19.088,3.1218,-0.042483
19.098,3.1218,-0.042422
19.108,3.1218,-0.042356
19.118,3.1218,-0.042285
19.128,3.1218,-0.042208
19.138,3.1218,-0.042126
19.148,3.1218,-0.042039
19.158,3.1218,-0.041948
19.168,3.1218,-0.041851
19.178,3.1218,-0.041748
19.188,3.1218,-0.041641
19.198,3.1218,-0.04153
19.208,3.1218,-0.041413
19.218,3.1218,-0.041291
19.228,3.1218,-0.041164
19.238,3.1218,-0.041033
19.248,3.1218,-0.040897
19.258,3.1218,-0.040756
19.268,3.1218,-0.04061
19.278,3.1218,-0.04046
19.288,3.1218,-0.040305
19.298,3.1218,-0.040145
19.308,3.1218,-0.039981
19.318,3.1218,-0.039812
19.328,3.1218,-0.039639
19.338,3.1218,-0.039462
19.348,3.1218,-0.03928
19.358,3.1218,-0.039093
19.368,3.1218,-0.038903
19.378,3.1218,-0.038708
19.388,3.1218,-0.038509
19.398,3.1218,-0.038305
19.408,3.1218,-0.038098
19.418,3.1218,-0.037886
19.428,3.1218,-0.03767
19.438,3.1218,-0.037451
19.448,3.1218,-0.037227
19.458,3.1218,-0.036999
19.468,3.1218,-0.036768
19.478,3.1218,-0.036533
19.488,3.1218,-0.036293
19.498,3.1218,-0.036051
19.508,3.1218,-0.035804
19.518,3.1218,-0.035554
19.528,3.1218,-0.0353
19.538,3.1218,-0.035042
19.548,3.1218,-0.034781
19.558,3.1218,-0.034517
19.568,3.1218,-0.034249
19.578,3.1218,-0.033978
19.588,3.1218,-0.033703
19.598,3.1218,-0.033425
19.608,3.1218,-0.033144
19.618,3.1218,-0.03286
19.628,3.1218,-0.032573
19.638,3.1218,-0.032282
19.648,3.1218,-0.031989
19.658,3.1218,-0.031692
19.668,3.1218,-0.031393
19.678,3.1218,-0.03109
19.688,3.1218,-0.030785
19.698,3.1218,-0.030477
19.708,3.1218,-0.030166
19.718,3.1218,-0.029853
19.728,3.1218,-0.029537
19.738,3.1218,-0.029218
19.748,3.1218,-0.028897
19.758,3.1218,-0.028574
19.768,3.1218,-0.028247
19.778,3.1218,-0.027919
19.788,3.1218,-0.027588
19.798,3.1218,-0.027255
19.808,3.1218,-0.02692
19.818,3.1218,-0.026582
19.828,3.1218,-0.026243
19.838,3.1218,-0.025901
19.848,3.1218,-0.025558
19.858,3.1218,-0.025212
19.868,3.1218,-0.024864
19.878,3.1218,-0.024515
19.888,3.1218,-0.024164
19.898,3.1218,-0.023811
19.908,3.1218,-0.023456
19.918,3.1218,-0.0231
19.928,3.1218,-0.022742
19.938,3.1218,-0.022383
19.948,3.1218,-0.022022
19.958,3.1218,-0.021659
19.968,3.1218,-0.021295
19.978,3.1218,-0.02093
19.988,3.1218,-0.020564
19.998,3.1218,-0.020196
20.008,3.1218,-0.019827
20.018,3.1218,-0.019457
20.028,3.1218,-0.019086
20.038,3.1218,-0.018714
20.048,3.1218,-0.018341
20.058,3.1218,-0.017967
20.068,3.1218,-0.017592
20.078,3.1218,-0.017217
20.088,3.1218,-0.01684
20.098,3.1218,-0.016463
20.108,3.1218,-0.016086
20.118,3.1218,-0.015707
20.128,3.1218,-0.015328
20.138,3.1218,-0.014949
20.148,3.1218,-0.014569
20.158,3.1218,-0.014188
20.168,3.1218,-0.013808
20.178,3.1218,-0.013427
20.188,3.1218,-0.013045
20.198,3.1218,-0.012664
20.208,3.1218,-0.012282
20.218,3.1218,-0.011901
20.228,3.1218,-0.011519
20.238,3.1218,-0.011137
20.248,3.1218,-0.010755
20.258,3.1218,-0.010374
20.268,3.1218,-0.0099921
20.278,3.1218,-0.0096108
20.288,3.1218,-0.0092296
20.298,3.1218,-0.0088488
20.308,3.1218,-0.0084683
20.318,3.1218,-0.0080882
20.328,3.1218,-0.0077085
20.338,3.1218,-0.0073293
20.348,3.1218,-0.0069506
20.358,3.1218,-0.0065725
20.368,3.1218,-0.006195
20.378,3.1218,-0.0058182
20.388,3.1218,-0.005442
20.398,3.1218,-0.0050666
20.408,3.1218,-0.0046921
20.418,3.1218,-0.0043183
20.428,3.1218,-0.0039455
20.438,3.1218,-0.0035735
20.448,3.1218,-0.0032026
20.458,3.1218,-0.0028327
20.468,3.1218,-0.0024638
20.478,3.1218,-0.0020961
20.488,3.1218,-0.0017295
20.498,3.1218,-0.0013641
20.508,3.1218,-0.00099989
20.518,3.1218,-0.000637
20.528,3.1218,-0.00027543
20.538,3.1218,0.000084778
20.548,3.1218,0.00044358
20.558,3.1218,0.00080094
20.568,3.1218,0.0011568
20.578,3.1218,0.0015112
20.588,3.1218,0.001864
20.598,3.1218,0.0022151
20.608,3.1218,0.0025647
20.618,3.1218,0.0029125
20.628,3.1218,0.0032587
20.638,3.1218,0.0036031
20.648,3.1218,0.0039456
20.658,3.1218,0.0042864
20.668,3.1218,0.0046253
20.678,3.1218,0.0049622
20.688,3.1218,0.0052973
20.698,3.1218,0.0056303
20.708,3.1218,0.0059614
20.718,3.1218,0.0062904
20.728,3.1218,0.0066173
20.738,3.1218,0.0069421
20.748,3.1218,0.0072648
20.758,3.1218,0.0075852
20.768,3.1218,0.0079035
20.778,3.1218,0.0082195
20.788,3.1218,0.0085332
20.798,3.1218,0.0088446
20.808,3.1218,0.0091537
20.818,3.1218,0.0094604
20.828,3.1218,0.0097646
20.838,3.1218,0.010067
20.848,3.1218,0.010366
20.858,3.1218,0.010663
20.868,3.1218,0.010957
20.878,3.1218,0.011249
20.888,3.1218,0.011538
20.898,3.1218,0.011825
20.908,3.1218,0.012109
20.918,3.1218,0.01239
20.928,3.1218,0.012669
20.938,3.1218,0.012945
20.948,3.1218,0.013218
20.958,3.1218,0.013489
20.968,3.1218,0.013756
20.978,3.1218,0.014021
20.988,3.1218,0.014283
20.998,3.1218,0.014542
21.008,3.1218,0.014799
21.018,3.1218,0.015052
21.028,3.1218,0.015303
21.038,3.1218,0.01555
21.048,3.1218,0.015795
21.058,3.1218,0.016036
21.068,3.1218,0.016275
21.078,3.1218,0.016511
21.088,3.1218,0.016743
21.098,3.1218,0.016973
21.108,3.1218,0.017199
21.118,3.1218,0.017422
21.128,3.1218,0.017643
21.138,3.1218,0.01786
21.148,3.1218,0.018074
21.158,3.1218,0.018285
21.168,3.1218,0.018492
21.178,3.1218,0.018697
21.188,3.1218,0.018898
21.198,3.1218,0.019096
21.208,3.1218,0.019291
21.218,3.1218,0.019482
21.228,3.1218,0.019671
21.238,3.1218,0.019856
21.248,3.1218,0.020038
21.258,3.1218,0.020216
21.268,3.1218,0.020391
21.278,3.1218,0.020563
21.288,3.1218,0.020732
21.298,3.1218,0.020897
21.308,3.1218,0.021059
21.318,3.1218,0.021218
21.328,3.1218,0.021373
21.338,3.1218,0.021525
21.348,3.1218,0.021673
21.358,3.1218,0.021818
21.368,3.1218,0.02196
21.378,3.1218,0.022099
21.388,3.1218,0.022234
21.398,3.1218,0.022365
21.408,3.1218,0.022494
21.418,3.1218,0.022619
21.428,3.1218,0.02274
21.438,3.1218,0.022858
21.448,3.1218,0.022973
21.458,3.1218,0.023084
21.468,3.1218,0.023192
21.478,3.1218,0.023296
21.488,3.1218,0.023397
21.498,3.1218,0.023495
21.508,3.1218,0.023589
21.518,3.1218,0.02368
21.528,3.1218,0.023768
21.538,3.1218,0.023852
21.548,3.1218,0.023932
21.558,3.1218,0.024009
21.568,3.1218,0.024083
21.578,3.1218,0.024154
21.588,3.1218,0.024221
21.598,3.1218,0.024284
21.608,3.1218,0.024345
21.618,3.1218,0.024402
21.628,3.1218,0.024455
21.638,3.1218,0.024506
21.648,3.1218,0.024552
21.658,3.1218,0.024596
21.668,3.1218,0.024636
21.678,3.1218,0.024673
21.688,3.1218,0.024707
21.698,3.1218,0.024737
21.708,3.1218,0.024764
21.718,3.1218,0.024787
21.728,3.1218,0.024808
21.738,3.1218,0.024825
21.748,3.1218,0.024839
21.758,3.1218,0.024849
21.768,3.1218,0.024856
21.778,3.1218,0.02486
21.788,3.1218,0.024861
21.798,3.1218,0.024859
21.808,3.1218,0.024853
21.818,3.1218,0.024845
21.828,3.1218,0.024833
21.838,3.1218,0.024818
21.848,3.1218,0.024799
21.858,3.1218,0.024778
21.868,3.1218,0.024754
21.878,3.1218,0.024726
21.888,3.1218,0.024696
21.898,3.1218,0.024662
21.908,3.1218,0.024625
21.918,3.1218,0.024586
21.928,3.1218,0.024543
21.938,3.1218,0.024497
21.948,3.1218,0.024448
21.958,3.1218,0.024397
21.968,3.1218,0.024342
21.978,3.1218,0.024284
21.988,3.1218,0.024224
21.998,3.1218,0.024161
22.008,3.1218,0.024094
22.018,3.1218,0.024025
22.028,3.1218,0.023953
22.038,3.1218,0.023879
22.048,3.1218,0.023801
22.058,3.1218,0.023721
22.068,3.1218,0.023638
22.078,3.1218,0.023552
22.088,3.1218,0.023464
22.098,3.1218,0.023372
22.108,3.1218,0.023279
22.118,3.1218,0.023182
22.128,3.1218,0.023083
22.138,3.1218,0.022982
22.148,3.1218,0.022877
22.158,3.1218,0.022771
22.168,3.1218,0.022661
22.178,3.1218,0.02255
22.188,3.1218,0.022435
22.198,3.1218,0.022319
22.208,3.1218,0.0222
22.218,3.1218,0.022078
22.228,3.1218,0.021954
22.238,3.1218,0.021828
22.248,3.1218,0.021699
22.258,3.1218,0.021568
22.268,3.1218,0.021435
22.278,3.1218,0.0213
22.288,3.1218,0.021162
22.298,3.1218,0.021023
22.308,3.1218,0.020881
22.318,3.1218,0.020736
22.328,3.1218,0.02059
22.338,3.1218,0.020442
22.348,3.1218,0.020292
22.358,3.1218,0.020139
22.368,3.1218,0.019985
22.378,3.1218,0.019828
22.388,3.1218,0.01967
22.398,3.1218,0.01951
22.408,3.1218,0.019348
22.418,3.1218,0.019184
22.428,3.1218,0.019018
22.438,3.1218,0.01885
22.448,3.1218,0.018681
22.458,3.1218,0.018509
22.468,3.1218,0.018336
22.478,3.1218,0.018162
22.488,3.1218,0.017986
22.498,3.1218,0.017808
22.508,3.1218,0.017628
22.518,3.1218,0.017447
22.528,3.1218,0.017264
22.538,3.1218,0.01708
22.548,3.1218,0.016895
22.558,3.1218,0.016707
22.568,3.1218,0.016519
22.578,3.1218,0.016329
22.588,3.1218,0.016138
22.598,3.1218,0.015945
22.608,3.1218,0.015751
22.618,3.1218,0.015556
22.628,3.1218,0.015359
22.638,3.1218,0.015162
22.648,3.1218,0.014963
22.658,3.1218,0.014763
22.668,3.1218,0.014561
22.678,3.1218,0.014359
22.688,3.1218,0.014156
22.698,3.1218,0.013951
22.708,3.1218,0.013746
22.718,3.1218,0.013539
22.728,3.1218,0.013332
22.738,3.1218,0.013124
22.748,3.1218,0.012915
22.758,3.1218,0.012705
22.768,3.1218,0.012494
22.778,3.1218,0.012282
22.788,3.1218,0.01207
22.798,3.1218,0.011857
22.808,3.1218,0.011643
22.818,3.1218,0.011429
22.828,3.1218,0.011213
22.838,3.1218,0.010998
22.848,3.1218,0.010781
22.858,3.1218,0.010565
22.868,3.1218,0.010347
22.878,3.1218,0.010129
22.888,3.1218,0.0099109
22.898,3.1218,0.0096921
22.908,3.1218,0.0094729
22.918,3.1218,0.0092533
22.928,3.1218,0.0090334
22.938,3.1218,0.0088132
22.948,3.1218,0.0085927
22.958,3.1218,0.0083719
22.968,3.1218,0.0081509
22.978,3.1218,0.0079297
22.988,3.1218,0.0077084
22.998,3.1218,0.0074869
23.008,3.1218,0.0072653
23.018,3.1218,0.0070436
23.028,3.1218,0.0068219
23.038,3.1218,0.0066002
23.048,3.1218,0.0063784
23.058,3.1218,0.0061567
23.068,3.1218,0.0059351
23.078,3.1218,0.0057135
23.088,3.1218,0.0054921
23.098,3.1218,0.0052708
23.108,3.1218,0.0050497
23.118,3.1218,0.0048288
23.128,3.1218,0.0046081
23.138,3.1218,0.0043877
23.148,3.1218,0.0041676
23.158,3.1218,0.0039478
23.168,3.1218,0.0037283
23.178,3.1218,0.0035092
23.188,3.1218,0.0032905
23.198,3.1218,0.0030722
23.208,3.1218,0.0028544
23.218,3.1218,0.002637
23.228,3.1218,0.0024202
23.238,3.1218,0.0022038
23.248,3.1218,0.001988
23.258,3.1218,0.0017728
23.268,3.1218,0.0015582
23.278,3.1218,0.0013443
23.288,3.1218,0.0011309
23.298,3.1218,0.0009183
23.308,3.1218,0.00070636
23.318,3.1218,0.00049515
23.328,3.1218,0.00028469
23.338,3.1218,0.000075012
23.348,3.1218,-0.00013387
23.358,3.1218,-0.00034192
23.368,3.1218,-0.00054913
23.378,3.1218,-0.00075546
23.388,3.1218,-0.0009609
23.398,3.1218,-0.0011654
23.408,3.1218,-0.001369
23.418,3.1218,-0.0015716
23.428,3.1218,-0.0017733
23.438,3.1218,-0.0019739
23.448,3.1218,-0.0021735
23.458,3.1218,-0.002372
23.468,3.1218,-0.0025695
23.478,3.1218,-0.0027659
23.488,3.1218,-0.0029611
23.498,3.1218,-0.0031552
23.508,3.1218,-0.0033482
23.518,3.1218,-0.00354
23.528,3.1218,-0.0037306
23.538,3.1218,-0.00392
23.548,3.1218,-0.0041081
23.558,3.1218,-0.004295
23.568,3.1218,-0.0044806
23.578,3.1218,-0.0046649
23.588,3.1218,-0.0048479
23.598,3.1218,-0.0050296
23.608,3.1218,-0.0052099
23.618,3.1218,-0.0053888
23.628,3.1218,-0.0055664
23.638,3.1218,-0.0057426
23.648,3.1218,-0.0059173
23.658,3.1218,-0.0060906
23.668,3.1218,-0.0062624
23.678,3.1218,-0.0064328
23.688,3.1218,-0.0066017
23.698,3.1218,-0.0067691
23.708,3.1218,-0.0069349
23.718,3.1218,-0.0070993
23.728,3.1218,-0.0072621
23.738,3.1218,-0.0074233
23.748,3.1218,-0.0075829
23.758,3.1218,-0.0077409
23.768,3.1218,-0.0078974
23.778,3.1218,-0.0080522
23.788,3.1218,-0.0082054
23.798,3.1218,-0.0083569
23.808,3.1218,-0.0085068
23.818,3.1218,-0.0086549
23.828,3.1218,-0.0088014
23.838,3.1218,-0.0089462
23.848,3.1218,-0.0090893
23.858,3.1218,-0.0092307
23.868,3.1218,-0.0093703
23.878,3.1218,-0.0095082
23.888,3.1218,-0.0096443
23.898,3.1218,-0.0097787
23.908,3.1218,-0.0099113
23.918,3.1218,-0.010042
23.928,3.1218,-0.010171
23.938,3.1218,-0.010298
23.948,3.1218,-0.010424
23.958,3.1218,-0.010547
23.968,3.1218,-0.010669
23.978,3.1218,-0.010789
23.988,3.1218,-0.010907
23.998,3.1218,-0.011023
24.008,3.1218,-0.011137
24.018,3.1218,-0.011249
24.028,3.1218,-0.01136
24.038,3.1218,-0.011469
24.048,3.1218,-0.011575
24.058,3.1218,-0.01168
24.068,3.1218,-0.011783
24.078,3.1218,-0.011884
24.088,3.1218,-0.011983
24.098,3.1218,-0.01208
24.108,3.1218,-0.012175
24.118,3.1218,-0.012269
24.128,3.1218,-0.01236
24.138,3.1218,-0.012449
24.148,3.1218,-0.012537
24.158,3.1218,-0.012622
24.168,3.1218,-0.012706
24.178,3.1218,-0.012787
24.188,3.1218,-0.012867
24.198,3.1218,-0.012945
24.208,3.1218,-0.01302
24.218,3.1218,-0.013094
24.228,3.1218,-0.013166
24.238,3.1218,-0.013235
24.248,3.1218,-0.013303
24.258,3.1218,-0.013369
24.268,3.1218,-0.013433
24.278,3.1218,-0.013495
24.288,3.1218,-0.013555
24.298,3.1218,-0.013612
24.308,3.1218,-0.013668
24.318,3.1218,-0.013722
24.328,3.1218,-0.013774
24.338,3.1218,-0.013824
24.348,3.1218,-0.013872
24.358,3.1218,-0.013918
24.368,3.1218,-0.013962
24.378,3.1218,-0.014004
24.388,3.1218,-0.014045
24.398,3.1218,-0.014083
24.408,3.1218,-0.014119
24.418,3.1218,-0.014153
24.428,3.1218,-0.014185
24.438,3.1218,-0.014216
24.448,3.1218,-0.014244
24.458,3.1218,-0.014271
24.468,3.1218,-0.014295
24.478,3.1218,-0.014318
24.488,3.1218,-0.014338
24.498,3.1218,-0.014357
24.508,3.1218,-0.014374
24.518,3.1218,-0.014389
24.528,3.1218,-0.014402
24.538,3.1218,-0.014413
24.548,3.1218,-0.014422
24.558,3.1218,-0.014429
24.568,3.1218,-0.014434
24.578,3.1218,-0.014438
24.588,3.1218,-0.01444
24.598,3.1218,-0.014439
24.608,3.1218,-0.014437
24.618,3.1218,-0.014433
24.628,3.1218,-0.014427
24.638,3.1218,-0.01442
24.648,3.1218,-0.01441
24.658,3.1218,-0.014399
24.668,3.1218,-0.014386
24.678,3.1218,-0.014371
24.688,3.1218,-0.014354
24.698,3.1218,-0.014336
24.708,3.1218,-0.014316
24.718,3.1218,-0.014294
24.728,3.1218,-0.01427
24.738,3.1218,-0.014244
24.748,3.1218,-0.014217
24.758,3.1218,-0.014188
24.768,3.1218,-0.014157
24.778,3.1218,-0.014125
24.788,3.1218,-0.014091
24.798,3.1218,-0.014055
24.808,3.1218,-0.014017
24.818,3.1218,-0.013978
24.828,3.1218,-0.013938
24.838,3.1218,-0.013895
24.848,3.1218,-0.013851
24.858,3.1218,-0.013805
24.868,3.1218,-0.013758
24.878,3.1218,-0.013709
24.888,3.1218,-0.013659
24.898,3.1218,-0.013607
24.908,3.1218,-0.013553
24.918,3.1218,-0.013498
24.928,3.1218,-0.013442
24.938,3.1218,-0.013384
24.948,3.1218,-0.013324
24.958,3.1218,-0.013263
24.968,3.1218,-0.0132
24.978,3.1218,-0.013136
24.988,3.1218,-0.013071
24.998,3.1218,-0.013004
25.008,3.1218,-0.012935
25.018,3.1218,-0.012866
25.028,3.1218,-0.012795
25.038,3.1218,-0.012722
25.048,3.1218,-0.012648
25.058,3.1218,-0.012573
25.068,3.1218,-0.012497
25.078,3.1218,-0.012419
25.088,3.1218,-0.01234
25.098,3.1218,-0.012259
25.108,3.1218,-0.012177
25.118,3.1218,-0.012094
25.128,3.1218,-0.01201
25.138,3.1218,-0.011925
25.148,3.1218,-0.011838
25.158,3.1218,-0.01175
25.168,3.1218,-0.011661
25.178,3.1218,-0.011571
25.188,3.1218,-0.01148
25.198,3.1218,-0.011388
25.208,3.1218,-0.011294
25.218,3.1218,-0.0112
25.228,3.1218,-0.011104
25.238,3.1218,-0.011007
25.248,3.1218,-0.010909
25.258,3.1218,-0.01081
25.268,3.1218,-0.010711
25.278,3.1218,-0.01061
25.288,3.1218,-0.010508
25.298,3.1218,-0.010405
25.308,3.1218,-0.010302
25.318,3.1218,-0.010197
25.328,3.1218,-0.010091
25.338,3.1218,-0.0099849
25.348,3.1218,-0.0098776
25.358,3.1218,-0.0097694
25.368,3.1218,-0.0096604
25.378,3.1218,-0.0095506
25.388,3.1218,-0.00944
25.398,3.1218,-0.0093285
25.408,3.1218,-0.0092163
25.418,3.1218,-0.0091034
25.428,3.1218,-0.0089897
25.438,3.1218,-0.0088753
25.448,3.1218,-0.0087602
25.458,3.1218,-0.0086444
25.468,3.1218,-0.0085279
25.478,3.1218,-0.0084108
25.488,3.1218,-0.0082931
25.498,3.1218,-0.0081747
25.508,3.1218,-0.0080558
25.518,3.1218,-0.0079363
25.528,3.1218,-0.0078162
25.538,3.1218,-0.0076956
25.548,3.1218,-0.0075744
25.558,3.1218,-0.0074527
25.568,3.1218,-0.0073306
25.578,3.1218,-0.007208
25.588,3.1218,-0.0070849
25.598,3.1218,-0.0069614
25.608,3.1218,-0.0068374
25.618,3.1218,-0.0067131
25.628,3.1218,-0.0065884
25.638,3.1218,-0.0064633
25.648,3.1218,-0.0063379
25.658,3.1218,-0.0062121
25.668,3.1218,-0.006086
25.678,3.1218,-0.0059596
25.688,3.1218,-0.005833
25.698,3.1218,-0.0057061
25.708,3.1218,-0.0055789
25.718,3.1218,-0.0054515
25.728,3.1218,-0.0053239
25.738,3.1218,-0.0051961
25.748,3.1218,-0.0050681
25.758,3.1218,-0.00494
25.768,3.1218,-0.0048117
25.778,3.1218,-0.0046833
25.788,3.1218,-0.0045548
25.798,3.1218,-0.0044262
25.808,3.1218,-0.0042976
25.818,3.1218,-0.0041689
25.828,3.1218,-0.0040401
25.838,3.1218,-0.0039113
25.848,3.1218,-0.0037825
25.858,3.1218,-0.0036537
25.868,3.1218,-0.003525
25.878,3.1218,-0.0033963
25.888,3.1218,-0.0032676
25.898,3.1218,-0.0031391
25.908,3.1218,-0.0030106
25.918,3.1218,-0.0028822
25.928,3.1218,-0.002754
25.938,3.1218,-0.0026259
25.948,3.1218,-0.0024979
25.958,3.1218,-0.0023701
25.968,3.1218,-0.0022425
25.978,3.1218,-0.0021152
25.988,3.1218,-0.001988
25.998,3.1218,-0.0018611
26.008,3.1218,-0.0017344
26.018,3.1218,-0.001608
26.028,3.1218,-0.0014819
26.038,3.1218,-0.001356
26.048,3.1218,-0.0012305
26.058,3.1218,-0.0011053
26.068,3.1218,-0.00098045
26.078,3.1218,-0.00085595
26.088,3.1218,-0.00073183
26.098,3.1218,-0.00060808
26.108,3.1218,-0.00048474
26.118,3.1218,-0.00036182
26.128,3.1218,-0.00023932
26.138,3.1218,-0.00011727
26.148,3.1218,0.0000043331
26.158,3.1218,0.00012546
26.168,3.1218,0.0002461
26.178,3.1218,0.00036625
26.188,3.1218,0.00048588
26.198,3.1218,0.00060499
26.208,3.1218,0.00072356
26.218,3.1218,0.00084158
26.228,3.1218,0.00095904
26.238,3.1218,0.0010759
26.248,3.1218,0.0011922
26.258,3.1218,0.0013079
26.268,3.1218,0.001423
26.278,3.1218,0.0015374
26.288,3.1218,0.0016512
26.298,3.1218,0.0017643
26.308,3.1218,0.0018768
26.318,3.1218,0.0019886
26.328,3.1218,0.0020997
26.338,3.1218,0.0022102
26.348,3.1218,0.0023199
26.358,3.1218,0.0024288
26.368,3.1218,0.0025371
26.378,3.1218,0.0026446
26.388,3.1218,0.0027513
26.398,3.1218,0.0028573
26.408,3.1218,0.0029625
26.418,3.1218,0.0030669
26.428,3.1218,0.0031706
26.438,3.1218,0.0032734
26.448,3.1218,0.0033753
26.458,3.1218,0.0034765
26.468,3.1218,0.0035768
26.478,3.1218,0.0036763
26.488,3.1218,0.0037749
26.498,3.1218,0.0038726
26.508,3.1218,0.0039695
26.518,3.1218,0.0040655
26.528,3.1218,0.0041606
26.538,3.1218,0.0042548
26.548,3.1218,0.004348
26.558,3.1218,0.0044404
26.568,3.1218,0.0045318
26.578,3.1218,0.0046223
26.588,3.1218,0.0047118
26.598,3.1218,0.0048004
26.608,3.1218,0.004888
26.618,3.1218,0.0049747
26.628,3.1218,0.0050604
26.638,3.1218,0.0051451
26.648,3.1218,0.0052288
26.658,3.1218,0.0053115
26.668,3.1218,0.0053932
26.678,3.1218,0.0054739
26.688,3.1218,0.0055536
26.698,3.1218,0.0056322
26.708,3.1218,0.0057099
26.718,3.1218,0.0057864
26.728,3.1218,0.005862
26.738,3.1218,0.0059365
26.748,3.1218,0.0060099
26.758,3.1218,0.0060823
26.768,3.1218,0.0061537
26.778,3.1218,0.0062239
26.788,3.1218,0.0062931
26.798,3.1218,0.0063612
26.808,3.1218,0.0064282
26.818,3.1218,0.0064942
26.828,3.1218,0.006559
26.838,3.1218,0.0066228
26.848,3.1218,0.0066854
26.858,3.1218,0.0067469
26.868,3.1218,0.0068074
26.878,3.1218,0.0068667
26.888,3.1218,0.0069249
26.898,3.1218,0.006982
26.908,3.1218,0.007038
26.918,3.1218,0.0070929
26.928,3.1218,0.0071466
26.938,3.1218,0.0071992
26.948,3.1218,0.0072506
26.958,3.1218,0.007301
26.968,3.1218,0.0073502
26.978,3.1218,0.0073982
26.988,3.1218,0.0074452
26.998,3.1218,0.0074909
27.008,3.1218,0.0075356
27.018,3.1218,0.0075791
27.028,3.1218,0.0076214
27.038,3.1218,0.0076626
27.048,3.1218,0.0077027
27.058,3.1218,0.0077416
27.068,3.1218,0.0077794
27.078,3.1218,0.007816
27.088,3.1218,0.0078515
27.098,3.1218,0.0078858
27.108,3.1218,0.007919
27.118,3.1218,0.007951
27.128,3.1218,0.0079819
27.138,3.1218,0.0080116
27.148,3.1218,0.0080402
27.158,3.1218,0.0080676
27.168,3.1218,0.0080939
27.178,3.1218,0.008119
27.188,3.1218,0.008143
27.198,3.1218,0.0081659
27.208,3.1218,0.0081876
27.218,3.1218,0.0082082
27.228,3.1218,0.0082276
27.238,3.1218,0.0082459
27.248,3.1218,0.0082631
27.258,3.1218,0.0082791
27.268,3.1218,0.0082941
27.278,3.1218,0.0083078
27.288,3.1218,0.0083205
27.298,3.1218,0.008332
27.308,3.1218,0.0083425
27.318,3.1218,0.0083518
27.328,3.1218,0.00836
27.338,3.1218,0.0083671
27.348,3.1218,0.008373
27.358,3.1218,0.0083779
27.368,3.1218,0.0083817
27.378,3.1218,0.0083844
27.388,3.1218,0.008386
27.398,3.1218,0.0083865
27.408,3.1218,0.0083859
27.418,3.1218,0.0083843
27.428,3.1218,0.0083816
27.438,3.1218,0.0083778
27.448,3.1218,0.0083729
27.458,3.1218,0.008367
27.468,3.1218,0.00836
27.478,3.1218,0.008352
27.488,3.1218,0.0083429
27.498,3.1218,0.0083328
27.508,3.1218,0.0083217
27.518,3.1218,0.0083095
27.528,3.1218,0.0082963
27.538,3.1218,0.0082821
27.548,3.1218,0.0082669
27.558,3.1218,0.0082506
27.568,3.1218,0.0082334
27.578,3.1218,0.0082152
27.588,3.1218,0.008196
27.598,3.1218,0.0081758
27.608,3.1218,0.0081546
27.618,3.1218,0.0081325
27.628,3.1218,0.0081094
27.638,3.1218,0.0080853
27.648,3.1218,0.0080603
27.658,3.1218,0.0080344
27.668,3.1218,0.0080075
27.678,3.1218,0.0079797
27.688,3.1218,0.0079509
27.698,3.1218,0.0079213
27.708,3.1218,0.0078907
27.718,3.1218,0.0078593
27.728,3.1218,0.0078269
27.738,3.1218,0.0077937
27.748,3.1218,0.0077596
27.758,3.1218,0.0077247
27.768,3.1218,0.0076888
27.778,3.1218,0.0076521
27.788,3.1218,0.0076146
27.798,3.1218,0.0075763
27.808,3.1218,0.0075371
27.818,3.1218,0.0074971
27.828,3.1218,0.0074563
27.838,3.1218,0.0074146
27.848,3.1218,0.0073722
27.858,3.1218,0.007329
27.868,3.1218,0.007285
27.878,3.1218,0.0072403
27.888,3.1218,0.0071948
27.898,3.1218,0.0071485
27.908,3.1218,0.0071015
27.918,3.1218,0.0070538
27.928,3.1218,0.0070053
27.938,3.1218,0.0069562
27.948,3.1218,0.0069063
27.958,3.1218,0.0068557
27.968,3.1218,0.0068044
27.978,3.1218,0.0067525
27.988,3.1218,0.0066999
27.998,3.1218,0.0066466
28.008,3.1218,0.0065927
28.018,3.1218,0.0065381
28.028,3.1218,0.0064829
28.038,3.1218,0.0064271
28.048,3.1218,0.0063707
28.058,3.1218,0.0063136
28.068,3.1218,0.006256
28.078,3.1218,0.0061978
28.088,3.1218,0.006139
28.098,3.1218,0.0060797
28.108,3.1218,0.0060198
28.118,3.1218,0.0059593
28.128,3.1218,0.0058984
28.138,3.1218,0.0058369
28.148,3.1218,0.0057748
28.158,3.1218,0.0057123
28.168,3.1218,0.0056493
28.178,3.1218,0.0055858
28.188,3.1218,0.0055218
28.198,3.1218,0.0054574
28.208,3.1218,0.0053925
28.218,3.1218,0.0053272
28.228,3.1218,0.0052614
28.238,3.1218,0.0051952
28.248,3.1218,0.0051286
28.258,3.1218,0.0050616
28.268,3.1218,0.0049942
28.278,3.1218,0.0049264
28.288,3.1218,0.0048583
28.298,3.1218,0.0047897
28.308,3.1218,0.0047209
28.318,3.1218,0.0046516
28.328,3.1218,0.0045821
28.338,3.1218,0.0045122
28.348,3.1218,0.004442
28.358,3.1218,0.0043716
28.368,3.1218,0.0043008
28.378,3.1218,0.0042297
28.388,3.1218,0.0041584
28.398,3.1218,0.0040868
28.408,3.1218,0.004015
28.418,3.1218,0.0039429
28.428,3.1218,0.0038706
28.438,3.1218,0.0037981
28.448,3.1218,0.0037254
28.458,3.1218,0.0036525
28.468,3.1218,0.0035793
28.478,3.1218,0.003506
28.488,3.1218,0.0034326
28.498,3.1218,0.003359
28.508,3.1218,0.0032852
28.518,3.1218,0.0032113
28.528,3.1218,0.0031372
28.538,3.1218,0.0030631
28.548,3.1218,0.0029888
28.558,3.1218,0.0029145
28.568,3.1218,0.00284
28.578,3.1218,0.0027655
28.588,3.1218,0.0026909
28.598,3.1218,0.0026162
28.608,3.1218,0.0025415
28.618,3.1218,0.0024668
28.628,3.1218,0.002392
28.638,3.1218,0.0023172
28.648,3.1218,0.0022424
28.658,3.1218,0.0021676
28.668,3.1218,0.0020928
28.678,3.1218,0.0020181
28.688,3.1218,0.0019433
28.698,3.1218,0.0018686
28.708,3.1218,0.001794
28.718,3.1218,0.0017194
28.728,3.1218,0.0016449
28.738,3.1218,0.0015704
28.748,3.1218,0.001496
28.758,3.1218,0.0014218
28.768,3.1218,0.0013476
28.778,3.1218,0.0012735
28.788,3.1218,0.0011996
28.798,3.1218,0.0011258
28.808,3.1218,0.0010521
28.818,3.1218,0.00097862
28.828,3.1218,0.00090526
28.838,3.1218,0.00083208
28.848,3.1218,0.00075906
28.858,3.1218,0.00068624
28.868,3.1218,0.0006136
28.878,3.1218,0.00054117
28.888,3.1218,0.00046894
28.898,3.1218,0.00039694
28.908,3.1218,0.00032516
28.918,3.1218,0.00025362
28.928,3.1218,0.00018232
28.938,3.1218,0.00011128
28.948,3.1218,0.000040491
28.958,3.1218,-0.000030026
28.968,3.1218,-0.00010027
28.978,3.1218,-0.00017022
28.988,3.1218,-0.00023989
28.998,3.1218,-0.00030925
29.008,3.1218,-0.00037831
29.018,3.1218,-0.00044705
29.028,3.1218,-0.00051546
29.038,3.1218,-0.00058355
29.048,3.1218,-0.0006513
29.058,3.1218,-0.0007187
29.068,3.1218,-0.00078575
29.078,3.1218,-0.00085244
29.088,3.1218,-0.00091876
29.098,3.1218,-0.0009847
29.108,3.1218,-0.0010503
29.118,3.1218,-0.0011154
29.128,3.1218,-0.0011802
29.138,3.1218,-0.0012446
29.148,3.1218,-0.0013086
29.158,3.1218,-0.0013721
29.168,3.1218,-0.0014353
29.178,3.1218,-0.001498
29.188,3.1218,-0.0015602
29.198,3.1218,-0.001622
29.208,3.1218,-0.0016834
29.218,3.1218,-0.0017443
29.228,3.1218,-0.0018048
29.238,3.1218,-0.0018648
29.248,3.1218,-0.0019243
29.258,3.1218,-0.0019834
29.268,3.1218,-0.0020419
29.278,3.1218,-0.0021
29.288,3.1218,-0.0021576
29.298,3.1218,-0.0022147
29.308,3.1218,-0.0022712
29.318,3.1218,-0.0023273
29.328,3.1218,-0.0023828
29.338,3.1218,-0.0024378
29.348,3.1218,-0.0024923
29.358,3.1218,-0.0025463
29.368,3.1218,-0.0025997
29.378,3.1218,-0.0026526
29.388,3.1218,-0.002705
29.398,3.1218,-0.0027567
29.408,3.1218,-0.002808
29.418,3.1218,-0.0028586
29.428,3.1218,-0.0029088
29.438,3.1218,-0.0029583
29.448,3.1218,-0.0030073
29.458,3.1218,-0.0030556
29.468,3.1218,-0.0031035
29.478,3.1218,-0.0031507
29.488,3.1218,-0.0031973
29.498,3.1218,-0.0032434
29.508,3.1218,-0.0032888
29.518,3.1218,-0.0033337
29.528,3.1218,-0.0033779
29.538,3.1218,-0.0034215
29.548,3.1218,-0.0034646
29.558,3.1218,-0.003507
29.568,3.1218,-0.0035488
29.578,3.1218,-0.00359
29.588,3.1218,-0.0036305
29.598,3.1218,-0.0036705
29.608,3.1218,-0.0037098
29.618,3.1218,-0.0037485
29.628,3.1218,-0.0037865
29.638,3.1218,-0.0038239
29.648,3.1218,-0.0038607
29.658,3.1218,-0.0038968
29.668,3.1218,-0.0039323
29.678,3.1218,-0.0039672
29.688,3.1218,-0.0040014
29.698,3.1218,-0.0040349
29.708,3.1218,-0.0040679
29.718,3.1218,-0.0041001
29.728,3.1218,-0.0041317
29.738,3.1218,-0.0041627
29.748,3.1218,-0.004193
29.758,3.1218,-0.0042226
29.768,3.1218,-0.0042516
29.778,3.1218,-0.0042799
29.788,3.1218,-0.0043075
29.798,3.1218,-0.0043345
29.808,3.1218,-0.0043609
29.818,3.1218,-0.0043865
29.828,3.1218,-0.0044115
29.838,3.1218,-0.0044359
29.848,3.1218,-0.0044595
29.858,3.1218,-0.0044825
29.868,3.1218,-0.0045049
29.878,3.1218,-0.0045266
29.888,3.1218,-0.0045476
29.898,3.1218,-0.0045679
29.908,3.1218,-0.0045876
29.918,3.1218,-0.0046066
29.928,3.1218,-0.0046249
29.938,3.1218,-0.0046426
29.948,3.1218,-0.0046596
29.958,3.1218,-0.0046759
29.968,3.1218,-0.0046916
29.978,3.1218,-0.0047066
29.988,3.1218,-0.004721
29.998,3.1218,-0.0047346
30.008,3.1218,-0.0047477
30.018,3.1218,-0.00476
30.028,3.1218,-0.0047717
30.038,3.1218,-0.0047827
30.048,3.1218,-0.0047931
30.058,3.1218,-0.0048028
30.068,3.1218,-0.0048119
30.078,3.1218,-0.0048203
30.088,3.1218,-0.0048281
30.098,3.1218,-0.0048352
30.108,3.1218,-0.0048416
30.118,3.1218,-0.0048474
30.128,3.1218,-0.0048526
30.138,3.1218,-0.0048571
30.148,3.1218,-0.0048609
30.158,3.1218,-0.0048642
30.168,3.1218,-0.0048667
30.178,3.1218,-0.0048687
30.188,3.1218,-0.00487
30.198,3.1218,-0.0048707
30.208,3.1218,-0.0048707
30.218,3.1218,-0.0048702
30.228,3.1218,-0.004869
30.238,3.1218,-0.0048671
30.248,3.1218,-0.0048647
30.258,3.1218,-0.0048616
30.268,3.1218,-0.004858
30.278,3.1218,-0.0048537
30.288,3.1218,-0.0048488
30.298,3.1218,-0.0048433
30.308,3.1218,-0.0048372
30.318,3.1218,-0.0048305
30.328,3.1218,-0.0048232
30.338,3.1218,-0.0048153
30.348,3.1218,-0.0048068
30.358,3.1218,-0.0047977
30.368,3.1218,-0.0047881
30.378,3.1218,-0.0047778
30.388,3.1218,-0.004767
30.398,3.1218,-0.0047556
30.408,3.1218,-0.0047437
30.418,3.1218,-0.0047312
30.428,3.1218,-0.0047181
30.438,3.1218,-0.0047045
30.448,3.1218,-0.0046903
30.458,3.1218,-0.0046755
30.468,3.1218,-0.0046602
30.478,3.1218,-0.0046444
30.488,3.1218,-0.0046281
30.498,3.1218,-0.0046112
30.508,3.1218,-0.0045937
30.518,3.1218,-0.0045758
30.528,3.1218,-0.0045573
30.538,3.1218,-0.0045383
30.548,3.1218,-0.0045189
30.558,3.1218,-0.0044989
30.568,3.1218,-0.0044783
30.578,3.1218,-0.0044573
30.588,3.1218,-0.0044359
30.598,3.1218,-0.0044139
30.608,3.1218,-0.0043914
30.618,3.1218,-0.0043685
30.628,3.1218,-0.004345
30.638,3.1218,-0.0043211
30.648,3.1218,-0.0042968
30.658,3.1218,-0.004272
30.668,3.1218,-0.0042467
30.678,3.1218,-0.004221
30.688,3.1218,-0.0041948
30.698,3.1218,-0.0041682
30.708,3.1218,-0.0041412
30.718,3.1218,-0.0041137
30.728,3.1218,-0.0040858
30.738,3.1218,-0.0040575
30.748,3.1218,-0.0040288
30.758,3.1218,-0.0039997
30.768,3.1218,-0.0039702
30.778,3.1218,-0.0039402
30.788,3.1218,-0.0039099
30.798,3.1218,-0.0038792
30.808,3.1218,-0.0038481
30.818,3.1218,-0.0038167
30.828,3.1218,-0.0037848
30.838,3.1218,-0.0037526
30.848,3.1218,-0.0037201
30.858,3.1218,-0.0036872
30.868,3.1218,-0.0036539
30.878,3.1218,-0.0036203
30.888,3.1218,-0.0035864
30.898,3.1218,-0.0035521
30.908,3.1218,-0.0035175
30.918,3.1218,-0.0034826
30.928,3.1218,-0.0034474
30.938,3.1218,-0.0034118
30.948,3.1218,-0.003376
30.958,3.1218,-0.0033399
30.968,3.1218,-0.0033034
30.978,3.1218,-0.0032667
30.988,3.1218,-0.0032297
30.998,3.1218,-0.0031925
31.008,3.1218,-0.003155
31.018,3.1218,-0.0031172
31.028,3.1218,-0.0030791
31.038,3.1218,-0.0030408
31.048,3.1218,-0.0030023
31.058,3.1218,-0.0029635
31.068,3.1218,-0.0029245
31.078,3.1218,-0.0028853
31.088,3.1218,-0.0028458
31.098,3.1218,-0.0028061
31.108,3.1218,-0.0027663
31.118,3.1218,-0.0027262
31.128,3.1218,-0.0026859
31.138,3.1218,-0.0026454
31.148,3.1218,-0.0026048
31.158,3.1218,-0.002564
31.168,3.1218,-0.002523
31.178,3.1218,-0.0024818
31.188,3.1218,-0.0024405
31.198,3.1218,-0.002399
31.208,3.1218,-0.0023574
31.218,3.1218,-0.0023156
31.228,3.1218,-0.0022737
31.238,3.1218,-0.0022316
31.248,3.1218,-0.0021895
31.258,3.1218,-0.0021472
31.268,3.1218,-0.0021048
31.278,3.1218,-0.0020623
31.288,3.1218,-0.0020197
31.298,3.1218,-0.001977
31.308,3.1218,-0.0019342
31.318,3.1218,-0.0018913
31.328,3.1218,-0.0018483
31.338,3.1218,-0.0018053
31.348,3.1218,-0.0017622
31.358,3.1218,-0.0017191
31.368,3.1218,-0.0016759
31.378,3.1218,-0.0016326
31.388,3.1218,-0.0015893
31.398,3.1218,-0.001546
31.408,3.1218,-0.0015026
31.418,3.1218,-0.0014592
31.428,3.1218,-0.0014158
31.438,3.1218,-0.0013723
31.448,3.1218,-0.0013289
31.458,3.1218,-0.0012855
31.468,3.1218,-0.001242
31.478,3.1218,-0.0011986
31.488,3.1218,-0.0011552
31.498,3.1218,-0.0011118
31.508,3.1218,-0.0010684
31.518,3.1218,-0.001025
31.528,3.1218,-0.00098174
31.538,3.1218,-0.00093847
31.548,3.1218,-0.00089525
31.558,3.1218,-0.00085208
31.568,3.1218,-0.00080896
31.578,3.1218,-0.00076591
31.588,3.1218,-0.00072293
31.598,3.1218,-0.00068002
31.608,3.1218,-0.00063718
31.618,3.1218,-0.00059443
31.628,3.1218,-0.00055177
31.638,3.1218,-0.00050921
31.648,3.1218,-0.00046674
31.658,3.1218,-0.00042438
31.668,3.1218,-0.00038212
31.678,3.1218,-0.00033998
31.688,3.1218,-0.00029796
31.698,3.1218,-0.00025606
31.708,3.1218,-0.00021429
31.718,3.1218,-0.00017266
31.728,3.1218,-0.00013116
31.738,3.1218,-0.00008981
31.748,3.1218,-0.000048606
31.758,3.1218,-0.0000075543
31.768,3.1218,0.000033339
31.778,3.1218,0.00007407
31.788,3.1218,0.00011463
31.798,3.1218,0.00015503
31.808,3.1218,0.00019524
31.818,3.1218,0.00023528
31.828,3.1218,0.00027513
31.838,3.1218,0.00031479
31.848,3.1218,0.00035426
31.858,3.1218,0.00039353
31.868,3.1218,0.0004326
31.878,3.1218,0.00047146
31.888,3.1218,0.0005101
31.898,3.1218,0.00054854
31.908,3.1218,0.00058675
31.918,3.1218,0.00062474
31.928,3.1218,0.00066251
31.938,3.1218,0.00070004
31.948,3.1218,0.00073734
31.958,3.1218,0.0007744
31.968,3.1218,0.00081121
31.978,3.1218,0.00084778
31.988,3.1218,0.0008841
31.998,3.1218,0.00092016
32.008,3.1218,0.00095597
32.018,3.1218,0.00099151
32.028,3.1218,0.0010268
32.038,3.1218,0.0010618
32.048,3.1218,0.0010965
32.058,3.1218,0.001131
32.068,3.1218,0.0011652
32.078,3.1218,0.0011991
32.088,3.1218,0.0012327
32.098,3.1218,0.001266
32.108,3.1218,0.0012991
32.118,3.1218,0.0013318
32.128,3.1218,0.0013643
32.138,3.1218,0.0013964
32.148,3.1218,0.0014282
32.158,3.1218,0.0014598
32.168,3.1218,0.001491
32.178,3.1218,0.0015219
32.188,3.1218,0.0015525
32.198,3.1218,0.0015827
32.208,3.1218,0.0016127
32.218,3.1218,0.0016423
32.228,3.1218,0.0016716
32.238,3.1218,0.0017006
32.248,3.1218,0.0017293
32.258,3.1218,0.0017576
32.268,3.1218,0.0017855
32.278,3.1218,0.0018132
32.288,3.1218,0.0018405
32.298,3.1218,0.0018674
32.308,3.1218,0.001894
32.318,3.1218,0.0019203
32.328,3.1218,0.0019462
32.338,3.1218,0.0019718
32.348,3.1218,0.001997
32.358,3.1218,0.0020218
32.368,3.1218,0.0020463
32.378,3.1218,0.0020705
32.388,3.1218,0.0020942
32.398,3.1218,0.0021176
32.408,3.1218,0.0021407
32.418,3.1218,0.0021634
32.428,3.1218,0.0021857
32.438,3.1218,0.0022077
32.448,3.1218,0.0022293
32.458,3.1218,0.0022505
32.468,3.1218,0.0022713
32.478,3.1218,0.0022918
32.488,3.1218,0.0023119
32.498,3.1218,0.0023316
32.508,3.1218,0.0023509
32.518,3.1218,0.0023699
32.528,3.1218,0.0023885
32.538,3.1218,0.0024067
32.548,3.1218,0.0024245
32.558,3.1218,0.002442
32.568,3.1218,0.002459
32.578,3.1218,0.0024757
32.588,3.1218,0.002492
32.598,3.1218,0.0025079
32.608,3.1218,0.0025234
32.618,3.1218,0.0025386
32.628,3.1218,0.0025533
32.638,3.1218,0.0025677
32.648,3.1218,0.0025817
32.658,3.1218,0.0025953
32.668,3.1218,0.0026085
32.678,3.1218,0.0026213
32.688,3.1218,0.0026338
32.698,3.1218,0.0026458
32.708,3.1218,0.0026575
32.718,3.1218,0.0026688
32.728,3.1218,0.0026796
32.738,3.1218,0.0026901
32.748,3.1218,0.0027003
32.758,3.1218,0.00271
32.768,3.1218,0.0027193
32.778,3.1218,0.0027283
32.788,3.1218,0.0027368
32.798,3.1218,0.002745
32.808,3.1218,0.0027528
32.818,3.1218,0.0027602
32.828,3.1218,0.0027672
32.838,3.1218,0.0027739
32.848,3.1218,0.0027801
32.858,3.1218,0.002786
32.868,3.1218,0.0027915
32.878,3.1218,0.0027966
32.888,3.1218,0.0028014
32.898,3.1218,0.0028057
32.908,3.1218,0.0028097
32.918,3.1218,0.0028133
32.928,3.1218,0.0028165
32.938,3.1218,0.0028194
32.948,3.1218,0.0028218
32.958,3.1218,0.0028239
32.968,3.1218,0.0028257
32.978,3.1218,0.002827
32.988,3.1218,0.002828
32.998,3.1218,0.0028286
33.008,3.1218,0.0028289
33.018,3.1218,0.0028288
33.028,3.1218,0.0028283
33.038,3.1218,0.0028275
33.048,3.1218,0.0028263
33.058,3.1218,0.0028247
33.068,3.1218,0.0028228
33.078,3.1218,0.0028205
33.088,3.1218,0.0028179
33.098,3.1218,0.0028149
33.108,3.1218,0.0028116
33.118,3.1218,0.0028079
33.128,3.1218,0.0028039
33.138,3.1218,0.0027995
33.148,3.1218,0.0027948
33.158,3.1218,0.0027897
33.168,3.1218,0.0027843
33.178,3.1218,0.0027786
33.188,3.1218,0.0027725
33.198,3.1218,0.0027661
33.208,3.1218,0.0027594
33.218,3.1218,0.0027523
33.228,3.1218,0.0027449
33.238,3.1218,0.0027372
33.248,3.1218,0.0027291
33.258,3.1218,0.0027208
33.268,3.1218,0.0027121
33.278,3.1218,0.0027031
33.288,3.1218,0.0026938
33.298,3.1218,0.0026841
33.308,3.1218,0.0026742
33.318,3.1218,0.002664
33.328,3.1218,0.0026534
33.338,3.1218,0.0026426
33.348,3.1218,0.0026314
33.358,3.1218,0.00262
33.368,3.1218,0.0026083
33.378,3.1218,0.0025963
33.388,3.1218,0.002584
33.398,3.1218,0.0025714
33.408,3.1218,0.0025585
33.418,3.1218,0.0025453
33.428,3.1218,0.0025319
33.438,3.1218,0.0025182
33.448,3.1218,0.0025042
33.458,3.1218,0.00249
33.468,3.1218,0.0024754
33.478,3.1218,0.0024607
33.488,3.1218,0.0024456
33.498,3.1218,0.0024303
33.508,3.1218,0.0024148
33.518,3.1218,0.002399
33.528,3.1218,0.0023829
33.538,3.1218,0.0023666
33.548,3.1218,0.0023501
33.558,3.1218,0.0023333
33.568,3.1218,0.0023163
33.578,3.1218,0.0022991
33.588,3.1218,0.0022816
33.598,3.1218,0.0022639
33.608,3.1218,0.002246
33.618,3.1218,0.0022279
33.628,3.1218,0.0022095
33.638,3.1218,0.0021909
33.648,3.1218,0.0021722
33.658,3.1218,0.0021532
33.668,3.1218,0.002134
33.678,3.1218,0.0021146
33.688,3.1218,0.002095
33.698,3.1218,0.0020752
33.708,3.1218,0.0020552
33.718,3.1218,0.0020351
33.728,3.1218,0.0020147
33.738,3.1218,0.0019942
33.748,3.1218,0.0019735
33.758,3.1218,0.0019526
33.768,3.1218,0.0019315
33.778,3.1218,0.0019103
33.788,3.1218,0.0018889
33.798,3.1218,0.0018674
33.808,3.1218,0.0018457
33.818,3.1218,0.0018238
33.828,3.1218,0.0018018
33.838,3.1218,0.0017797
33.848,3.1218,0.0017574
33.858,3.1218,0.0017349
33.868,3.1218,0.0017124
33.878,3.1218,0.0016897
33.888,3.1218,0.0016668
33.898,3.1218,0.0016439
33.908,3.1218,0.0016208
33.918,3.1218,0.0015976
33.928,3.1218,0.0015743
33.938,3.1218,0.0015508
33.948,3.1218,0.0015273
33.958,3.1218,0.0015036
33.968,3.1218,0.0014799
33.978,3.1218,0.001456
33.988,3.1218,0.0014321
33.998,3.1218,0.001408
34.008,3.1218,0.0013839
34.018,3.1218,0.0013597
34.028,3.1218,0.0013354
34.038,3.1218,0.001311
34.048,3.1218,0.0012866
34.058,3.1218,0.0012621
34.068,3.1218,0.0012375
34.078,3.1218,0.0012128
34.088,3.1218,0.0011881
34.098,3.1218,0.0011634
34.108,3.1218,0.0011385
34.118,3.1218,0.0011137
34.128,3.1218,0.0010887
34.138,3.1218,0.0010638
34.148,3.1218,0.0010388
34.158,3.1218,0.0010137
34.168,3.1218,0.00098865
34.178,3.1218,0.00096355
34.188,3.1218,0.00093841
34.198,3.1218,0.00091326
34.208,3.1218,0.00088808
34.218,3.1218,0.00086288
34.228,3.1218,0.00083768
34.238,3.1218,0.00081246
34.248,3.1218,0.00078723
34.258,3.1218,0.000762
34.268,3.1218,0.00073677
34.278,3.1218,0.00071154
34.288,3.1218,0.00068632
34.298,3.1218,0.00066111
34.308,3.1218,0.0006359
34.318,3.1218,0.00061072
34.328,3.1218,0.00058555
34.338,3.1218,0.00056041
34.348,3.1218,0.00053529
34.358,3.1218,0.00051019
34.368,3.1218,0.00048513
34.378,3.1218,0.00046011
34.388,3.1218,0.00043512
34.398,3.1218,0.00041017
34.408,3.1218,0.00038527
34.418,3.1218,0.00036041
34.428,3.1218,0.0003356
34.438,3.1218,0.00031084
34.448,3.1218,0.00028614
34.458,3.1218,0.0002615
34.468,3.1218,0.00023692
34.478,3.1218,0.00021241
34.488,3.1218,0.00018796
34.498,3.1218,0.00016358
34.508,3.1218,0.00013927
34.518,3.1218,0.00011505
34.528,3.1218,0.000090896
34.538,3.1218,0.000066828
34.548,3.1218,0.000042844
34.558,3.1218,0.000018948
34.568,3.1218,-0.0000048591
34.578,3.1218,-0.000028573
34.588,3.1218,-0.000052192
34.598,3.1218,-0.000075713
34.608,3.1218,-0.000099133
34.618,3.1218,-0.00012245
34.628,3.1218,-0.00014566
34.638,3.1218,-0.00016876
34.648,3.1218,-0.00019175
34.658,3.1218,-0.00021463
34.668,3.1218,-0.00023739
34.678,3.1218,-0.00026004
34.688,3.1218,-0.00028256
34.698,3.1218,-0.00030496
34.708,3.1218,-0.00032723
34.718,3.1218,-0.00034937
34.728,3.1218,-0.00037139
34.738,3.1218,-0.00039327
34.748,3.1218,-0.00041502
34.758,3.1218,-0.00043662
34.768,3.1218,-0.00045809
34.778,3.1218,-0.00047942
34.788,3.1218,-0.0005006
34.798,3.1218,-0.00052164
34.808,3.1218,-0.00054252
34.818,3.1218,-0.00056326
34.828,3.1218,-0.00058384
34.838,3.1218,-0.00060427
34.848,3.1218,-0.00062455
34.858,3.1218,-0.00064466
34.868,3.1218,-0.00066461
34.878,3.1218,-0.0006844
34.888,3.1218,-0.00070403
34.898,3.1218,-0.00072349
34.908,3.1218,-0.00074278
34.918,3.1218,-0.0007619
34.928,3.1218,-0.00078084
34.938,3.1218,-0.00079962
34.948,3.1218,-0.00081822
34.958,3.1218,-0.00083664
34.968,3.1218,-0.00085488
34.978,3.1218,-0.00087294
34.988,3.1218,-0.00089082
34.998,3.1218,-0.00090852
35.008,3.1218,-0.00092603
35.018,3.1218,-0.00094335
35.028,3.1218,-0.00096049
35.038,3.1218,-0.00097743
35.048,3.1218,-0.00099418
35.058,3.1218,-0.0010107
35.068,3.1218,-0.0010271
35.078,3.1218,-0.0010433
35.088,3.1218,-0.0010593
35.098,3.1218,-0.001075
35.108,3.1218,-0.0010906
35.118,3.1218,-0.001106
35.128,3.1218,-0.0011212
35.138,3.1218,-0.0011361
35.148,3.1218,-0.0011509
35.158,3.1218,-0.0011654
35.168,3.1218,-0.0011798
35.178,3.1218,-0.0011939
35.188,3.1218,-0.0012079
35.198,3.1218,-0.0012216
35.208,3.1218,-0.0012351
35.218,3.1218,-0.0012484
35.228,3.1218,-0.0012615
35.238,3.1218,-0.0012744
35.248,3.1218,-0.0012871
35.258,3.1218,-0.0012995
35.268,3.1218,-0.0013118
35.278,3.1218,-0.0013238
35.288,3.1218,-0.0013356
35.298,3.1218,-0.0013472
35.308,3.1218,-0.0013586
35.318,3.1218,-0.0013697
35.328,3.1218,-0.0013806
35.338,3.1218,-0.0013913
35.348,3.1218,-0.0014018
35.358,3.1218,-0.0014121
35.368,3.1218,-0.0014221
35.378,3.1218,-0.001432
35.388,3.1218,-0.0014416
35.398,3.1218,-0.0014509
35.408,3.1218,-0.0014601
35.418,3.1218,-0.001469
35.428,3.1218,-0.0014777
35.438,3.1218,-0.0014862
35.448,3.1218,-0.0014945
35.458,3.1218,-0.0015025
35.468,3.1218,-0.0015103
35.478,3.1218,-0.0015179
35.488,3.1218,-0.0015253
35.498,3.1218,-0.0015324
35.508,3.1218,-0.0015393
35.518,3.1218,-0.001546
35.528,3.1218,-0.0015525
35.538,3.1218,-0.0015587
35.548,3.1218,-0.0015647
35.558,3.1218,-0.0015705
35.568,3.1218,-0.0015761
35.578,3.1218,-0.0015814
35.588,3.1218,-0.0015865
35.598,3.1218,-0.0015914
35.608,3.1218,-0.0015961
35.618,3.1218,-0.0016005
35.628,3.1218,-0.0016047
35.638,3.1218,-0.0016087
35.648,3.1218,-0.0016125
35.658,3.1218,-0.001616
35.668,3.1218,-0.0016194
35.678,3.1218,-0.0016225
35.688,3.1218,-0.0016253
35.698,3.1218,-0.001628
35.708,3.1218,-0.0016305
35.718,3.1218,-0.0016327
35.728,3.1218,-0.0016347
35.738,3.1218,-0.0016365
35.748,3.1218,-0.001638
35.758,3.1218,-0.0016394
35.768,3.1218,-0.0016405
35.778,3.1218,-0.0016414
35.788,3.1218,-0.0016422
35.798,3.1218,-0.0016426
35.808,3.1218,-0.0016429
35.818,3.1218,-0.001643
35.828,3.1218,-0.0016428
35.838,3.1218,-0.0016425
35.848,3.1218,-0.0016419
35.858,3.1218,-0.0016411
35.868,3.1218,-0.0016401
35.878,3.1218,-0.001639
35.888,3.1218,-0.0016376
35.898,3.1218,-0.0016359
35.908,3.1218,-0.0016341
35.918,3.1218,-0.0016321
35.928,3.1218,-0.0016299
35.938,3.1218,-0.0016275
35.948,3.1218,-0.0016249
35.958,3.1218,-0.001622
35.968,3.1218,-0.001619
35.978,3.1218,-0.0016158
35.988,3.1218,-0.0016124
35.998,3.1218,-0.0016088
36.008,3.1218,-0.001605
36.018,3.1218,-0.001601
36.028,3.1218,-0.0015968
36.038,3.1218,-0.0015925
36.048,3.1218,-0.0015879
36.058,3.1218,-0.0015832
36.068,3.1218,-0.0015782
36.078,3.1218,-0.0015731
36.088,3.1218,-0.0015678
36.098,3.1218,-0.0015624
36.108,3.1218,-0.0015567
36.118,3.1218,-0.0015509
36.128,3.1218,-0.0015448
36.138,3.1218,-0.0015387
36.148,3.1218,-0.0015323
36.158,3.1218,-0.0015258
36.168,3.1218,-0.001519
36.178,3.1218,-0.0015122
36.188,3.1218,-0.0015051
36.198,3.1218,-0.0014979
36.208,3.1218,-0.0014905
36.218,3.1218,-0.001483
36.228,3.1218,-0.0014753
36.238,3.1218,-0.0014674
36.248,3.1218,-0.0014594
36.258,3.1218,-0.0014512
36.268,3.1218,-0.0014429
36.278,3.1218,-0.0014344
36.288,3.1218,-0.0014257
36.298,3.1218,-0.001417
36.308,3.1218,-0.001408
36.318,3.1218,-0.0013989
36.328,3.1218,-0.0013897
36.338,3.1218,-0.0013803
36.348,3.1218,-0.0013708
36.358,3.1218,-0.0013611
36.368,3.1218,-0.0013513
36.378,3.1218,-0.0013414
36.388,3.1218,-0.0013314
36.398,3.1218,-0.0013212
36.408,3.1218,-0.0013108
36.418,3.1218,-0.0013004
36.428,3.1218,-0.0012898
36.438,3.1218,-0.0012791
36.448,3.1218,-0.0012682
36.458,3.1218,-0.0012573
36.468,3.1218,-0.0012462
36.478,3.1218,-0.001235
36.488,3.1218,-0.0012237
36.498,3.1218,-0.0012123
36.508,3.1218,-0.0012008
36.518,3.1218,-0.0011891
36.528,3.1218,-0.0011774
36.538,3.1218,-0.0011655
36.548,3.1218,-0.0011535
36.558,3.1218,-0.0011415
36.568,3.1218,-0.0011293
36.578,3.1218,-0.001117
36.588,3.1218,-0.0011047
36.598,3.1218,-0.0010922
36.608,3.1218,-0.0010797
36.618,3.1218,-0.001067
36.628,3.1218,-0.0010543
36.638,3.1218,-0.0010415
36.648,3.1218,-0.0010286
36.658,3.1218,-0.0010156
36.668,3.1218,-0.0010025
36.678,3.1218,-0.00098941
36.688,3.1218,-0.00097619
36.698,3.1218,-0.0009629
36.708,3.1218,-0.00094953
36.718,3.1218,-0.0009361
36.728,3.1218,-0.00092259
36.738,3.1218,-0.00090902
36.748,3.1218,-0.00089539
36.758,3.1218,-0.00088169
36.768,3.1218,-0.00086793
36.778,3.1218,-0.00085411
36.788,3.1218,-0.00084024
36.798,3.1218,-0.00082631
36.808,3.1218,-0.00081233
36.818,3.1218,-0.0007983
36.828,3.1218,-0.00078422
36.838,3.1218,-0.00077009
36.848,3.1218,-0.00075592
36.858,3.1218,-0.0007417
36.868,3.1218,-0.00072745
36.878,3.1218,-0.00071316
36.888,3.1218,-0.00069883
36.898,3.1218,-0.00068446
36.908,3.1218,-0.00067006
36.918,3.1218,-0.00065563
36.928,3.1218,-0.00064118
36.938,3.1218,-0.00062669
36.948,3.1218,-0.00061219
36.958,3.1218,-0.00059765
36.968,3.1218,-0.0005831
36.978,3.1218,-0.00056853
36.988,3.1218,-0.00055394
36.998,3.1218,-0.00053934
37.008,3.1218,-0.00052473
37.018,3.1218,-0.0005101
37.028,3.1218,-0.00049546
37.038,3.1218,-0.00048082
37.048,3.1218,-0.00046617
37.058,3.1218,-0.00045152
37.068,3.1218,-0.00043686
37.078,3.1218,-0.00042221
37.088,3.1218,-0.00040756
37.098,3.1218,-0.00039291
37.108,3.1218,-0.00037827
37.118,3.1218,-0.00036364
37.128,3.1218,-0.00034901
37.138,3.1218,-0.0003344
37.148,3.1218,-0.0003198
37.158,3.1218,-0.00030522
37.168,3.1218,-0.00029065
37.178,3.1218,-0.00027611
37.188,3.1218,-0.00026158
37.198,3.1218,-0.00024708
37.208,3.1218,-0.0002326
37.218,3.1218,-0.00021814
37.228,3.1218,-0.00020372
37.238,3.1218,-0.00018932
37.248,3.1218,-0.00017495
37.258,3.1218,-0.00016062
37.268,3.1218,-0.00014632
37.278,3.1218,-0.00013206
37.288,3.1218,-0.00011784
37.298,3.1218,-0.00010365
37.308,3.1218,-0.000089513
37.318,3.1218,-0.000075414
37.328,3.1218,-0.00006136
37.338,3.1218,-0.000047352
37.348,3.1218,-0.000033392
37.358,3.1218,-0.000019482
37.368,3.1218,-0.0000056236
37.378,3.1218,0.0000081823
37.388,3.1218,0.000021934
37.398,3.1218,0.000035629
37.408,3.1218,0.000049267
37.418,3.1218,0.000062846
37.428,3.1218,0.000076365
37.438,3.1218,0.000089821
37.448,3.1218,0.00010321
37.458,3.1218,0.00011654
37.468,3.1218,0.0001298
37.478,3.1218,0.000143
37.488,3.1218,0.00015612
37.498,3.1218,0.00016917
37.508,3.1218,0.00018215
37.518,3.1218,0.00019506
37.528,3.1218,0.00020789
37.538,3.1218,0.00022065
37.548,3.1218,0.00023332
37.558,3.1218,0.00024592
37.568,3.1218,0.00025844
37.578,3.1218,0.00027088
37.588,3.1218,0.00028323
37.598,3.1218,0.0002955
37.608,3.1218,0.00030769
37.618,3.1218,0.00031978
37.628,3.1218,0.00033179
37.638,3.1218,0.00034371
37.648,3.1218,0.00035554
37.658,3.1218,0.00036728
37.668,3.1218,0.00037893
37.678,3.1218,0.00039048
37.688,3.1218,0.00040193
37.698,3.1218,0.00041329
37.708,3.1218,0.00042456
37.718,3.1218,0.00043572
37.728,3.1218,0.00044679
37.738,3.1218,0.00045776
37.748,3.1218,0.00046862
37.758,3.1218,0.00047938
37.768,3.1218,0.00049004
37.778,3.1218,0.00050059
37.788,3.1218,0.00051104
37.798,3.1218,0.00052139
37.808,3.1218,0.00053162
37.818,3.1218,0.00054175
37.828,3.1218,0.00055177
37.838,3.1218,0.00056168
37.848,3.1218,0.00057147
37.858,3.1218,0.00058116
37.868,3.1218,0.00059073
37.878,3.1218,0.0006002
37.888,3.1218,0.00060954
37.898,3.1218,0.00061878
37.908,3.1218,0.00062789
37.918,3.1218,0.00063689
37.928,3.1218,0.00064578
37.938,3.1218,0.00065454
37.948,3.1218,0.00066319
37.958,3.1218,0.00067172
37.968,3.1218,0.00068013
37.978,3.1218,0.00068842
37.988,3.1218,0.00069659
37.998,3.1218,0.00070464
38.008,3.1218,0.00071257
38.018,3.1218,0.00072037
38.028,3.1218,0.00072805
38.038,3.1218,0.00073561
38.048,3.1218,0.00074304
38.058,3.1218,0.00075035
38.068,3.1218,0.00075753
38.078,3.1218,0.00076459
38.088,3.1218,0.00077152
38.098,3.1218,0.00077833
38.108,3.1218,0.00078501
38.118,3.1218,0.00079156
38.128,3.1218,0.00079799
38.138,3.1218,0.00080428
38.148,3.1218,0.00081045
38.158,3.1218,0.0008165
38.168,3.1218,0.00082241
38.178,3.1218,0.00082819
38.188,3.1218,0.00083385
38.198,3.1218,0.00083937
38.208,3.1218,0.00084477
38.218,3.1218,0.00085004
38.228,3.1218,0.00085517
38.238,3.1218,0.00086018
38.248,3.1218,0.00086506
38.258,3.1218,0.0008698
38.268,3.1218,0.00087442
38.278,3.1218,0.00087891
38.288,3.1218,0.00088326
38.298,3.1218,0.00088748
38.308,3.1218,0.00089158
38.318,3.1218,0.00089554
38.328,3.1218,0.00089937
38.338,3.1218,0.00090307
38.348,3.1218,0.00090664
38.358,3.1218,0.00091009
38.368,3.1218,0.00091339
38.378,3.1218,0.00091657
38.388,3.1218,0.00091962
38.398,3.1218,0.00092254
38.408,3.1218,0.00092533
38.418,3.1218,0.00092799
38.428,3.1218,0.00093052
38.438,3.1218,0.00093292
38.448,3.1218,0.00093518
38.458,3.1218,0.00093732
38.468,3.1218,0.00093934
38.478,3.1218,0.00094122
38.488,3.1218,0.00094297
38.498,3.1218,0.0009446
38.508,3.1218,0.00094609
38.518,3.1218,0.00094746
38.528,3.1218,0.00094871
38.538,3.1218,0.00094982
38.548,3.1218,0.00095081
38.558,3.1218,0.00095167
38.568,3.1218,0.00095241
38.578,3.1218,0.00095302
38.588,3.1218,0.00095351
38.598,3.1218,0.00095387
38.608,3.1218,0.0009541
38.618,3.1218,0.00095422
38.628,3.1218,0.00095421
38.638,3.1218,0.00095407
38.648,3.1218,0.00095382
38.658,3.1218,0.00095344
38.668,3.1218,0.00095294
38.678,3.1218,0.00095232
38.688,3.1218,0.00095158
38.698,3.1218,0.00095072
38.708,3.1218,0.00094974
38.718,3.1218,0.00094864
38.728,3.1218,0.00094743
38.738,3.1218,0.0009461
38.748,3.1218,0.00094465
38.758,3.1218,0.00094308
38.768,3.1218,0.0009414
38.778,3.1218,0.0009396
38.788,3.1218,0.00093769
38.798,3.1218,0.00093567
38.808,3.1218,0.00093353
38.818,3.1218,0.00093128
38.828,3.1218,0.00092892
38.838,3.1218,0.00092645
38.848,3.1218,0.00092387
38.858,3.1218,0.00092118
38.868,3.1218,0.00091839
38.878,3.1218,0.00091548
38.888,3.1218,0.00091247
38.898,3.1218,0.00090935
38.908,3.1218,0.00090613
38.918,3.1218,0.0009028
38.928,3.1218,0.00089937
38.938,3.1218,0.00089584
38.948,3.1218,0.00089221
38.958,3.1218,0.00088847
38.968,3.1218,0.00088463
38.978,3.1218,0.0008807
38.988,3.1218,0.00087667
38.998,3.1218,0.00087254
39.008,3.1218,0.00086831
39.018,3.1218,0.00086399
39.028,3.1218,0.00085957
39.038,3.1218,0.00085506
39.048,3.1218,0.00085045
39.058,3.1218,0.00084576
39.068,3.1218,0.00084097
39.078,3.1218,0.0008361
39.088,3.1218,0.00083113
39.098,3.1218,0.00082608
39.108,3.1218,0.00082094
39.118,3.1218,0.00081571
39.128,3.1218,0.0008104
39.138,3.1218,0.00080501
39.148,3.1218,0.00079953
39.158,3.1218,0.00079397
39.168,3.1218,0.00078833
39.178,3.1218,0.00078261
39.188,3.1218,0.00077682
39.198,3.1218,0.00077094
39.208,3.1218,0.00076499
39.218,3.1218,0.00075896
39.228,3.1218,0.00075286
39.238,3.1218,0.00074668
39.248,3.1218,0.00074043
39.258,3.1218,0.00073411
39.268,3.1218,0.00072772
39.278,3.1218,0.00072126
39.288,3.1218,0.00071474
39.298,3.1218,0.00070814
39.308,3.1218,0.00070148
39.318,3.1218,0.00069476
39.328,3.1218,0.00068797
39.338,3.1218,0.00068112
39.348,3.1218,0.00067421
39.358,3.1218,0.00066724
39.368,3.1218,0.00066021
39.378,3.1218,0.00065312
39.388,3.1218,0.00064598
39.398,3.1218,0.00063878
39.408,3.1218,0.00063152
39.418,3.1218,0.00062421
39.428,3.1218,0.00061685
39.438,3.1218,0.00060944
39.448,3.1218,0.00060198
39.458,3.1218,0.00059447
39.468,3.1218,0.00058691
39.478,3.1218,0.00057931
39.488,3.1218,0.00057166
39.498,3.1218,0.00056396
39.508,3.1218,0.00055623
39.518,3.1218,0.00054845
39.528,3.1218,0.00054063
39.538,3.1218,0.00053277
39.548,3.1218,0.00052488
39.558,3.1218,0.00051694
39.568,3.1218,0.00050897
39.578,3.1218,0.00050097
39.588,3.1218,0.00049293
39.598,3.1218,0.00048486
39.608,3.1218,0.00047676
39.618,3.1218,0.00046863
39.628,3.1218,0.00046047
39.638,3.1218,0.00045228
39.648,3.1218,0.00044406
39.658,3.1218,0.00043582
39.668,3.1218,0.00042756
39.678,3.1218,0.00041927
39.688,3.1218,0.00041096
39.698,3.1218,0.00040263
39.708,3.1218,0.00039428
39.718,3.1218,0.00038591
39.728,3.1218,0.00037752
39.738,3.1218,0.00036912
39.748,3.1218,0.0003607
39.758,3.1218,0.00035227
39.768,3.1218,0.00034383
39.778,3.1218,0.00033537
39.788,3.1218,0.0003269
39.798,3.1218,0.00031843
39.808,3.1218,0.00030994
39.818,3.1218,0.00030145
39.828,3.1218,0.00029296
39.838,3.1218,0.00028445
39.848,3.1218,0.00027595
39.858,3.1218,0.00026744
39.868,3.1218,0.00025893
39.878,3.1218,0.00025042
39.888,3.1218,0.00024191
39.898,3.1218,0.0002334
39.908,3.1218,0.00022489
39.918,3.1218,0.00021639
39.928,3.1218,0.00020789
39.938,3.1218,0.0001994
39.948,3.1218,0.00019092
39.958,3.1218,0.00018245
39.968,3.1218,0.00017398
39.978,3.1218,0.00016552
39.988,3.1218,0.00015708
39.998,3.1218,0.00014865
40.008,3.1218,0.00014023
40.018,3.1218,0.00013182
40.028,3.1218,0.00012344
40.038,3.1218,0.00011506
40.048,3.1218,0.00010671
40.058,3.1218,0.000098373
40.068,3.1218,0.000090057
40.078,3.1218,0.000081761
40.088,3.1218,0.000073486
40.098,3.1218,0.000065235
40.108,3.1218,0.000057006
40.118,3.1218,0.000048802
40.128,3.1218,0.000040624
40.138,3.1218,0.000032472
40.148,3.1218,0.000024347
40.158,3.1218,0.00001625
40.168,3.1218,0.0000081832
40.178,3.1218,0.00000014602
40.188,3.1218,-0.0000078601
40.198,3.1218,-0.000015834
40.208,3.1218,-0.000023776
40.218,3.1218,-0.000031683
40.228,3.1218,-0.000039556
40.238,3.1218,-0.000047393
40.248,3.1218,-0.000055194
40.258,3.1218,-0.000062958
40.268,3.1218,-0.000070684
40.278,3.1218,-0.00007837
40.288,3.1218,-0.000086017
40.298,3.1218,-0.000093623
40.308,3.1218,-0.00010119
40.318,3.1218,-0.00010871
40.328,3.1218,-0.00011619
40.338,3.1218,-0.00012363
40.348,3.1218,-0.00013102
40.358,3.1218,-0.00013836
40.368,3.1218,-0.00014566
40.378,3.1218,-0.00015291
40.388,3.1218,-0.00016012
40.398,3.1218,-0.00016727
40.408,3.1218,-0.00017438
40.418,3.1218,-0.00018144
40.428,3.1218,-0.00018844
40.438,3.1218,-0.0001954
40.448,3.1218,-0.0002023
40.458,3.1218,-0.00020915
40.468,3.1218,-0.00021595
40.478,3.1218,-0.00022269
40.488,3.1218,-0.00022938
40.498,3.1218,-0.00023601
40.508,3.1218,-0.00024259
40.518,3.1218,-0.00024911
40.528,3.1218,-0.00025557
40.538,3.1218,-0.00026197
40.548,3.1218,-0.00026832
40.558,3.1218,-0.0002746
40.568,3.1218,-0.00028083
40.578,3.1218,-0.000287
40.588,3.1218,-0.0002931
40.598,3.1218,-0.00029915
40.608,3.1218,-0.00030513
40.618,3.1218,-0.00031105
40.628,3.1218,-0.00031691
40.638,3.1218,-0.0003227
40.648,3.1218,-0.00032843
40.658,3.1218,-0.0003341
40.668,3.1218,-0.0003397
40.678,3.1218,-0.00034523
40.688,3.1218,-0.0003507
40.698,3.1218,-0.00035611
40.708,3.1218,-0.00036144
40.718,3.1218,-0.00036671
40.728,3.1218,-0.00037191
40.738,3.1218,-0.00037705
40.748,3.1218,-0.00038211
40.758,3.1218,-0.00038711
40.768,3.1218,-0.00039203
40.778,3.1218,-0.00039689
40.788,3.1218,-0.00040168
40.798,3.1218,-0.0004064
40.808,3.1218,-0.00041104
40.818,3.1218,-0.00041562
40.828,3.1218,-0.00042012
40.838,3.1218,-0.00042456
40.848,3.1218,-0.00042892
40.858,3.1218,-0.00043321
40.868,3.1218,-0.00043742
40.878,3.1218,-0.00044157
40.888,3.1218,-0.00044564
40.898,3.1218,-0.00044964
40.908,3.1218,-0.00045356
40.918,3.1218,-0.00045741
40.928,3.1218,-0.00046119
40.938,3.1218,-0.00046489
40.948,3.1218,-0.00046852
40.958,3.1218,-0.00047207
40.968,3.1218,-0.00047555
40.978,3.1218,-0.00047896
40.988,3.1218,-0.00048229
40.998,3.1218,-0.00048555
41.008,3.1218,-0.00048873
41.018,3.1218,-0.00049183
41.028,3.1218,-0.00049486
41.038,3.1218,-0.00049781
41.048,3.1218,-0.00050069
41.058,3.1218,-0.00050349
41.068,3.1218,-0.00050622
41.078,3.1218,-0.00050887
41.088,3.1218,-0.00051145
41.098,3.1218,-0.00051395
41.108,3.1218,-0.00051637
41.118,3.1218,-0.00051872
41.128,3.1218,-0.00052099
41.138,3.1218,-0.00052319
41.148,3.1218,-0.00052531
41.158,3.1218,-0.00052735
41.168,3.1218,-0.00052932
41.178,3.1218,-0.00053121
41.188,3.1218,-0.00053303
41.198,3.1218,-0.00053477
41.208,3.1218,-0.00053644
41.218,3.1218,-0.00053803
41.228,3.1218,-0.00053954
41.238,3.1218,-0.00054098
41.248,3.1218,-0.00054235
41.258,3.1218,-0.00054364
41.268,3.1218,-0.00054485
41.278,3.1218,-0.00054599
41.288,3.1218,-0.00054705
41.298,3.1218,-0.00054804
41.308,3.1218,-0.00054896
41.318,3.1218,-0.0005498
41.328,3.1218,-0.00055056
41.338,3.1218,-0.00055126
41.348,3.1218,-0.00055188
41.358,3.1218,-0.00055242
41.368,3.1218,-0.00055289
41.378,3.1218,-0.00055329
41.388,3.1218,-0.00055362
41.398,3.1218,-0.00055387
41.408,3.1218,-0.00055406
41.418,3.1218,-0.00055417
41.428,3.1218,-0.0005542
41.438,3.1218,-0.00055417
41.448,3.1218,-0.00055406
41.458,3.1218,-0.00055389
41.468,3.1218,-0.00055364
41.478,3.1218,-0.00055332
41.488,3.1218,-0.00055294
41.498,3.1218,-0.00055248
41.508,3.1218,-0.00055195
41.518,3.1218,-0.00055136
41.528,3.1218,-0.00055069
41.538,3.1218,-0.00054996
41.548,3.1218,-0.00054916
41.558,3.1218,-0.00054829
41.568,3.1218,-0.00054736
41.578,3.1218,-0.00054635
41.588,3.1218,-0.00054529
41.598,3.1218,-0.00054415
41.608,3.1218,-0.00054295
41.618,3.1218,-0.00054168
41.628,3.1218,-0.00054035
41.638,3.1218,-0.00053896
41.648,3.1218,-0.0005375
41.658,3.1218,-0.00053597
41.668,3.1218,-0.00053439
41.678,3.1218,-0.00053274
41.688,3.1218,-0.00053103
41.698,3.1218,-0.00052925
41.708,3.1218,-0.00052742
41.718,3.1218,-0.00052553
41.728,3.1218,-0.00052357
41.738,3.1218,-0.00052155
41.748,3.1218,-0.00051948
41.758,3.1218,-0.00051734
41.768,3.1218,-0.00051515
41.778,3.1218,-0.0005129
41.788,3.1218,-0.00051059
41.798,3.1218,-0.00050823
41.808,3.1218,-0.00050581
41.818,3.1218,-0.00050333
41.828,3.1218,-0.0005008
41.838,3.1218,-0.00049821
41.848,3.1218,-0.00049557
41.858,3.1218,-0.00049288
41.868,3.1218,-0.00049013
41.878,3.1218,-0.00048733
41.888,3.1218,-0.00048448
41.898,3.1218,-0.00048158
41.908,3.1218,-0.00047862
41.918,3.1218,-0.00047562
41.928,3.1218,-0.00047256
41.938,3.1218,-0.00046946
41.948,3.1218,-0.00046631
41.958,3.1218,-0.00046311
41.968,3.1218,-0.00045986
41.978,3.1218,-0.00045657
41.988,3.1218,-0.00045323
41.998,3.1218,-0.00044984
42.008,3.1218,-0.00044641
42.018,3.1218,-0.00044294
42.028,3.1218,-0.00043942
42.038,3.1218,-0.00043586
42.048,3.1218,-0.00043226
42.058,3.1218,-0.00042861
42.068,3.1218,-0.00042493
42.078,3.1218,-0.0004212
42.088,3.1218,-0.00041743
42.098,3.1218,-0.00041363
42.108,3.1218,-0.00040978
42.118,3.1218,-0.0004059
42.128,3.1218,-0.00040198
42.138,3.1218,-0.00039802
42.148,3.1218,-0.00039403
42.158,3.1218,-0.00039
42.168,3.1218,-0.00038594
42.178,3.1218,-0.00038185
42.188,3.1218,-0.00037772
42.198,3.1218,-0.00037355
42.208,3.1218,-0.00036936
42.218,3.1218,-0.00036513
42.228,3.1218,-0.00036088
42.238,3.1218,-0.00035659
42.248,3.1218,-0.00035227
42.258,3.1218,-0.00034793
42.268,3.1218,-0.00034356
42.278,3.1218,-0.00033916
42.288,3.1218,-0.00033473
42.298,3.1218,-0.00033028
42.308,3.1218,-0.0003258
42.318,3.1218,-0.0003213
42.328,3.1218,-0.00031677
42.338,3.1218,-0.00031222
42.348,3.1218,-0.00030765
42.358,3.1218,-0.00030305
42.368,3.1218,-0.00029844
42.378,3.1218,-0.0002938
42.388,3.1218,-0.00028914
42.398,3.1218,-0.00028447
42.408,3.1218,-0.00027977
42.418,3.1218,-0.00027506
42.428,3.1218,-0.00027033
42.438,3.1218,-0.00026559
42.448,3.1218,-0.00026082
42.458,3.1218,-0.00025605
42.468,3.1218,-0.00025126
42.478,3.1218,-0.00024645
42.488,3.1218,-0.00024163
42.498,3.1218,-0.0002368
42.508,3.1218,-0.00023196
42.518,3.1218,-0.0002271
42.528,3.1218,-0.00022224
42.538,3.1218,-0.00021736
42.548,3.1218,-0.00021248
42.558,3.1218,-0.00020759
42.568,3.1218,-0.00020269
42.578,3.1218,-0.00019778
42.588,3.1218,-0.00019287
42.598,3.1218,-0.00018795
42.608,3.1218,-0.00018302
42.618,3.1218,-0.0001781
42.628,3.1218,-0.00017316
42.638,3.1218,-0.00016823
42.648,3.1218,-0.00016329
42.658,3.1218,-0.00015835
42.668,3.1218,-0.0001534
42.678,3.1218,-0.00014846
42.688,3.1218,-0.00014352
42.698,3.1218,-0.00013858
42.708,3.1218,-0.00013363
42.718,3.1218,-0.0001287
42.728,3.1218,-0.00012376
42.738,3.1218,-0.00011883
42.748,3.1218,-0.0001139
42.758,3.1218,-0.00010897
42.768,3.1218,-0.00010405
42.778,3.1218,-0.000099135
42.788,3.1218,-0.000094227
42.798,3.1218,-0.000089325
42.808,3.1218,-0.000084431
42.818,3.1218,-0.000079545
42.828,3.1218,-0.000074667
42.838,3.1218,-0.000069799
42.848,3.1218,-0.00006494
42.858,3.1218,-0.000060092
42.868,3.1218,-0.000055255
42.878,3.1218,-0.00005043
42.888,3.1218,-0.000045616
42.898,3.1218,-0.000040816
42.908,3.1218,-0.000036028
42.918,3.1218,-0.000031255
42.928,3.1218,-0.000026496
42.938,3.1218,-0.000021752
42.948,3.1218,-0.000017023
42.958,3.1218,-0.000012311
42.968,3.1218,-0.0000076151
42.978,3.1218,-0.0000029364
42.988,3.1218,0.0000017245
42.998,3.1218,0.0000063672
43.008,3.1218,0.000010991
43.018,3.1218,0.000015596
43.028,3.1218,0.000020181
43.038,3.1218,0.000024745
43.048,3.1218,0.000029289
43.058,3.1218,0.000033811
43.068,3.1218,0.000038312
43.078,3.1218,0.00004279
43.088,3.1218,0.000047245
43.098,3.1218,0.000051677
43.108,3.1218,0.000056086
43.118,3.1218,0.00006047
43.128,3.1218,0.000064829
43.138,3.1218,0.000069163
43.148,3.1218,0.000073471
43.158,3.1218,0.000077754
43.168,3.1218,0.000082009
43.178,3.1218,0.000086238
43.188,3.1218,0.000090439
43.198,3.1218,0.000094613
43.208,3.1218,0.000098758
43.218,3.1218,0.00010287
43.228,3.1218,0.00010696
43.238,3.1218,0.00011102
43.248,3.1218,0.00011505
43.258,3.1218,0.00011904
43.268,3.1218,0.00012301
43.278,3.1218,0.00012694
43.288,3.1218,0.00013085
43.298,3.1218,0.00013472
43.308,3.1218,0.00013856
43.318,3.1218,0.00014237
43.328,3.1218,0.00014614
43.338,3.1218,0.00014988
43.348,3.1218,0.00015359
43.358,3.1218,0.00015726
43.368,3.1218,0.0001609
43.378,3.1218,0.0001645
43.388,3.1218,0.00016807
43.398,3.1218,0.0001716
43.408,3.1218,0.0001751
43.418,3.1218,0.00017856
43.428,3.1218,0.00018198
43.438,3.1218,0.00018537
43.448,3.1218,0.00018872
43.458,3.1218,0.00019203
43.468,3.1218,0.00019531
43.478,3.1218,0.00019855
43.488,3.1218,0.00020175
43.498,3.1218,0.00020491
43.508,3.1218,0.00020803
43.518,3.1218,0.00021112
43.528,3.1218,0.00021416
43.538,3.1218,0.00021717
43.548,3.1218,0.00022013
43.558,3.1218,0.00022306
43.568,3.1218,0.00022594
43.578,3.1218,0.00022879
43.588,3.1218,0.0002316
43.598,3.1218,0.00023436
43.608,3.1218,0.00023708
43.618,3.1218,0.00023977
43.628,3.1218,0.00024241
43.638,3.1218,0.00024501
43.648,3.1218,0.00024757
43.658,3.1218,0.00025008
43.668,3.1218,0.00025256
43.678,3.1218,0.00025499
43.688,3.1218,0.00025738
43.698,3.1218,0.00025973
43.708,3.1218,0.00026203
43.718,3.1218,0.0002643
43.728,3.1218,0.00026652
43.738,3.1218,0.00026869
43.748,3.1218,0.00027083
43.758,3.1218,0.00027292
43.768,3.1218,0.00027497
43.778,3.1218,0.00027697
43.788,3.1218,0.00027893
43.798,3.1218,0.00028085
43.808,3.1218,0.00028272
43.818,3.1218,0.00028455
43.828,3.1218,0.00028634
43.838,3.1218,0.00028808
43.848,3.1218,0.00028978
43.858,3.1218,0.00029143
43.868,3.1218,0.00029304
43.878,3.1218,0.00029461
43.888,3.1218,0.00029613
43.898,3.1218,0.00029761
43.908,3.1218,0.00029905
43.918,3.1218,0.00030044
43.928,3.1218,0.00030178
43.938,3.1218,0.00030309
43.948,3.1218,0.00030435
43.958,3.1218,0.00030556
43.968,3.1218,0.00030673
43.978,3.1218,0.00030786
43.988,3.1218,0.00030894
43.998,3.1218,0.00030998
44.008,3.1218,0.00031097
44.018,3.1218,0.00031192
44.028,3.1218,0.00031283
44.038,3.1218,0.00031369
44.048,3.1218,0.00031451
44.058,3.1218,0.00031528
44.068,3.1218,0.00031602
44.078,3.1218,0.0003167
44.088,3.1218,0.00031735
44.098,3.1218,0.00031795
44.108,3.1218,0.00031851
44.118,3.1218,0.00031902
44.128,3.1218,0.00031949
44.138,3.1218,0.00031992
44.148,3.1218,0.00032031
44.158,3.1218,0.00032065
44.168,3.1218,0.00032095
44.178,3.1218,0.00032121
44.188,3.1218,0.00032142
44.198,3.1218,0.0003216
44.208,3.1218,0.00032173
44.218,3.1218,0.00032182
44.228,3.1218,0.00032187
44.238,3.1218,0.00032187
44.248,3.1218,0.00032184
44.258,3.1218,0.00032176
44.268,3.1218,0.00032164
44.278,3.1218,0.00032148
44.288,3.1218,0.00032128
44.298,3.1218,0.00032104
44.308,3.1218,0.00032076
44.318,3.1218,0.00032044
44.328,3.1218,0.00032008
44.338,3.1218,0.00031968
44.348,3.1218,0.00031923
44.358,3.1218,0.00031875
44.368,3.1218,0.00031823
44.378,3.1218,0.00031768
44.388,3.1218,0.00031708
44.398,3.1218,0.00031644
44.408,3.1218,0.00031577
44.418,3.1218,0.00031506
44.428,3.1218,0.00031431
44.438,3.1218,0.00031352
44.448,3.1218,0.00031269
44.458,3.1218,0.00031183
44.468,3.1218,0.00031093
44.478,3.1218,0.00031
44.488,3.1218,0.00030903
44.498,3.1218,0.00030802
44.508,3.1218,0.00030697
44.518,3.1218,0.0003059
44.528,3.1218,0.00030478
44.538,3.1218,0.00030363
44.548,3.1218,0.00030245
44.558,3.1218,0.00030123
44.568,3.1218,0.00029998
44.578,3.1218,0.00029869
44.588,3.1218,0.00029737
44.598,3.1218,0.00029602
44.608,3.1218,0.00029463
44.618,3.1218,0.00029321
44.628,3.1218,0.00029176
44.638,3.1218,0.00029028
44.648,3.1218,0.00028876
44.658,3.1218,0.00028722
44.668,3.1218,0.00028564
44.678,3.1218,0.00028403
44.688,3.1218,0.0002824
44.698,3.1218,0.00028073
44.708,3.1218,0.00027903
44.718,3.1218,0.0002773
44.728,3.1218,0.00027555
44.738,3.1218,0.00027376
44.748,3.1218,0.00027195
44.758,3.1218,0.00027011
44.768,3.1218,0.00026824
44.778,3.1218,0.00026634
44.788,3.1218,0.00026442
44.798,3.1218,0.00026247
44.808,3.1218,0.00026049
44.818,3.1218,0.00025849
44.828,3.1218,0.00025646
44.838,3.1218,0.00025441
44.848,3.1218,0.00025233
44.858,3.1218,0.00025023
44.868,3.1218,0.0002481
44.878,3.1218,0.00024595
44.888,3.1218,0.00024378
44.898,3.1218,0.00024158
44.908,3.1218,0.00023936
44.918,3.1218,0.00023712
44.928,3.1218,0.00023486
44.938,3.1218,0.00023257
44.948,3.1218,0.00023027
44.958,3.1218,0.00022794
44.968,3.1218,0.00022559
44.978,3.1218,0.00022323
44.988,3.1218,0.00022084
44.998,3.1218,0.00021844
45.008,3.1218,0.00021601
45.018,3.1218,0.00021357
45.028,3.1218,0.00021111
45.038,3.1218,0.00020863
45.048,3.1218,0.00020613
45.058,3.1218,0.00020362
45.068,3.1218,0.00020109
45.078,3.1218,0.00019854
45.088,3.1218,0.00019598
45.098,3.1218,0.0001934
45.108,3.1218,0.00019081
45.118,3.1218,0.00018821
45.128,3.1218,0.00018558
45.138,3.1218,0.00018295
45.148,3.1218,0.0001803
45.158,3.1218,0.00017764
45.168,3.1218,0.00017497
45.178,3.1218,0.00017228
45.188,3.1218,0.00016959
45.198,3.1218,0.00016688
45.208,3.1218,0.00016416
45.218,3.1218,0.00016143
45.228,3.1218,0.00015869
45.238,3.1218,0.00015594
45.248,3.1218,0.00015318
45.258,3.1218,0.00015041
45.268,3.1218,0.00014763
45.278,3.1218,0.00014484
45.288,3.1218,0.00014205
45.298,3.1218,0.00013925
45.308,3.1218,0.00013644
45.318,3.1218,0.00013362
45.328,3.1218,0.0001308
45.338,3.1218,0.00012797
45.348,3.1218,0.00012514
45.358,3.1218,0.0001223
45.368,3.1218,0.00011946
45.378,3.1218,0.00011661
45.388,3.1218,0.00011376
45.398,3.1218,0.00011091
45.408,3.1218,0.00010805
45.418,3.1218,0.00010519
45.428,3.1218,0.00010232
45.438,3.1218,0.000099456
45.448,3.1218,0.000096589
45.458,3.1218,0.00009372
45.468,3.1218,0.00009085
45.478,3.1218,0.000087979
45.488,3.1218,0.000085108
45.498,3.1218,0.000082238
45.508,3.1218,0.000079368
45.518,3.1218,0.000076498
45.528,3.1218,0.00007363
45.538,3.1218,0.000070764
45.548,3.1218,0.000067899
45.558,3.1218,0.000065037
45.568,3.1218,0.000062178
45.578,3.1218,0.000059321
45.588,3.1218,0.000056468
45.598,3.1218,0.000053619
45.608,3.1218,0.000050774
45.618,3.1218,0.000047933
45.628,3.1218,0.000045097
45.638,3.1218,0.000042266
45.648,3.1218,0.000039441
45.658,3.1218,0.000036622
45.668,3.1218,0.000033808
45.678,3.1218,0.000031002
45.688,3.1218,0.000028202
45.698,3.1218,0.000025409
45.708,3.1218,0.000022624
45.718,3.1218,0.000019846
45.728,3.1218,0.000017077
45.738,3.1218,0.000014317
45.748,3.1218,0.000011565
45.758,3.1218,0.0000088221
45.768,3.1218,0.0000060889
45.778,3.1218,0.0000033655
45.788,3.1218,0.00000065214
45.798,3.1218,-0.0000020508
45.808,3.1218,-0.000004743
45.818,3.1218,-0.0000074242
45.828,3.1218,-0.000010094
45.838,3.1218,-0.000012752
45.848,3.1218,-0.000015399
45.858,3.1218,-0.000018033
45.868,3.1218,-0.000020654
45.878,3.1218,-0.000023263
45.888,3.1218,-0.000025859
45.898,3.1218,-0.000028441
45.908,3.1218,-0.00003101
45.918,3.1218,-0.000033565
45.928,3.1218,-0.000036106
45.938,3.1218,-0.000038632
45.948,3.1218,-0.000041143
45.958,3.1218,-0.00004364
45.968,3.1218,-0.000046121
45.978,3.1218,-0.000048586
45.988,3.1218,-0.000051036
45.998,3.1218,-0.00005347
46.008,3.1218,-0.000055887
46.018,3.1218,-0.000058288
46.028,3.1218,-0.000060672
46.038,3.1218,-0.000063039
46.048,3.1218,-0.000065389
46.058,3.1218,-0.000067722
46.068,3.1218,-0.000070036
46.078,3.1218,-0.000072333
46.088,3.1218,-0.000074611
46.098,3.1218,-0.000076871
46.108,3.1218,-0.000079113
46.118,3.1218,-0.000081335
46.128,3.1218,-0.000083538
46.138,3.1218,-0.000085723
46.148,3.1218,-0.000087887
46.158,3.1218,-0.000090032
46.168,3.1218,-0.000092157
46.178,3.1218,-0.000094262
46.188,3.1218,-0.000096347
46.198,3.1218,-0.000098411
46.208,3.1218,-0.00010045
46.218,3.1218,-0.00010248
46.228,3.1218,-0.00010448
46.238,3.1218,-0.00010646
46.248,3.1218,-0.00010842
46.258,3.1218,-0.00011036
46.268,3.1218,-0.00011227
46.278,3.1218,-0.00011417
46.288,3.1218,-0.00011604
46.298,3.1218,-0.00011789
46.308,3.1218,-0.00011972
46.318,3.1218,-0.00012152
46.328,3.1218,-0.0001233
46.338,3.1218,-0.00012506
46.348,3.1218,-0.0001268
46.358,3.1218,-0.00012851
46.368,3.1218,-0.0001302
46.378,3.1218,-0.00013187
46.388,3.1218,-0.00013351
46.398,3.1218,-0.00013513
46.408,3.1218,-0.00013673
46.418,3.1218,-0.0001383
46.428,3.1218,-0.00013985
46.438,3.1218,-0.00014138
46.448,3.1218,-0.00014288
46.458,3.1218,-0.00014435
46.468,3.1218,-0.00014581
46.478,3.1218,-0.00014723
46.488,3.1218,-0.00014864
46.498,3.1218,-0.00015002
46.508,3.1218,-0.00015137
46.518,3.1218,-0.0001527
46.528,3.1218,-0.000154
46.538,3.1218,-0.00015528
46.548,3.1218,-0.00015654
46.558,3.1218,-0.00015777
46.568,3.1218,-0.00015897
46.578,3.1218,-0.00016015
46.588,3.1218,-0.00016131
46.598,3.1218,-0.00016243
46.608,3.1218,-0.00016354
46.618,3.1218,-0.00016462
46.628,3.1218,-0.00016567
46.638,3.1218,-0.0001667
46.648,3.1218,-0.0001677
46.658,3.1218,-0.00016868
46.668,3.1218,-0.00016963
46.678,3.1218,-0.00017055
46.688,3.1218,-0.00017145
46.698,3.1218,-0.00017233
46.708,3.1218,-0.00017318
46.718,3.1218,-0.000174
46.728,3.1218,-0.0001748
46.738,3.1218,-0.00017557
46.748,3.1218,-0.00017632
46.758,3.1218,-0.00017704
46.768,3.1218,-0.00017773
46.778,3.1218,-0.0001784
46.788,3.1218,-0.00017905
46.798,3.1218,-0.00017966
46.808,3.1218,-0.00018026
46.818,3.1218,-0.00018083
46.828,3.1218,-0.00018137
46.838,3.1218,-0.00018188
46.848,3.1218,-0.00018237
46.858,3.1218,-0.00018284
46.868,3.1218,-0.00018328
46.878,3.1218,-0.0001837
46.888,3.1218,-0.00018409
46.898,3.1218,-0.00018445
46.908,3.1218,-0.00018479
46.918,3.1218,-0.0001851
46.928,3.1218,-0.00018539
46.938,3.1218,-0.00018566
46.948,3.1218,-0.0001859
46.958,3.1218,-0.00018611
46.968,3.1218,-0.0001863
46.978,3.1218,-0.00018647
46.988,3.1218,-0.00018661
46.998,3.1218,-0.00018672
47.008,3.1218,-0.00018681
47.018,3.1218,-0.00018688
47.028,3.1218,-0.00018692
47.038,3.1218,-0.00018694
47.048,3.1218,-0.00018693
47.058,3.1218,-0.0001869
47.068,3.1218,-0.00018685
47.078,3.1218,-0.00018677
47.088,3.1218,-0.00018667
47.098,3.1218,-0.00018654
47.108,3.1218,-0.0001864
47.118,3.1218,-0.00018622
47.128,3.1218,-0.00018603
47.138,3.1218,-0.00018581
47.148,3.1218,-0.00018557
47.158,3.1218,-0.0001853
47.168,3.1218,-0.00018501
47.178,3.1218,-0.0001847
47.188,3.1218,-0.00018437
47.198,3.1218,-0.00018401
47.208,3.1218,-0.00018364
47.218,3.1218,-0.00018324
47.228,3.1218,-0.00018281
47.238,3.1218,-0.00018237
47.248,3.1218,-0.0001819
47.258,3.1218,-0.00018142
47.268,3.1218,-0.00018091
47.278,3.1218,-0.00018038
47.288,3.1218,-0.00017983
47.298,3.1218,-0.00017925
47.308,3.1218,-0.00017866
47.318,3.1218,-0.00017805
47.328,3.1218,-0.00017741
47.338,3.1218,-0.00017676
47.348,3.1218,-0.00017608
47.358,3.1218,-0.00017538
47.368,3.1218,-0.00017467
47.378,3.1218,-0.00017393
47.388,3.1218,-0.00017318
47.398,3.1218,-0.00017241
47.408,3.1218,-0.00017161
47.418,3.1218,-0.0001708
47.428,3.1218,-0.00016997
47.438,3.1218,-0.00016912
47.448,3.1218,-0.00016825
47.458,3.1218,-0.00016736
47.468,3.1218,-0.00016646
47.478,3.1218,-0.00016554
47.488,3.1218,-0.0001646
47.498,3.1218,-0.00016364
47.508,3.1218,-0.00016266
47.518,3.1218,-0.00016167
47.528,3.1218,-0.00016066
47.538,3.1218,-0.00015963
47.548,3.1218,-0.00015859
47.558,3.1218,-0.00015753
47.568,3.1218,-0.00015645
47.578,3.1218,-0.00015536
47.588,3.1218,-0.00015426
47.598,3.1218,-0.00015313
47.608,3.1218,-0.00015199
47.618,3.1218,-0.00015084
47.628,3.1218,-0.00014967
47.638,3.1218,-0.00014849
47.648,3.1218,-0.00014729
47.658,3.1218,-0.00014608
47.668,3.1218,-0.00014485
47.678,3.1218,-0.00014361
47.688,3.1218,-0.00014236
47.698,3.1218,-0.00014109
47.708,3.1218,-0.00013981
47.718,3.1218,-0.00013852
47.728,3.1218,-0.00013721
47.738,3.1218,-0.00013589
47.748,3.1218,-0.00013456
47.758,3.1218,-0.00013321
47.768,3.1218,-0.00013186
47.778,3.1218,-0.00013049
47.788,3.1218,-0.00012911
47.798,3.1218,-0.00012772
47.808,3.1218,-0.00012632
47.818,3.1218,-0.00012491
47.828,3.1218,-0.00012348
47.838,3.1218,-0.00012205
47.848,3.1218,-0.00012061
47.858,3.1218,-0.00011915
47.868,3.1218,-0.00011769
47.878,3.1218,-0.00011622
47.888,3.1218,-0.00011473
47.898,3.1218,-0.00011324
47.908,3.1218,-0.00011174
47.918,3.1218,-0.00011023
47.928,3.1218,-0.00010872
47.938,3.1218,-0.00010719
47.948,3.1218,-0.00010566
47.958,3.1218,-0.00010412
47.968,3.1218,-0.00010257
47.978,3.1218,-0.00010101
47.988,3.1218,-0.000099452
47.998,3.1218,-0.000097883
48.008,3.1218,-0.000096307
48.018,3.1218,-0.000094725
48.028,3.1218,-0.000093137
48.038,3.1218,-0.000091543
48.048,3.1218,-0.000089943
48.058,3.1218,-0.000088338
48.068,3.1218,-0.000086728
48.078,3.1218,-0.000085112
48.088,3.1218,-0.000083493
48.098,3.1218,-0.000081868
48.108,3.1218,-0.000080239
48.118,3.1218,-0.000078607
48.128,3.1218,-0.00007697
48.138,3.1218,-0.00007533
48.148,3.1218,-0.000073687
48.158,3.1218,-0.00007204
48.168,3.1218,-0.00007039
48.178,3.1218,-0.000068738
48.188,3.1218,-0.000067083
48.198,3.1218,-0.000065427
48.208,3.1218,-0.000063768
48.218,3.1218,-0.000062107
48.228,3.1218,-0.000060444
48.238,3.1218,-0.000058781
48.248,3.1218,-0.000057116
48.258,3.1218,-0.00005545
48.268,3.1218,-0.000053784
48.278,3.1218,-0.000052117
48.288,3.1218,-0.000050449
48.298,3.1218,-0.000048782
48.308,3.1218,-0.000047115
48.318,3.1218,-0.000045448
48.328,3.1218,-0.000043782
48.338,3.1218,-0.000042116
48.348,3.1218,-0.000040452
48.358,3.1218,-0.000038789
48.368,3.1218,-0.000037127
48.378,3.1218,-0.000035467
48.388,3.1218,-0.000033809
48.398,3.1218,-0.000032153
48.408,3.1218,-0.000030499
48.418,3.1218,-0.000028847
48.428,3.1218,-0.000027198
48.438,3.1218,-0.000025552
48.448,3.1218,-0.00002391
48.458,3.1218,-0.00002227
48.468,3.1218,-0.000020634
48.478,3.1218,-0.000019001
48.488,3.1218,-0.000017373
48.498,3.1218,-0.000015748
48.508,3.1218,-0.000014128
48.518,3.1218,-0.000012512
48.528,3.1218,-0.000010901
48.538,3.1218,-0.0000092945
48.548,3.1218,-0.0000076932
48.558,3.1218,-0.000006097
48.568,3.1218,-0.0000045062
48.578,3.1218,-0.000002921
48.588,3.1218,-0.0000013415
48.598,3.1218,0.00000023207
48.608,3.1218,0.0000017995
48.618,3.1218,0.0000033606
48.628,3.1218,0.0000049153
48.638,3.1218,0.0000064634
48.648,3.1218,0.0000080046
48.658,3.1218,0.0000095388
48.668,3.1218,0.000011066
48.678,3.1218,0.000012586
48.688,3.1218,0.000014098
48.698,3.1218,0.000015602
48.708,3.1218,0.000017099
48.718,3.1218,0.000018588
48.728,3.1218,0.000020069
48.738,3.1218,0.000021541
48.748,3.1218,0.000023005
48.758,3.1218,0.00002446
48.768,3.1218,0.000025906
48.778,3.1218,0.000027344
48.788,3.1218,0.000028772
48.798,3.1218,0.000030192
48.808,3.1218,0.000031601
48.818,3.1218,0.000033002
48.828,3.1218,0.000034392
48.838,3.1218,0.000035773
48.848,3.1218,0.000037144
48.858,3.1218,0.000038505
48.868,3.1218,0.000039856
48.878,3.1218,0.000041196
48.888,3.1218,0.000042526
48.898,3.1218,0.000043845
48.908,3.1218,0.000045153
48.918,3.1218,0.000046451
48.928,3.1218,0.000047737
48.938,3.1218,0.000049012
48.948,3.1218,0.000050277
48.958,3.1218,0.000051529
48.968,3.1218,0.000052771
48.978,3.1218,0.000054
48.988,3.1218,0.000055218
48.998,3.1218,0.000056424
49.008,3.1218,0.000057619
49.018,3.1218,0.000058801
49.028,3.1218,0.000059971
49.038,3.1218,0.000061129
49.048,3.1218,0.000062274
49.058,3.1218,0.000063407
49.068,3.1218,0.000064528
49.078,3.1218,0.000065635
49.088,3.1218,0.000066731
49.098,3.1218,0.000067813
49.108,3.1218,0.000068882
49.118,3.1218,0.000069938
49.128,3.1218,0.000070982
49.138,3.1218,0.000072012
49.148,3.1218,0.000073028
49.158,3.1218,0.000074032
49.168,3.1218,0.000075022
49.178,3.1218,0.000075998
49.188,3.1218,0.000076961
49.198,3.1218,0.000077911
49.208,3.1218,0.000078846
49.218,3.1218,0.000079768
49.228,3.1218,0.000080676
49.238,3.1218,0.00008157
49.248,3.1218,0.00008245
49.258,3.1218,0.000083317
49.268,3.1218,0.000084169
49.278,3.1218,0.000085006
49.288,3.1218,0.00008583
49.298,3.1218,0.00008664
49.308,3.1218,0.000087435
49.318,3.1218,0.000088216
49.328,3.1218,0.000088982
49.338,3.1218,0.000089734
49.348,3.1218,0.000090472
49.358,3.1218,0.000091195
49.368,3.1218,0.000091903
49.378,3.1218,0.000092597
49.388,3.1218,0.000093276
49.398,3.1218,0.000093941
49.408,3.1218,0.000094591
49.418,3.1218,0.000095226
49.428,3.1218,0.000095847
49.438,3.1218,0.000096453
49.448,3.1218,0.000097044
49.458,3.1218,0.00009762
49.468,3.1218,0.000098181
49.478,3.1218,0.000098728
49.488,3.1218,0.00009926
49.498,3.1218,0.000099777
49.508,3.1218,0.00010028
49.518,3.1218,0.00010077
49.528,3.1218,0.00010124
49.538,3.1218,0.0001017
49.548,3.1218,0.00010214
49.558,3.1218,0.00010257
49.568,3.1218,0.00010298
49.578,3.1218,0.00010338
49.588,3.1218,0.00010376
49.598,3.1218,0.00010413
49.608,3.1218,0.00010448
49.618,3.1218,0.00010482
49.628,3.1218,0.00010515
49.638,3.1218,0.00010545
49.648,3.1218,0.00010575
49.658,3.1218,0.00010603
49.668,3.1218,0.00010629
49.678,3.1218,0.00010654
49.688,3.1218,0.00010678
49.698,3.1218,0.000107
49.708,3.1218,0.0001072
49.718,3.1218,0.0001074
49.728,3.1218,0.00010757
49.738,3.1218,0.00010774
49.748,3.1218,0.00010788
49.758,3.1218,0.00010802
49.768,3.1218,0.00010814
49.778,3.1218,0.00010824
49.788,3.1218,0.00010833
49.798,3.1218,0.00010841
49.808,3.1218,0.00010847
49.818,3.1218,0.00010852
49.828,3.1218,0.00010855
49.838,3.1218,0.00010857
49.848,3.1218,0.00010857
49.858,3.1218,0.00010856
49.868,3.1218,0.00010854
49.878,3.1218,0.0001085
49.888,3.1218,0.00010845
49.898,3.1218,0.00010839
49.908,3.1218,0.00010831
49.918,3.1218,0.00010822
49.928,3.1218,0.00010811
49.938,3.1218,0.00010799
49.948,3.1218,0.00010786
49.958,3.1218,0.00010772
49.968,3.1218,0.00010756
49.978,3.1218,0.00010739
49.988,3.1218,0.0001072
49.998,3.1218,0.000107
50,3.1218,0.00010696


==> T20.csv <==
x,a,b,c
0,0.5236,0.5236,0.5236
0.000062139,0.5236,0.5236,0.5236
0.00037283,0.5236,0.5236,0.5236
0.0019263,0.5236,0.52359,0.5236
0.0096936,0.52359,0.52345,0.52355
0.019694,0.52357,0.52298,0.52339
0.029694,0.52354,0.52219,0.52312
0.039694,0.52349,0.52108,0.52275
0.049694,0.52342,0.51967,0.52227
0.059694,0.52335,0.51795,0.52169
0.069694,0.52326,0.51592,0.521
0.079694,0.52315,0.5136,0.5202
0.089694,0.52303,0.51098,0.51931
0.099694,0.5229,0.50807,0.5183
0.10969,0.52275,0.50487,0.5172
0.11969,0.52259,0.50139,0.51599
0.12969,0.52242,0.49763,0.51468
0.13969,0.52223,0.4936,0.51327
0.14969,0.52203,0.4893,0.51177
0.15969,0.52181,0.48474,0.51016
0.16969,0.52158,0.47992,0.50845
0.17969,0.52134,0.47485,0.50664
0.18969,0.52109,0.46953,0.50474
0.19969,0.52082,0.46397,0.50274
0.20969,0.52053,0.45817,0.50065
0.21969,0.52024,0.45214,0.49846
0.22969,0.51993,0.44589,0.49618
0.23969,0.51961,0.43941,0.4938
0.24969,0.51927,0.43273,0.49134
0.25969,0.51892,0.42584,0.48878
0.26969,0.51856,0.41874,0.48613
0.27969,0.51819,0.41145,0.48339
0.28969,0.5178,0.40398,0.48057
0.29969,0.5174,0.39632,0.47765
0.30969,0.51698,0.38848,0.47465
0.31969,0.51656,0.38048,0.47157
0.32969,0.51612,0.37231,0.4684
0.33969,0.51567,0.36399,0.46514
0.34969,0.5152,0.35551,0.46181
0.35969,0.51473,0.34689,0.45839
0.36969,0.51424,0.33814,0.45489
0.37969,0.51374,0.32925,0.45132
0.38969,0.51322,0.32024,0.44766
0.39969,0.51269,0.31111,0.44393
0.40969,0.51216,0.30188,0.44012
0.41969,0.5116,0.29254,0.43624
0.42969,0.51104,0.2831,0.43228
0.43969,0.51046,0.27357,0.42826
0.44969,0.50988,0.26395,0.42416
0.45969,0.50928,0.25426,0.41998
0.46969,0.50866,0.2445,0.41575
0.47969,0.50804,0.23467,0.41144
0.48969,0.50741,0.22479,0.40706
0.49969,0.50676,0.21485,0.40262
0.50969,0.5061,0.20487,0.39812
0.51969,0.50543,0.19486,0.39355
0.52969,0.50475,0.18481,0.38892
0.53969,0.50405,0.17473,0.38423
0.54969,0.50335,0.16464,0.37948
0.55969,0.50263,0.15454,0.37467
0.56969,0.5019,0.14443,0.36981
0.57969,0.50116,0.13431,0.36489
0.58969,0.50041,0.12421,0.35991
0.59969,0.49965,0.11412,0.35488
0.60969,0.49887,0.10404,0.3498
0.61969,0.49809,0.093994,0.34467
0.62969,0.49729,0.083974,0.33949
0.63969,0.49649,0.073992,0.33426
0.64969,0.49567,0.064051,0.32898
0.65969,0.49484,0.054158,0.32366
0.66969,0.494,0.044318,0.31829
0.67969,0.49315,0.034537,0.31288
0.68969,0.49229,0.024821,0.30743
0.69969,0.49142,0.015174,0.30194
0.70969,0.49054,0.005602,0.2964
0.71969,0.48965,-0.0038897,0.29084
0.72969,0.48875,-0.013296,0.28523
0.73969,0.48783,-0.022612,0.27959
0.74969,0.48691,-0.031833,0.27391
0.75969,0.48598,-0.040955,0.2682
0.76969,0.48504,-0.049971,0.26246
0.77969,0.48408,-0.058879,0.25669
0.78969,0.48312,-0.067672,0.2509
0.79969,0.48215,-0.076348,0.24507
0.80969,0.48116,-0.084901,0.23922
0.81969,0.48017,-0.093328,0.23334
0.82969,0.47917,-0.10162,0.22744
0.83969,0.47815,-0.10979,0.22151
0.84969,0.47713,-0.11781,0.21557
0.85969,0.4761,-0.12569,0.20961
0.86969,0.47506,-0.13343,0.20362
0.87969,0.47401,-0.14101,0.19762
0.88969,0.47295,-0.14845,0.19161
0.89969,0.47188,-0.15573,0.18558
0.90969,0.4708,-0.16285,0.17953
0.91969,0.46972,-0.16981,0.17348
0.92969,0.46862,-0.1766,0.16741
0.93969,0.46751,-0.18323,0.16134
0.94969,0.4664,-0.18969,0.15525
0.95969,0.46528,-0.19597,0.14916
0.96969,0.46414,-0.20209,0.14306
0.97969,0.463,-0.20802,0.13696
0.98969,0.46185,-0.21378,0.13086
0.99969,0.4607,-0.21935,0.12475
1.0097,0.45953,-0.22474,0.11865
1.0197,0.45835,-0.22995,0.11254
1.0297,0.45717,-0.23497,0.10643
1.0397,0.45598,-0.23981,0.10033
1.0497,0.45478,-0.24445,0.094235
1.0597,0.45357,-0.24891,0.088143
1.0697,0.45235,-0.25317,0.082057
1.0797,0.45113,-0.25724,0.07598
1.0897,0.4499,-0.26112,0.069911
1.0997,0.44866,-0.26481,0.063852
1.1097,0.44741,-0.2683,0.057805
1.1197,0.44615,-0.2716,0.051771
1.1297,0.44489,-0.2747,0.04575
1.1397,0.44362,-0.27761,0.039744
1.1497,0.44234,-0.28032,0.033753
1.1597,0.44105,-0.28284,0.02778
1.1697,0.43976,-0.28517,0.021826
1.1797,0.43846,-0.28729,0.01589
1.1897,0.43715,-0.28923,0.0099756
1.1997,0.43583,-0.29097,0.0040824
1.2097,0.43451,-0.29252,-0.0017881
1.2197,0.43318,-0.29387,-0.0076348
1.2297,0.43184,-0.29503,-0.013457
1.2397,0.43049,-0.29601,-0.019253
1.2497,0.42914,-0.29679,-0.025021
1.2597,0.42778,-0.29738,-0.030762
1.2697,0.42642,-0.29779,-0.036474
1.2797,0.42505,-0.29801,-0.042156
1.2897,0.42367,-0.29805,-0.047806
1.2997,0.42228,-0.29791,-0.053424
1.3097,0.42089,-0.29758,-0.059009
1.3197,0.41949,-0.29708,-0.06456
1.3297,0.41809,-0.29639,-0.070076
1.3397,0.41668,-0.29554,-0.075556
1.3497,0.41526,-0.29451,-0.080999
1.3597,0.41384,-0.2933,-0.086404
1.3697,0.41241,-0.29193,-0.091769
1.3797,0.41097,-0.2904,-0.097095
1.3897,0.40953,-0.28869,-0.10238
1.3997,0.40808,-0.28683,-0.10762
1.4097,0.40663,-0.28481,-0.11282
1.4197,0.40517,-0.28263,-0.11798
1.4297,0.4037,-0.2803,-0.1231
1.4397,0.40223,-0.27781,-0.12816
1.4497,0.40076,-0.27518,-0.13319
1.4597,0.39927,-0.27241,-0.13816
1.4697,0.39779,-0.26949,-0.14309
1.4797,0.39629,-0.26643,-0.14797
1.4897,0.3948,-0.26323,-0.1528
1.4997,0.39329,-0.25991,-0.15758
1.5097,0.39178,-0.25645,-0.16231
1.5197,0.39027,-0.25287,-0.16698
1.5297,0.38875,-0.24916,-0.17161
1.5397,0.38723,-0.24533,-0.17618
1.5497,0.3857,-0.24139,-0.1807
1.5597,0.38416,-0.23733,-0.18516
1.5697,0.38262,-0.23316,-0.18957
1.5797,0.38108,-0.22889,-0.19392
1.5897,0.37953,-0.22452,-0.19822
1.5997,0.37798,-0.22004,-0.20246
1.6097,0.37642,-0.21547,-0.20664
1.6197,0.37486,-0.21081,-0.21076
1.6297,0.37329,-0.20607,-0.21483
1.6397,0.37172,-0.20123,-0.21883
1.6497,0.37014,-0.19632,-0.22278
1.6597,0.36856,-0.19133,-0.22666
1.6697,0.36698,-0.18626,-0.23049
1.6797,0.36539,-0.18113,-0.23425
1.6897,0.3638,-0.17593,-0.23794
1.6997,0.3622,-0.17067,-0.24158
1.7097,0.3606,-0.16535,-0.24515
1.7197,0.359,-0.15997,-0.24866
1.7297,0.35739,-0.15455,-0.25211
1.7397,0.35578,-0.14908,-0.25549
1.7497,0.35416,-0.14356,-0.2588
1.7597,0.35254,-0.13801,-0.26205
1.7697,0.35092,-0.13242,-0.26523
1.7797,0.34929,-0.12679,-0.26835
1.7897,0.34766,-0.12114,-0.2714
1.7997,0.34603,-0.11547,-0.27438
1.8097,0.34439,-0.10977,-0.2773
1.8197,0.34275,-0.10406,-0.28015
1.8297,0.3411,-0.098331,-0.28293
1.8397,0.33946,-0.092594,-0.28564
1.8497,0.33781,-0.086851,-0.28828
1.8597,0.33615,-0.081104,-0.29086
1.8697,0.3345,-0.075359,-0.29336
1.8797,0.33284,-0.069617,-0.2958
1.8897,0.33117,-0.063884,-0.29816
1.8997,0.32951,-0.058161,-0.30046
1.9097,0.32784,-0.052453,-0.30268
1.9197,0.32617,-0.046762,-0.30484
1.9297,0.3245,-0.041093,-0.30693
1.9397,0.32282,-0.035448,-0.30894
1.9497,0.32114,-0.029831,-0.31088
1.9597,0.31946,-0.024245,-0.31276
1.9697,0.31777,-0.018693,-0.31456
1.9797,0.31609,-0.013177,-0.31629
1.9897,0.3144,-0.0077023,-0.31795
1.9997,0.31271,-0.0022703,-0.31954
2.0097,0.31101,0.0031157,-0.32106
2.0197,0.30932,0.0084527,-0.32251
2.0297,0.30762,0.013738,-0.32388
2.0397,0.30592,0.018969,-0.32519
2.0497,0.30422,0.024142,-0.32642
2.0597,0.30251,0.029256,-0.32758
2.0697,0.30081,0.034307,-0.32868
2.0797,0.2991,0.039293,-0.3297
2.0897,0.29739,0.044212,-0.33065
2.0997,0.29567,0.049061,-0.33152
2.1097,0.29396,0.053837,-0.33233
2.1197,0.29224,0.058539,-0.33307
2.1297,0.29053,0.063164,-0.33373
2.1397,0.28881,0.06771,-0.33433
2.1497,0.28709,0.072175,-0.33486
2.1597,0.28537,0.076558,-0.33531
2.1697,0.28364,0.080855,-0.3357
2.1797,0.28192,0.085065,-0.33601
2.1897,0.28019,0.089187,-0.33626
2.1997,0.27846,0.093218,-0.33644
2.2097,0.27673,0.097158,-0.33655
2.2197,0.275,0.101,-0.33659
2.2297,0.27327,0.10475,-0.33656
2.2397,0.27154,0.10841,-0.33646
2.2497,0.26981,0.11196,-0.33629
2.2597,0.26807,0.11542,-0.33606
2.2697,0.26634,0.11878,-0.33576
2.2797,0.2646,0.12203,-0.33539
2.2897,0.26286,0.12518,-0.33496
2.2997,0.26112,0.12823,-0.33446
2.3097,0.25938,0.13117,-0.3339
2.3197,0.25764,0.13401,-0.33326
2.3297,0.2559,0.13674,-0.33257
2.3397,0.25416,0.13936,-0.33181
2.3497,0.25242,0.14187,-0.33098
2.3597,0.25068,0.14428,-0.33009
2.3697,0.24893,0.14658,-0.32914
2.3797,0.24719,0.14876,-0.32812
2.3897,0.24545,0.15084,-0.32705
2.3997,0.2437,0.15281,-0.32591
2.4097,0.24196,0.15467,-0.3247
2.4197,0.24021,0.15641,-0.32344
2.4297,0.23847,0.15805,-0.32212
2.4397,0.23672,0.15957,-0.32073
2.4497,0.23497,0.16099,-0.31929
2.4597,0.23323,0.16229,-0.31779
2.4697,0.23148,0.16349,-0.31623
2.4797,0.22974,0.16457,-0.31461
2.4897,0.22799,0.16554,-0.31293
2.4997,0.22624,0.1664,-0.3112
2.5097,0.2245,0.16716,-0.30941
2.5197,0.22275,0.16781,-0.30757
2.5297,0.221,0.16834,-0.30567
2.5397,0.21926,0.16877,-0.30372
2.5497,0.21751,0.1691,-0.30171
2.5597,0.21577,0.16931,-0.29965
2.5697,0.21402,0.16943,-0.29754
2.5797,0.21228,0.16943,-0.29537
2.5897,0.21053,0.16934,-0.29316
2.5997,0.20879,0.16914,-0.29089
2.6097,0.20705,0.16884,-0.28857
2.6197,0.2053,0.16844,-0.28621
2.6297,0.20356,0.16794,-0.28379
2.6397,0.20182,0.16734,-0.28133
2.6497,0.20008,0.16665,-0.27882
2.6597,0.19834,0.16586,-0.27627
2.6697,0.1966,0.16497,-0.27367
2.6797,0.19486,0.16399,-0.27102
2.6897,0.19312,0.16292,-0.26833
2.6997,0.19138,0.16176,-0.2656
2.7097,0.18965,0.16052,-0.26282
2.7197,0.18791,0.15918,-0.26
2.7297,0.18617,0.15776,-0.25714
2.7397,0.18444,0.15626,-0.25424
2.7497,0.18271,0.15467,-0.2513
2.7597,0.18098,0.153,-0.24832
2.7697,0.17924,0.15126,-0.24531
2.7797,0.17751,0.14943,-0.24225
2.7897,0.17579,0.14753,-0.23916
2.7997,0.17406,0.14556,-0.23603
2.8097,0.17233,0.14352,-0.23287
2.8197,0.17061,0.1414,-0.22967
2.8297,0.16888,0.13922,-0.22644
2.8397,0.16716,0.13698,-0.22318
2.8497,0.16544,0.13467,-0.21988
2.8597,0.16372,0.13229,-0.21656
2.8697,0.162,0.12986,-0.2132
2.8797,0.16028,0.12737,-0.20981
2.8897,0.15857,0.12482,-0.2064
2.8997,0.15685,0.12222,-0.20296
2.9097,0.15514,0.11957,-0.19948
2.9197,0.15343,0.11686,-0.19599
2.9297,0.15172,0.11411,-0.19247
2.9397,0.15001,0.11132,-0.18892
2.9497,0.1483,0.10848,-0.18535
2.9597,0.1466,0.1056,-0.18175
2.9697,0.1449,0.10268,-0.17814
2.9797,0.1432,0.099718,-0.1745
2.9897,0.1415,0.096726,-0.17084
2.9997,0.1398,0.0937,-0.16716
3.0097,0.1381,0.090644,-0.16346
3.0197,0.13641,0.087559,-0.15975
3.0297,0.13472,0.084448,-0.15602
3.0397,0.13303,0.081312,-0.15227
3.0497,0.13134,0.078155,-0.1485
3.0597,0.12965,0.074977,-0.14472
3.0697,0.12797,0.071781,-0.14093
3.0797,0.12629,0.068569,-0.13712
3.0897,0.12461,0.065343,-0.1333
3.0997,0.12293,0.062106,-0.12947
3.1097,0.12125,0.058859,-0.12563
3.1197,0.11958,0.055604,-0.12178
3.1297,0.11791,0.052344,-0.11792
3.1397,0.11624,0.049081,-0.11405
3.1497,0.11457,0.045816,-0.11017
3.1597,0.11291,0.042552,-0.10629
3.1697,0.11124,0.03929,-0.1024
3.1797,0.10958,0.036032,-0.098506
3.1897,0.10793,0.032781,-0.094608
3.1997,0.10627,0.029539,-0.090706
3.2097,0.10462,0.026307,-0.086802
3.2197,0.10297,0.023087,-0.082896
3.2297,0.10132,0.019881,-0.078988
3.2397,0.099673,0.016691,-0.075081
3.2497,0.09803,0.013518,-0.071174
3.2597,0.096389,0.010365,-0.067268
3.2697,0.094751,0.0072335,-0.063364
3.2797,0.093116,0.0041246,-0.059463
3.2897,0.091483,0.0010404,-0.055566
3.2997,0.089853,-0.0020176,-0.051673
3.3097,0.088225,-0.0050476,-0.047786
3.3197,0.0866,-0.008048,-0.043904
3.3297,0.084978,-0.011017,-0.040029
3.3397,0.083359,-0.013954,-0.036161
3.3497,0.081742,-0.016857,-0.032302
3.3597,0.080129,-0.019724,-0.028452
3.3697,0.078518,-0.022554,-0.024611
3.3797,0.076909,-0.025345,-0.02078
3.3897,0.075304,-0.028097,-0.016961
3.3997,0.073702,-0.030807,-0.013153
3.4097,0.072102,-0.033475,-0.0093586
3.4197,0.070506,-0.036099,-0.0055769
3.4297,0.068912,-0.038679,-0.0018093
3.4397,0.067321,-0.041212,0.0019437
3.4497,0.065734,-0.043698,0.0056813
3.4597,0.064149,-0.046135,0.0094029
3.4697,0.062567,-0.048524,0.013108
3.4797,0.060989,-0.050861,0.016795
3.4897,0.059413,-0.053148,0.020464
3.4997,0.057841,-0.055382,0.024115
3.5097,0.056272,-0.057562,0.027746
3.5197,0.054706,-0.059689,0.031357
3.5297,0.053143,-0.06176,0.034947
3.5397,0.051583,-0.063776,0.038516
3.5497,0.050027,-0.065735,0.042063
3.5597,0.048474,-0.067637,0.045588
3.5697,0.046924,-0.069481,0.049089
3.5797,0.045377,-0.071267,0.052566
3.5897,0.043834,-0.072994,0.056019
3.5997,0.042294,-0.074661,0.059447
3.6097,0.040757,-0.076267,0.062849
3.6197,0.039224,-0.077814,0.066225
3.6297,0.037694,-0.079299,0.069575
3.6397,0.036167,-0.080723,0.072897
3.6497,0.034644,-0.082086,0.076191
3.6597,0.033124,-0.083386,0.079456
3.6697,0.031608,-0.084624,0.082693
3.6797,0.030095,-0.0858,0.0859
3.6897,0.028586,-0.086913,0.089077
3.6997,0.027081,-0.087963,0.092223
3.7097,0.025578,-0.088951,0.095338
3.7197,0.02408,-0.089875,0.098422
3.7297,0.022585,-0.090737,0.10147
3.7397,0.021094,-0.091536,0.10449
3.7497,0.019606,-0.092272,0.10748
3.7597,0.018122,-0.092945,0.11043
3.7697,0.016641,-0.093556,0.11335
3.7797,0.015164,-0.094104,0.11623
3.7897,0.013691,-0.09459,0.11908
3.7997,0.012222,-0.095014,0.1219
3.8097,0.010756,-0.095377,0.12467
3.8197,0.0092943,-0.095678,0.12742
3.8297,0.0078362,-0.095918,0.13012
3.8397,0.0063818,-0.096097,0.13279
3.8497,0.0049312,-0.096217,0.13542
3.8597,0.0034845,-0.096276,0.13801
3.8697,0.0020416,-0.096276,0.14057
3.8797,0.00060252,-0.096218,0.14309
3.8897,-0.00083266,-0.096101,0.14556
3.8997,-0.002264,-0.095927,0.148
3.9097,-0.0036914,-0.095696,0.1504
3.9197,-0.0051148,-0.095408,0.15276
3.9297,-0.0065344,-0.095065,0.15508
3.9397,-0.00795,-0.094666,0.15736
3.9497,-0.0093616,-0.094214,0.1596
3.9597,-0.010769,-0.093708,0.16179
3.9697,-0.012173,-0.093149,0.16395
3.9797,-0.013573,-0.092538,0.16606
3.9897,-0.014968,-0.091876,0.16814
3.9997,-0.01636,-0.091163,0.17016
4.0097,-0.017747,-0.090402,0.17215
4.0197,-0.019131,-0.089592,0.1741
4.0297,-0.02051,-0.088734,0.176
4.0397,-0.021885,-0.087829,0.17786
4.0497,-0.023256,-0.086879,0.17967
4.0597,-0.024623,-0.085884,0.18145
4.0697,-0.025986,-0.084846,0.18318
4.0797,-0.027344,-0.083765,0.18486
4.0897,-0.028699,-0.082642,0.1865
4.0997,-0.030049,-0.081478,0.1881
4.1097,-0.031395,-0.080275,0.18965
4.1197,-0.032737,-0.079034,0.19116
4.1297,-0.034074,-0.077755,0.19262
4.1397,-0.035408,-0.076439,0.19404
4.1497,-0.036737,-0.075089,0.19542
4.1597,-0.038061,-0.073705,0.19675
4.1697,-0.039382,-0.072288,0.19803
4.1797,-0.040698,-0.070839,0.19927
4.1897,-0.04201,-0.069359,0.20046
4.1997,-0.043317,-0.06785,0.20161
4.2097,-0.04462,-0.066313,0.20272
4.2197,-0.045919,-0.064749,0.20377
4.2297,-0.047213,-0.063159,0.20479
4.2397,-0.048503,-0.061544,0.20576
4.2497,-0.049789,-0.059906,0.20668
4.2597,-0.05107,-0.058246,0.20756
4.2697,-0.052347,-0.056564,0.20839
4.2797,-0.053619,-0.054863,0.20917
4.2897,-0.054887,-0.053143,0.20992
4.2997,-0.05615,-0.051406,0.21061
4.3097,-0.057409,-0.049653,0.21126
4.3197,-0.058663,-0.047884,0.21187
4.3297,-0.059913,-0.046102,0.21243
4.3397,-0.061158,-0.044307,0.21294
4.3497,-0.062399,-0.042501,0.21341
4.3597,-0.063635,-0.040685,0.21384
4.3697,-0.064867,-0.03886,0.21422
4.3797,-0.066094,-0.037027,0.21455
4.3897,-0.067317,-0.035187,0.21485
4.3997,-0.068535,-0.033342,0.21509
4.4097,-0.069748,-0.031493,0.2153
4.4197,-0.070957,-0.029641,0.21545
4.4297,-0.072161,-0.027787,0.21557
4.4397,-0.073361,-0.025932,0.21564
4.4497,-0.074556,-0.024077,0.21566
4.4597,-0.075746,-0.022224,0.21565
4.4697,-0.076931,-0.020374,0.21559
4.4797,-0.078112,-0.018527,0.21548
4.4897,-0.079289,-0.016685,0.21533
4.4997,-0.08046,-0.014849,0.21514
4.5097,-0.081627,-0.01302,0.21491
4.5197,-0.082789,-0.011199,0.21464
4.5297,-0.083946,-0.0093872,0.21432
4.5397,-0.085099,-0.0075853,0.21396
4.5497,-0.086247,-0.0057946,0.21356
4.5597,-0.08739,-0.004016,0.21312
4.5697,-0.088528,-0.0022505,0.21263
4.5797,-0.089662,-0.00049899,0.21211
4.5897,-0.090791,0.0012375,0.21154
4.5997,-0.091915,0.0029581,0.21094
4.6097,-0.093034,0.0046619,0.21029
4.6197,-0.094148,0.0063479,0.20961
4.6297,-0.095258,0.0080154,0.20888
4.6397,-0.096363,0.0096634,0.20812
4.6497,-0.097462,0.011291,0.20732
4.6597,-0.098557,0.012898,0.20647
4.6697,-0.099648,0.014482,0.20559
4.6797,-0.10073,0.016045,0.20468
4.6897,-0.10181,0.017583,0.20372
4.6997,-0.10289,0.019098,0.20273
4.7097,-0.10396,0.020587,0.2017
4.7197,-0.10503,0.022051,0.20063
4.7297,-0.10609,0.023489,0.19953
4.7397,-0.10714,0.0249,0.19839
4.7497,-0.10819,0.026283,0.19722
4.7597,-0.10924,0.027639,0.19601
4.7697,-0.11028,0.028965,0.19476
4.7797,-0.11132,0.030263,0.19349
4.7897,-0.11235,0.03153,0.19218
4.7997,-0.11337,0.032768,0.19083
4.8097,-0.1144,0.033974,0.18945
4.8197,-0.11541,0.035149,0.18804
4.8297,-0.11642,0.036293,0.1866
4.8397,-0.11743,0.037404,0.18512
4.8497,-0.11843,0.038483,0.18362
4.8597,-0.11943,0.039529,0.18208
4.8697,-0.12042,0.040542,0.18051
4.8797,-0.12141,0.041521,0.17891
4.8897,-0.12239,0.042466,0.17729
4.8997,-0.12336,0.043378,0.17563
4.9097,-0.12433,0.044254,0.17394
4.9197,-0.1253,0.045096,0.17223
4.9297,-0.12626,0.045904,0.17049
4.9397,-0.12722,0.046676,0.16872
4.9497,-0.12817,0.047413,0.16692
4.9597,-0.12911,0.048114,0.1651
4.9697,-0.13006,0.04878,0.16325
4.9797,-0.13099,0.049411,0.16138
4.9897,-0.13192,0.050006,0.15948
4.9997,-0.13285,0.050565,0.15756
5.0097,-0.13377,0.051089,0.15561
5.0197,-0.13468,0.051576,0.15364
5.0297,-0.13559,0.052028,0.15164
5.0397,-0.1365,0.052445,0.14963
5.0497,-0.1374,0.052825,0.14759
5.0597,-0.13829,0.053171,0.14553
5.0697,-0.13918,0.05348,0.14345
5.0797,-0.14007,0.053755,0.14134
5.0897,-0.14095,0.053994,0.13922
5.0997,-0.14182,0.054198,0.13708
5.1097,-0.14269,0.054367,0.13492
5.1197,-0.14356,0.054502,0.13274
5.1297,-0.14442,0.054602,0.13055
5.1397,-0.14527,0.054668,0.12833
5.1497,-0.14612,0.054701,0.1261
5.1597,-0.14696,0.054699,0.12385
5.1697,-0.1478,0.054664,0.12159
5.1797,-0.14863,0.054596,0.11931
5.1897,-0.14946,0.054496,0.11701
5.1997,-0.15028,0.054363,0.11471
5.2097,-0.1511,0.054198,0.11238
5.2197,-0.15191,0.054001,0.11005
5.2297,-0.15272,0.053773,0.1077
5.2397,-0.15352,0.053515,0.10534
5.2497,-0.15432,0.053226,0.10297
5.2597,-0.15511,0.052907,0.10058
5.2697,-0.1559,0.052558,0.098189
5.2797,-0.15668,0.052181,0.095784
5.2897,-0.15746,0.051775,0.09337
5.2997,-0.15823,0.051341,0.090947
5.3097,-0.15899,0.050879,0.088515
5.3197,-0.15975,0.050391,0.086075
5.3297,-0.16051,0.049876,0.083628
5.3397,-0.16126,0.049335,0.081173
5.3497,-0.162,0.048768,0.078712
5.3597,-0.16274,0.048177,0.076245
5.3697,-0.16348,0.047562,0.073772
5.3797,-0.16421,0.046923,0.071295
5.3897,-0.16493,0.046261,0.068813
5.3997,-0.16565,0.045576,0.066327
5.4097,-0.16636,0.04487,0.063838
5.4197,-0.16707,0.044142,0.061346
5.4297,-0.16777,0.043394,0.058852
5.4397,-0.16847,0.042626,0.056355
5.4497,-0.16916,0.041839,0.053858
5.4597,-0.16985,0.041033,0.051359
5.4697,-0.17053,0.040209,0.04886
5.4797,-0.17121,0.039368,0.046362
5.4897,-0.17188,0.03851,0.043864
5.4997,-0.17255,0.037636,0.041367
5.5097,-0.17321,0.036746,0.038872
5.5197,-0.17387,0.035842,0.036378
5.5297,-0.17452,0.034924,0.033888
5.5397,-0.17516,0.033993,0.031401
5.5497,-0.1758,0.033049,0.028917
5.5597,-0.17644,0.032094,0.026438
5.5697,-0.17707,0.031127,0.023963
5.5797,-0.17769,0.030149,0.021493
5.5897,-0.17831,0.029162,0.019029
5.5997,-0.17893,0.028165,0.01657
5.6097,-0.17953,0.02716,0.014119
5.6197,-0.18014,0.026147,0.011674
5.6297,-0.18074,0.025127,0.0092362
5.6397,-0.18133,0.024101,0.0068066
5.6497,-0.18192,0.023069,0.0043854
5.6597,-0.1825,0.022032,0.001973
5.6697,-0.18308,0.02099,-0.00043024
5.6797,-0.18365,0.019945,-0.0028238
5.6897,-0.18422,0.018897,-0.0052072
5.6997,-0.18478,0.017846,-0.00758
5.7097,-0.18533,0.016794,-0.0099419
5.7197,-0.18589,0.01574,-0.012292
5.7297,-0.18643,0.014686,-0.014631
5.7397,-0.18697,0.013633,-0.016957
5.7497,-0.18751,0.01258,-0.019271
5.7597,-0.18804,0.011529,-0.021571
5.7697,-0.18856,0.01048,-0.023858
5.7797,-0.18908,0.0094336,-0.026131
5.7897,-0.1896,0.0083907,-0.02839
5.7997,-0.19011,0.0073518,-0.030634
5.8097,-0.19061,0.0063174,-0.032863
5.8197,-0.19111,0.0052883,-0.035076
5.8297,-0.19161,0.0042649,-0.037274
5.8397,-0.1921,0.0032479,-0.039455
5.8497,-0.19258,0.0022377,-0.04162
5.8597,-0.19306,0.001235,-0.043768
5.8697,-0.19353,0.00024029,-0.045898
5.8797,-0.194,-0.00074587,-0.04801
5.8897,-0.19446,-0.001723,-0.050105
5.8997,-0.19492,-0.0026905,-0.052181
5.9097,-0.19537,-0.0036479,-0.054238
5.9197,-0.19582,-0.0045948,-0.056276
5.9297,-0.19626,-0.0055305,-0.058295
5.9397,-0.1967,-0.0064548,-0.060294
5.9497,-0.19713,-0.007367,-0.062273
5.9597,-0.19756,-0.0082668,-0.064232
5.9697,-0.19798,-0.0091536,-0.066169
5.9797,-0.1984,-0.010027,-0.068086
5.9897,-0.19881,-0.010887,-0.069982
5.9997,-0.19922,-0.011733,-0.071855
6.0097,-0.19962,-0.012564,-0.073707
6.0197,-0.20001,-0.01338,-0.075537
6.0297,-0.2004,-0.014181,-0.077344
6.0397,-0.20079,-0.014966,-0.079129
6.0497,-0.20117,-0.015735,-0.08089
6.0597,-0.20155,-0.016488,-0.082628
6.0697,-0.20192,-0.017225,-0.084343
6.0797,-0.20228,-0.017944,-0.086033
6.0897,-0.20264,-0.018646,-0.0877
6.0997,-0.203,-0.019331,-0.089343
6.1097,-0.20335,-0.019998,-0.090961
6.1197,-0.20369,-0.020647,-0.092554
6.1297,-0.20403,-0.021277,-0.094122
6.1397,-0.20437,-0.021889,-0.095665
6.1497,-0.2047,-0.022483,-0.097183
6.1597,-0.20502,-0.023057,-0.098675
6.1697,-0.20534,-0.023613,-0.10014
6.1797,-0.20566,-0.024149,-0.10158
6.1897,-0.20597,-0.024666,-0.103
6.1997,-0.20627,-0.025163,-0.10438
6.2097,-0.20657,-0.025641,-0.10575
6.2197,-0.20687,-0.026098,-0.10708
6.2297,-0.20716,-0.026536,-0.10839
6.2397,-0.20744,-0.026954,-0.10967
6.2497,-0.20772,-0.027352,-0.11092
6.2597,-0.208,-0.027729,-0.11215
6.2697,-0.20827,-0.028087,-0.11335
6.2797,-0.20853,-0.028424,-0.11452
6.2897,-0.20879,-0.028741,-0.11566
6.2997,-0.20905,-0.029037,-0.11678
6.3097,-0.2093,-0.029313,-0.11787
6.3197,-0.20954,-0.029569,-0.11893
6.3297,-0.20978,-0.029805,-0.11996
6.3397,-0.21002,-0.03002,-0.12096
6.3497,-0.21025,-0.030216,-0.12194
6.3597,-0.21047,-0.030391,-0.12288
6.3697,-0.21069,-0.030546,-0.1238
6.3797,-0.21091,-0.030681,-0.12469
6.3897,-0.21112,-0.030796,-0.12555
6.3997,-0.21133,-0.030891,-0.12638
6.4097,-0.21153,-0.030967,-0.12719
6.4197,-0.21172,-0.031023,-0.12796
6.4297,-0.21192,-0.03106,-0.12871
6.4397,-0.2121,-0.031077,-0.12943
6.4497,-0.21228,-0.031076,-0.13011
6.4597,-0.21246,-0.031055,-0.13077
6.4697,-0.21263,-0.031016,-0.1314
6.4797,-0.2128,-0.030958,-0.13201
6.4897,-0.21296,-0.030882,-0.13258
6.4997,-0.21312,-0.030787,-0.13312
6.5097,-0.21327,-0.030675,-0.13364
6.5197,-0.21342,-0.030544,-0.13412
6.5297,-0.21357,-0.030397,-0.13458
6.5397,-0.21371,-0.030232,-0.13501
6.5497,-0.21384,-0.03005,-0.13541
6.5597,-0.21397,-0.029851,-0.13578
6.5697,-0.21409,-0.029636,-0.13612
6.5797,-0.21421,-0.029405,-0.13643
6.5897,-0.21433,-0.029158,-0.13671
6.5997,-0.21444,-0.028895,-0.13697
6.6097,-0.21454,-0.028617,-0.1372
6.6197,-0.21465,-0.028323,-0.13739
6.6297,-0.21474,-0.028015,-0.13756
6.6397,-0.21483,-0.027693,-0.13771
6.6497,-0.21492,-0.027357,-0.13782
6.6597,-0.215,-0.027006,-0.1379
6.6697,-0.21508,-0.026643,-0.13796
6.6797,-0.21516,-0.026266,-0.13799
6.6897,-0.21522,-0.025877,-0.13799
6.6997,-0.21529,-0.025475,-0.13796
6.7097,-0.21535,-0.025061,-0.13791
6.7197,-0.2154,-0.024636,-0.13783
6.7297,-0.21545,-0.024199,-0.13772
6.7397,-0.2155,-0.023751,-0.13758
6.7497,-0.21554,-0.023293,-0.13742
6.7597,-0.21558,-0.022824,-0.13723
6.7697,-0.21561,-0.022346,-0.13701
6.7797,-0.21564,-0.021858,-0.13677
6.7897,-0.21566,-0.021361,-0.1365
6.7997,-0.21568,-0.020856,-0.1362
6.8097,-0.2157,-0.020342,-0.13588
6.8197,-0.21571,-0.01982,-0.13553
6.8297,-0.21571,-0.019291,-0.13515
6.8397,-0.21571,-0.018754,-0.13475
6.8497,-0.21571,-0.018211,-0.13432
6.8597,-0.2157,-0.017661,-0.13387
6.8697,-0.21569,-0.017106,-0.1334
6.8797,-0.21567,-0.016544,-0.13289
6.8897,-0.21565,-0.015978,-0.13237
6.8997,-0.21563,-0.015407,-0.13182
6.9097,-0.2156,-0.014831,-0.13124
6.9197,-0.21557,-0.014252,-0.13064
6.9297,-0.21553,-0.013668,-0.13002
6.9397,-0.21549,-0.013082,-0.12937
6.9497,-0.21544,-0.012493,-0.1287
6.9597,-0.21539,-0.011901,-0.12801
6.9697,-0.21533,-0.011307,-0.12729
6.9797,-0.21527,-0.010711,-0.12655
6.9897,-0.21521,-0.010114,-0.12579
6.9997,-0.21514,-0.0095165,-0.12501
7.0097,-0.21507,-0.008918,-0.1242
7.0197,-0.21499,-0.0083193,-0.12337
7.0297,-0.21491,-0.0077207,-0.12252
7.0397,-0.21483,-0.0071227,-0.12165
7.0497,-0.21474,-0.0065255,-0.12076
7.0597,-0.21465,-0.0059296,-0.11985
7.0697,-0.21455,-0.0053353,-0.11892
7.0797,-0.21445,-0.0047429,-0.11796
7.0897,-0.21435,-0.0041527,-0.11699
7.0997,-0.21424,-0.0035652,-0.116
7.1097,-0.21412,-0.0029807,-0.11499
7.1197,-0.214,-0.0023994,-0.11396
7.1297,-0.21388,-0.0018218,-0.11291
7.1397,-0.21376,-0.001248,-0.11184
7.1497,-0.21363,-0.00067857,-0.11075
7.1597,-0.21349,-0.00011366,-0.10965
7.1697,-0.21336,0.0004464,-0.10853
7.1797,-0.21322,0.0010013,-0.10739
7.1897,-0.21307,0.0015507,-0.10623
7.1997,-0.21292,0.0020944,-0.10506
7.2097,-0.21277,0.0026321,-0.10387
7.2197,-0.21261,0.0031635,-0.10266
7.2297,-0.21245,0.0036883,-0.10144
7.2397,-0.21228,0.0042062,-0.1002
7.2497,-0.21211,0.0047171,-0.098951
7.2597,-0.21194,0.0052207,-0.097684
7.2697,-0.21177,0.0057166,-0.096402
7.2797,-0.21158,0.0062048,-0.095106
7.2897,-0.2114,0.0066849,-0.093797
7.2997,-0.21121,0.0071567,-0.092473
7.3097,-0.21102,0.00762,-0.091137
7.3197,-0.21082,0.0080747,-0.089787
7.3297,-0.21062,0.0085205,-0.088425
7.3397,-0.21042,0.0089571,-0.08705
7.3497,-0.21021,0.0093845,-0.085663
7.3597,-0.21,0.0098025,-0.084265
7.3697,-0.20979,0.010211,-0.082855
7.3797,-0.20957,0.010609,-0.081435
7.3897,-0.20935,0.010998,-0.080003
7.3997,-0.20912,0.011376,-0.078561
7.4097,-0.20889,0.011745,-0.07711
7.4197,-0.20866,0.012102,-0.075648
7.4297,-0.20843,0.01245,-0.074177
7.4397,-0.20819,0.012786,-0.072697
7.4497,-0.20794,0.013112,-0.071209
7.4597,-0.2077,0.013428,-0.069712
7.4697,-0.20744,0.013732,-0.068207
7.4797,-0.20719,0.014025,-0.066694
7.4897,-0.20693,0.014307,-0.065174
7.4997,-0.20667,0.014578,-0.063647
7.5097,-0.20641,0.014837,-0.062114
7.5197,-0.20614,0.015086,-0.060574
7.5297,-0.20587,0.015323,-0.059028
7.5397,-0.20559,0.015548,-0.057476
7.5497,-0.20531,0.015762,-0.055919
7.5597,-0.20503,0.015965,-0.054357
7.5697,-0.20475,0.016156,-0.05279
7.5797,-0.20446,0.016335,-0.051219
7.5897,-0.20416,0.016503,-0.049644
7.5997,-0.20387,0.01666,-0.048065
7.6097,-0.20357,0.016805,-0.046482
7.6197,-0.20327,0.016938,-0.044897
7.6297,-0.20296,0.01706,-0.043309
7.6397,-0.20265,0.01717,-0.041719
7.6497,-0.20234,0.017269,-0.040127
7.6597,-0.20203,0.017357,-0.038533
7.6697,-0.20171,0.017433,-0.036937
7.6797,-0.20139,0.017498,-0.035341
7.6897,-0.20106,0.017552,-0.033744
7.6997,-0.20073,0.017595,-0.032146
7.7097,-0.2004,0.017626,-0.030549
7.7197,-0.20007,0.017646,-0.028951
7.7297,-0.19973,0.017656,-0.027355
7.7397,-0.19939,0.017655,-0.025759
7.7497,-0.19905,0.017642,-0.024164
7.7597,-0.1987,0.01762,-0.022571
7.7697,-0.19835,0.017586,-0.020979
7.7797,-0.198,0.017542,-0.01939
7.7897,-0.19764,0.017488,-0.017803
7.7997,-0.19728,0.017424,-0.016219
7.8097,-0.19692,0.01735,-0.014639
7.8197,-0.19655,0.017265,-0.013061
7.8297,-0.19618,0.017171,-0.011487
7.8397,-0.19581,0.017068,-0.0099171
7.8497,-0.19544,0.016954,-0.0083514
7.8597,-0.19506,0.016832,-0.0067904
7.8697,-0.19468,0.0167,-0.0052342
7.8797,-0.1943,0.016559,-0.0036831
7.8897,-0.19391,0.01641,-0.0021375
7.8997,-0.19353,0.016251,-0.00059767
7.9097,-0.19313,0.016084,0.00093615
7.9197,-0.19274,0.015909,0.0024637
7.9297,-0.19234,0.015725,0.0039846
7.9397,-0.19194,0.015534,0.0054986
7.9497,-0.19154,0.015335,0.0070055
7.9597,-0.19113,0.015128,0.008505
7.9697,-0.19073,0.014914,0.0099968
7.9797,-0.19032,0.014692,0.011481
7.9897,-0.1899,0.014464,0.012956
7.9997,-0.18949,0.014228,0.014423
8.0097,-0.18907,0.013986,0.015882
8.0197,-0.18864,0.013738,0.017331
8.0297,-0.18822,0.013483,0.018771
8.0397,-0.18779,0.013223,0.020202
8.0497,-0.18736,0.012956,0.021622
8.0597,-0.18693,0.012684,0.023033
8.0697,-0.1865,0.012407,0.024434
8.0797,-0.18606,0.012124,0.025824
8.0897,-0.18562,0.011837,0.027203
8.0997,-0.18518,0.011545,0.028571
8.1097,-0.18473,0.011248,0.029928
8.1197,-0.18428,0.010947,0.031274
8.1297,-0.18383,0.010642,0.032608
8.1397,-0.18338,0.010334,0.03393
8.1497,-0.18293,0.010021,0.03524
8.1597,-0.18247,0.0097054,0.036538
8.1697,-0.18201,0.0093864,0.037823
8.1797,-0.18155,0.0090646,0.039096
8.1897,-0.18108,0.00874,0.040355
8.1997,-0.18061,0.0084129,0.041602
8.2097,-0.18015,0.0080835,0.042835
8.2197,-0.17967,0.0077521,0.044055
8.2297,-0.1792,0.0074188,0.045261
8.2397,-0.17872,0.007084,0.046453
8.2497,-0.17824,0.0067477,0.04763
8.2597,-0.17776,0.0064103,0.048794
8.2697,-0.17728,0.0060718,0.049943
8.2797,-0.1768,0.0057327,0.051078
8.2897,-0.17631,0.005393,0.052198
8.2997,-0.17582,0.005053,0.053302
8.3097,-0.17533,0.0047128,0.054392
8.3197,-0.17483,0.0043728,0.055467
8.3297,-0.17434,0.0040331,0.056526
8.3397,-0.17384,0.0036938,0.057569
8.3497,-0.17334,0.0033553,0.058597
8.3597,-0.17283,0.0030177,0.059609
8.3697,-0.17233,0.0026812,0.060604
8.3797,-0.17182,0.002346,0.061584
8.3897,-0.17131,0.0020123,0.062547
8.3997,-0.1708,0.0016802,0.063494
8.4097,-0.17029,0.0013501,0.064425
8.4197,-0.16977,0.001022,0.065339
8.4297,-0.16926,0.00069616,0.066236
8.4397,-0.16874,0.00037273,0.067116
8.4497,-0.16822,0.000051894,0.067979
8.4597,-0.1677,-0.00026617,0.068825
8.4697,-0.16717,-0.00058129,0.069654
8.4797,-0.16664,-0.00089331,0.070465
8.4897,-0.16612,-0.0012021,0.071259
8.4997,-0.16559,-0.0015074,0.072036
8.5097,-0.16505,-0.0018091,0.072795
8.5197,-0.16452,-0.0021071,0.073537
8.5297,-0.16398,-0.0024012,0.07426
8.5397,-0.16344,-0.0026913,0.074966
8.5497,-0.16291,-0.0029772,0.075654
8.5597,-0.16236,-0.0032588,0.076324
8.5697,-0.16182,-0.0035359,0.076976
8.5797,-0.16128,-0.0038085,0.07761
8.5897,-0.16073,-0.0040764,0.078226
8.5997,-0.16018,-0.0043394,0.078824
8.6097,-0.15963,-0.0045975,0.079403
8.6197,-0.15908,-0.0048506,0.079965
8.6297,-0.15853,-0.0050984,0.080508
8.6397,-0.15797,-0.005341,0.081032
8.6497,-0.15742,-0.0055782,0.081538
8.6597,-0.15686,-0.00581,0.082026
8.6697,-0.1563,-0.0060362,0.082495
8.6797,-0.15574,-0.0062567,0.082946
8.6897,-0.15517,-0.0064715,0.083379
8.6997,-0.15461,-0.0066804,0.083793
8.7097,-0.15404,-0.0068835,0.084188
8.7197,-0.15348,-0.0070806,0.084565
8.7297,-0.15291,-0.0072716,0.084924
8.7397,-0.15234,-0.0074566,0.085264
8.7497,-0.15176,-0.0076354,0.085585
8.7597,-0.15119,-0.0078079,0.085888
8.7697,-0.15062,-0.0079742,0.086173
8.7797,-0.15004,-0.0081342,0.086439
8.7897,-0.14946,-0.0082878,0.086687
8.7997,-0.14888,-0.0084351,0.086916
8.8097,-0.1483,-0.0085759,0.087127
8.8197,-0.14772,-0.0087102,0.087319
8.8297,-0.14714,-0.008838,0.087494
8.8397,-0.14655,-0.0089594,0.08765
8.8497,-0.14597,-0.0090742,0.087787
8.8597,-0.14538,-0.0091825,0.087907
8.8697,-0.14479,-0.0092842,0.088008
8.8797,-0.1442,-0.0093794,0.088092
8.8897,-0.14361,-0.009468,0.088157
8.8997,-0.14302,-0.0095501,0.088204
8.9097,-0.14243,-0.0096257,0.088234
8.9197,-0.14183,-0.0096947,0.088245
8.9297,-0.14124,-0.0097572,0.088239
8.9397,-0.14064,-0.0098132,0.088215
8.9497,-0.14004,-0.0098627,0.088173
8.9597,-0.13944,-0.0099057,0.088114
8.9697,-0.13884,-0.0099424,0.088038
8.9797,-0.13824,-0.0099727,0.087944
8.9897,-0.13764,-0.0099966,0.087833
8.9997,-0.13703,-0.010014,0.087704
9.0097,-0.13643,-0.010026,0.087559
9.0197,-0.13582,-0.010031,0.087396
9.0297,-0.13522,-0.01003,0.087216
9.0397,-0.13461,-0.010023,0.08702
9.0497,-0.134,-0.010009,0.086807
9.0597,-0.13339,-0.0099902,0.086578
9.0697,-0.13278,-0.0099651,0.086331
9.0797,-0.13217,-0.0099341,0.086069
9.0897,-0.13156,-0.0098974,0.08579
9.0997,-0.13094,-0.0098549,0.085496
9.1097,-0.13033,-0.0098068,0.085185
9.1197,-0.12972,-0.0097531,0.084858
9.1297,-0.1291,-0.009694,0.084516
9.1397,-0.12848,-0.0096295,0.084158
9.1497,-0.12786,-0.0095596,0.083784
9.1597,-0.12725,-0.0094845,0.083395
9.1697,-0.12663,-0.0094043,0.082991
9.1797,-0.12601,-0.0093191,0.082572
9.1897,-0.12539,-0.0092289,0.082138
9.1997,-0.12476,-0.0091339,0.081689
9.2097,-0.12414,-0.0090341,0.081226
9.2197,-0.12352,-0.0089297,0.080748
9.2297,-0.12289,-0.0088208,0.080256
9.2397,-0.12227,-0.0087074,0.079749
9.2497,-0.12164,-0.0085897,0.079229
9.2597,-0.12102,-0.0084678,0.078695
9.2697,-0.12039,-0.0083418,0.078147
9.2797,-0.11976,-0.0082118,0.077585
9.2897,-0.11914,-0.0080779,0.077011
9.2997,-0.11851,-0.0079403,0.076423
9.3097,-0.11788,-0.0077991,0.075822
9.3197,-0.11725,-0.0076543,0.075208
9.3297,-0.11662,-0.0075061,0.074582
9.3397,-0.11599,-0.0073546,0.073943
9.3497,-0.11535,-0.0072,0.073292
9.3597,-0.11472,-0.0070423,0.072628
9.3697,-0.11409,-0.0068817,0.071953
9.3797,-0.11346,-0.0067183,0.071266
9.3897,-0.11282,-0.0065522,0.070567
9.3997,-0.11219,-0.0063836,0.069857
9.4097,-0.11155,-0.0062125,0.069136
9.4197,-0.11092,-0.0060392,0.068404
9.4297,-0.11028,-0.0058637,0.067661
9.4397,-0.10965,-0.0056862,0.066907
9.4497,-0.10901,-0.0055067,0.066143
9.4597,-0.10838,-0.0053254,0.065369
9.4697,-0.10774,-0.0051425,0.064585
9.4797,-0.1071,-0.004958,0.06379
9.4897,-0.10646,-0.0047722,0.062987
9.4997,-0.10582,-0.004585,0.062173
9.5097,-0.10519,-0.0043967,0.061351
9.5197,-0.10455,-0.0042073,0.060519
9.5297,-0.10391,-0.004017,0.059679
9.5397,-0.10327,-0.003826,0.05883
9.5497,-0.10263,-0.0036342,0.057973
9.5597,-0.10199,-0.0034419,0.057107
9.5697,-0.10135,-0.0032492,0.056233
9.5797,-0.10071,-0.0030562,0.055352
9.5897,-0.10007,-0.0028631,0.054463
9.5997,-0.099427,-0.0026698,0.053566
9.6097,-0.098786,-0.0024767,0.052663
9.6197,-0.098145,-0.0022837,0.051752
9.6297,-0.097504,-0.0020909,0.050835
9.6397,-0.096862,-0.0018986,0.049911
9.6497,-0.09622,-0.0017069,0.04898
9.6597,-0.095579,-0.0015157,0.048044
9.6697,-0.094937,-0.0013253,0.047102
9.6797,-0.094295,-0.0011358,0.046154
9.6897,-0.093652,-0.00094717,0.0452
9.6997,-0.09301,-0.00075965,0.044242
9.7097,-0.092368,-0.00057331,0.043278
9.7197,-0.091726,-0.00038824,0.042309
9.7297,-0.091083,-0.00020455,0.041336
9.7397,-0.090441,-0.000022339,0.040358
9.7497,-0.089799,0.00015829,0.039376
9.7597,-0.089156,0.00033725,0.038391
9.7697,-0.088514,0.00051444,0.037401
9.7797,-0.087872,0.00068978,0.036408
9.7897,-0.087229,0.00086315,0.035411
9.7997,-0.086587,0.0010345,0.034412
9.8097,-0.085945,0.0012037,0.033409
9.8197,-0.085303,0.0013707,0.032404
9.8297,-0.084661,0.0015354,0.031396
9.8397,-0.084019,0.0016977,0.030386
9.8497,-0.083377,0.0018576,0.029374
9.8597,-0.082735,0.002015,0.02836
9.8697,-0.082094,0.0021697,0.027344
9.8797,-0.081453,0.0023218,0.026327
9.8897,-0.080811,0.0024711,0.025309
9.8997,-0.08017,0.0026176,0.024289
9.9097,-0.079529,0.0027613,0.023269
9.9197,-0.078889,0.002902,0.022249
9.9297,-0.078248,0.0030397,0.021227
9.9397,-0.077608,0.0031743,0.020206
9.9497,-0.076968,0.0033059,0.019185
9.9597,-0.076328,0.0034342,0.018164
9.9697,-0.075689,0.0035594,0.017143
9.9797,-0.07505,0.0036813,0.016123
9.9897,-0.074411,0.0037999,0.015104
9.9997,-0.073772,0.0039151,0.014086
10.01,-0.073134,0.0040269,0.013069
10.02,-0.072496,0.0041353,0.012054
10.03,-0.071858,0.0042403,0.01104
10.04,-0.071221,0.0043417,0.010028
10.05,-0.070584,0.0044396,0.0090178
10.06,-0.069947,0.0045339,0.0080101
10.07,-0.069311,0.0046247,0.0070047
10.08,-0.068675,0.0047118,0.006002
10.09,-0.06804,0.0047953,0.0050021
10.1,-0.067405,0.0048752,0.0040052
10.11,-0.06677,0.0049513,0.0030114
10.12,-0.066136,0.0050238,0.002021
10.13,-0.065502,0.0050926,0.0010342
10.14,-0.064869,0.0051577,0.000051064
10.15,-0.064236,0.0052191,-0.00092813
10.16,-0.063604,0.0052767,-0.0019032
10.17,-0.062972,0.0053306,-0.0028741
10.18,-0.06234,0.0053809,-0.0038404
10.19,-0.061709,0.0054273,-0.0048022
10.2,-0.061079,0.0054701,-0.0057591
10.21,-0.060449,0.0055092,-0.0067111
10.22,-0.05982,0.0055445,-0.0076579
10.23,-0.059191,0.0055762,-0.0085994
10.24,-0.058563,0.0056042,-0.0095354
10.25,-0.057935,0.0056285,-0.010466
10.26,-0.057308,0.0056492,-0.01139
10.27,-0.056682,0.0056662,-0.012309
10.28,-0.056056,0.0056797,-0.013221
10.29,-0.055431,0.0056896,-0.014127
10.3,-0.054806,0.0056959,-0.015027
10.31,-0.054183,0.0056987,-0.01592
10.32,-0.053559,0.0056979,-0.016807
10.33,-0.052937,0.0056938,-0.017686
10.34,-0.052315,0.0056861,-0.018558
10.35,-0.051693,0.0056751,-0.019423
10.36,-0.051073,0.0056607,-0.020281
10.37,-0.050453,0.005643,-0.021131
10.38,-0.049834,0.005622,-0.021974
10.39,-0.049215,0.0055977,-0.022809
10.4,-0.048597,0.0055703,-0.023636
10.41,-0.04798,0.0055397,-0.024455
10.42,-0.047364,0.0055059,-0.025265
10.43,-0.046749,0.0054692,-0.026068
10.44,-0.046134,0.0054294,-0.026862
10.45,-0.04552,0.0053866,-0.027647
10.46,-0.044907,0.0053409,-0.028424
10.47,-0.044294,0.0052924,-0.029192
10.48,-0.043683,0.005241,-0.029951
10.49,-0.043072,0.0051869,-0.030701
10.5,-0.042462,0.0051302,-0.031442
10.51,-0.041853,0.0050707,-0.032173
10.52,-0.041245,0.0050087,-0.032895
10.53,-0.040637,0.0049442,-0.033608
10.54,-0.040031,0.0048773,-0.034311
10.55,-0.039425,0.0048079,-0.035004
10.56,-0.03882,0.0047363,-0.035688
10.57,-0.038216,0.0046623,-0.036362
10.58,-0.037613,0.0045862,-0.037025
10.59,-0.037011,0.0045079,-0.037679
10.6,-0.03641,0.0044276,-0.038322
10.61,-0.03581,0.0043452,-0.038955
10.62,-0.035211,0.004261,-0.039578
10.63,-0.034612,0.0041749,-0.040191
10.64,-0.034015,0.0040869,-0.040792
10.65,-0.033418,0.0039973,-0.041384
10.66,-0.032823,0.003906,-0.041964
10.67,-0.032228,0.0038131,-0.042534
10.68,-0.031635,0.0037187,-0.043093
10.69,-0.031042,0.0036228,-0.043641
10.7,-0.030451,0.0035256,-0.044179
10.71,-0.02986,0.0034271,-0.044705
10.72,-0.029271,0.0033273,-0.04522
10.73,-0.028682,0.0032264,-0.045724
10.74,-0.028095,0.0031244,-0.046217
10.75,-0.027509,0.0030214,-0.046698
10.76,-0.026923,0.0029174,-0.047168
10.77,-0.026339,0.0028126,-0.047627
10.78,-0.025756,0.002707,-0.048075
10.79,-0.025174,0.0026006,-0.048511
10.8,-0.024593,0.0024936,-0.048935
10.81,-0.024013,0.002386,-0.049348
10.82,-0.023434,0.0022779,-0.04975
10.83,-0.022857,0.0021693,-0.05014
10.84,-0.02228,0.0020604,-0.050518
10.85,-0.021705,0.0019511,-0.050884
10.86,-0.02113,0.0018416,-0.051239
10.87,-0.020557,0.001732,-0.051582
10.88,-0.019985,0.0016222,-0.051914
10.89,-0.019415,0.0015125,-0.052234
10.9,-0.018845,0.0014027,-0.052542
10.91,-0.018276,0.0012931,-0.052838
10.92,-0.017709,0.0011836,-0.053122
10.93,-0.017143,0.0010744,-0.053395
10.94,-0.016578,0.00096543,-0.053656
10.95,-0.016014,0.00085685,-0.053904
10.96,-0.015452,0.00074869,-0.054142
10.97,-0.014891,0.00064103,-0.054367
10.98,-0.014331,0.00053391,-0.05458
10.99,-0.013772,0.0004274,-0.054782
11,-0.013214,0.00032156,-0.054972
11.01,-0.012658,0.00021645,-0.05515
11.02,-0.012103,0.00011213,-0.055316
11.03,-0.011549,0.000008645,-0.055471
11.04,-0.010997,-0.000093939,-0.055614
11.05,-0.010446,-0.00019557,-0.055745
11.06,-0.0098958,-0.0002962,-0.055864
11.07,-0.0093472,-0.00039576,-0.055972
11.08,-0.0087998,-0.00049422,-0.056067
11.09,-0.0082538,-0.00059151,-0.056152
11.1,-0.0077091,-0.00068759,-0.056224
11.11,-0.0071658,-0.00078242,-0.056286
11.12,-0.0066237,-0.00087594,-0.056335
11.13,-0.006083,-0.00096811,-0.056373
11.14,-0.0055437,-0.0010589,-0.0564
11.15,-0.0050056,-0.0011482,-0.056415
11.16,-0.004469,-0.0012361,-0.056419
11.17,-0.0039337,-0.0013224,-0.056411
11.18,-0.0033998,-0.0014072,-0.056392
11.19,-0.0028672,-0.0014904,-0.056362
11.2,-0.002336,-0.0015719,-0.05632
11.21,-0.0018062,-0.0016518,-0.056268
11.22,-0.0012778,-0.0017299,-0.056204
11.23,-0.00075086,-0.0018064,-0.05613
11.24,-0.00022527,-0.001881,-0.056044
11.25,0.0002989,-0.0019539,-0.055948
11.26,0.00082165,-0.0020249,-0.05584
11.27,0.001343,-0.0020941,-0.055722
11.28,0.0018629,-0.0021614,-0.055593
11.29,0.0023813,-0.0022268,-0.055454
11.3,0.0028983,-0.0022902,-0.055304
11.31,0.0034139,-0.0023517,-0.055143
11.32,0.003928,-0.0024113,-0.054972
11.33,0.0044407,-0.0024688,-0.054791
11.34,0.0049518,-0.0025244,-0.054599
11.35,0.0054616,-0.0025779,-0.054397
11.36,0.0059698,-0.0026293,-0.054185
11.37,0.0064765,-0.0026788,-0.053963
11.38,0.0069818,-0.0027261,-0.053731
11.39,0.0074856,-0.0027714,-0.053489
11.4,0.0079878,-0.0028146,-0.053237
11.41,0.0084886,-0.0028557,-0.052976
11.42,0.0089878,-0.0028947,-0.052705
11.43,0.0094855,-0.0029316,-0.052425
11.44,0.0099817,-0.0029664,-0.052135
11.45,0.010476,-0.002999,-0.051836
11.46,0.01097,-0.0030296,-0.051528
11.47,0.011461,-0.003058,-0.05121
11.48,0.011951,-0.0030844,-0.050884
11.49,0.01244,-0.0031086,-0.050548
11.5,0.012927,-0.0031307,-0.050204
11.51,0.013412,-0.0031507,-0.049851
11.52,0.013896,-0.0031686,-0.049489
11.53,0.014378,-0.0031844,-0.049119
11.54,0.014859,-0.0031982,-0.048741
11.55,0.015338,-0.0032098,-0.048354
11.56,0.015815,-0.0032194,-0.04796
11.57,0.016291,-0.003227,-0.047557
11.58,0.016766,-0.0032325,-0.047146
11.59,0.017239,-0.003236,-0.046727
11.6,0.01771,-0.0032375,-0.046301
11.61,0.018179,-0.003237,-0.045867
11.62,0.018647,-0.0032346,-0.045425
11.63,0.019113,-0.0032302,-0.044976
11.64,0.019578,-0.0032238,-0.04452
11.65,0.020041,-0.0032156,-0.044057
11.66,0.020503,-0.0032054,-0.043587
11.67,0.020962,-0.0031934,-0.04311
11.68,0.021421,-0.0031796,-0.042626
11.69,0.021877,-0.0031639,-0.042136
11.7,0.022332,-0.0031465,-0.041639
11.71,0.022785,-0.0031272,-0.041135
11.72,0.023237,-0.0031063,-0.040626
11.73,0.023687,-0.0030836,-0.04011
11.74,0.024135,-0.0030592,-0.039589
11.75,0.024581,-0.0030332,-0.039061
11.76,0.025026,-0.0030056,-0.038528
11.77,0.025469,-0.0029763,-0.037989
11.78,0.025911,-0.0029455,-0.037444
11.79,0.026351,-0.0029132,-0.036895
11.8,0.026789,-0.0028794,-0.03634
11.81,0.027225,-0.0028441,-0.03578
11.82,0.02766,-0.0028074,-0.035215
11.83,0.028093,-0.0027693,-0.034645
11.84,0.028525,-0.0027299,-0.034071
11.85,0.028954,-0.0026891,-0.033492
11.86,0.029382,-0.0026471,-0.032908
11.87,0.029808,-0.0026038,-0.03232
11.88,0.030233,-0.0025593,-0.031729
11.89,0.030656,-0.0025136,-0.031133
11.9,0.031077,-0.0024668,-0.030533
11.91,0.031496,-0.0024188,-0.02993
11.92,0.031914,-0.0023699,-0.029322
11.93,0.03233,-0.0023199,-0.028712
11.94,0.032744,-0.0022689,-0.028098
11.95,0.033156,-0.002217,-0.027481
11.96,0.033567,-0.0021642,-0.026861
11.97,0.033976,-0.0021105,-0.026238
11.98,0.034383,-0.002056,-0.025612
11.99,0.034788,-0.0020008,-0.024984
12,0.035192,-0.0019448,-0.024353
12.01,0.035594,-0.0018881,-0.023719
12.02,0.035994,-0.0018307,-0.023084
12.03,0.036392,-0.0017727,-0.022446
12.04,0.036789,-0.0017142,-0.021807
12.05,0.037184,-0.0016551,-0.021165
12.06,0.037577,-0.0015955,-0.020522
12.07,0.037968,-0.0015355,-0.019877
12.08,0.038358,-0.0014751,-0.019231
12.09,0.038745,-0.0014143,-0.018584
12.1,0.039131,-0.0013531,-0.017935
12.11,0.039515,-0.0012917,-0.017286
12.12,0.039898,-0.00123,-0.016635
12.13,0.040278,-0.0011681,-0.015984
12.14,0.040657,-0.001106,-0.015332
12.15,0.041034,-0.0010438,-0.01468
12.16,0.041409,-0.00098153,-0.014028
12.17,0.041782,-0.00091918,-0.013375
12.18,0.042154,-0.00085681,-0.012722
12.19,0.042524,-0.00079447,-0.012069
12.2,0.042892,-0.00073218,-0.011416
12.21,0.043258,-0.00066999,-0.010764
12.22,0.043622,-0.00060793,-0.010112
12.23,0.043985,-0.00054605,-0.0094609
12.24,0.044345,-0.00048437,-0.0088103
12.25,0.044704,-0.00042294,-0.0081605
12.26,0.045061,-0.00036178,-0.0075117
12.27,0.045416,-0.00030094,-0.006864
12.28,0.04577,-0.00024045,-0.0062174
12.29,0.046121,-0.00018033,-0.0055722
12.3,0.046471,-0.00012064,-0.0049285
12.31,0.046819,-0.000061386,-0.0042863
12.32,0.047165,-0.0000026153,-0.0036458
12.33,0.047509,0.000055644,-0.0030072
12.34,0.047852,0.00011336,-0.0023705
12.35,0.048192,0.0001705,-0.0017359
12.36,0.048531,0.00022704,-0.0011034
12.37,0.048868,0.00028295,-0.00047327
12.38,0.049203,0.0003382,0.00015446
12.39,0.049536,0.00039276,0.00077964
12.4,0.049868,0.0004466,0.0014022
12.41,0.050197,0.0004997,0.0020219
12.42,0.050525,0.00055204,0.0026388
12.43,0.050851,0.00060358,0.0032527
12.44,0.051175,0.0006543,0.0038635
12.45,0.051497,0.00070418,0.0044711
12.46,0.051817,0.00075319,0.0050753
12.47,0.052135,0.00080132,0.0056761
12.48,0.052452,0.00084853,0.0062734
12.49,0.052767,0.00089482,0.0068671
12.5,0.053079,0.00094016,0.0074569
12.51,0.05339,0.00098453,0.008043
12.52,0.0537,0.0010279,0.0086251
12.53,0.054007,0.0010703,0.0092031
12.54,0.054312,0.0011116,0.009777
12.55,0.054616,0.0011519,0.010347
12.56,0.054917,0.0011912,0.010912
12.57,0.055217,0.0012294,0.011473
12.58,0.055515,0.0012665,0.012029
12.59,0.055811,0.0013025,0.012581
12.6,0.056105,0.0013374,0.013127
12.61,0.056398,0.0013712,0.01367
12.62,0.056688,0.0014038,0.014207
12.63,0.056977,0.0014353,0.014739
12.64,0.057264,0.0014657,0.015266
12.65,0.057548,0.0014949,0.015788
12.66,0.057831,0.0015229,0.016305
12.67,0.058113,0.0015498,0.016816
12.68,0.058392,0.0015755,0.017322
12.69,0.058669,0.0016,0.017822
12.7,0.058945,0.0016233,0.018317
12.71,0.059218,0.0016454,0.018806
12.72,0.05949,0.0016663,0.01929
12.73,0.05976,0.001686,0.019768
12.74,0.060028,0.0017045,0.020239
12.75,0.060294,0.0017218,0.020705
12.76,0.060559,0.0017379,0.021165
12.77,0.060821,0.0017528,0.021619
12.78,0.061082,0.0017665,0.022066
12.79,0.06134,0.0017791,0.022508
12.8,0.061597,0.0017904,0.022943
12.81,0.061852,0.0018005,0.023372
12.82,0.062105,0.0018094,0.023794
12.83,0.062356,0.0018172,0.02421
12.84,0.062606,0.0018238,0.024619
12.85,0.062853,0.0018292,0.025022
12.86,0.063099,0.0018335,0.025418
12.87,0.063342,0.0018365,0.025808
12.88,0.063584,0.0018385,0.02619
12.89,0.063824,0.0018393,0.026566
12.9,0.064062,0.001839,0.026935
12.91,0.064298,0.0018375,0.027298
12.92,0.064533,0.001835,0.027653
12.93,0.064765,0.0018314,0.028001
12.94,0.064996,0.0018266,0.028342
12.95,0.065225,0.0018208,0.028677
12.96,0.065451,0.001814,0.029004
12.97,0.065677,0.001806,0.029324
12.98,0.0659,0.0017971,0.029637
12.99,0.066121,0.0017871,0.029942
13,0.06634,0.0017762,0.030241
13.01,0.066558,0.0017642,0.030532
13.02,0.066774,0.0017513,0.030816
13.03,0.066987,0.0017374,0.031093
13.04,0.067199,0.0017226,0.031362
13.05,0.06741,0.0017069,0.031624
13.06,0.067618,0.0016902,0.031878
13.07,0.067824,0.0016727,0.032125
13.08,0.068029,0.0016543,0.032365
13.09,0.068231,0.0016351,0.032597
13.1,0.068432,0.001615,0.032821
13.11,0.068631,0.0015941,0.033039
13.12,0.068828,0.0015724,0.033248
13.13,0.069024,0.00155,0.03345
13.14,0.069217,0.0015268,0.033645
13.15,0.069409,0.0015029,0.033832
13.16,0.069598,0.0014783,0.034012
13.17,0.069786,0.0014529,0.034184
13.18,0.069972,0.001427,0.034348
13.19,0.070157,0.0014003,0.034505
13.2,0.070339,0.0013731,0.034655
13.21,0.070519,0.0013453,0.034796
13.22,0.070698,0.0013168,0.034931
13.23,0.070875,0.0012879,0.035057
13.24,0.07105,0.0012583,0.035176
13.25,0.071223,0.0012283,0.035288
13.26,0.071394,0.0011978,0.035392
13.27,0.071564,0.0011668,0.035489
13.28,0.071732,0.0011354,0.035578
13.29,0.071897,0.0011036,0.035659
13.3,0.072061,0.0010714,0.035733
13.31,0.072224,0.0010388,0.0358
13.32,0.072384,0.0010058,0.035859
13.33,0.072542,0.00097256,0.035911
13.34,0.072699,0.00093898,0.035955
13.35,0.072854,0.00090512,0.035992
13.36,0.073007,0.00087101,0.036022
13.37,0.073158,0.00083667,0.036044
13.38,0.073308,0.00080211,0.036059
13.39,0.073456,0.00076737,0.036066
13.4,0.073601,0.00073246,0.036066
13.41,0.073745,0.00069741,0.036059
13.42,0.073888,0.00066224,0.036045
13.43,0.074028,0.00062697,0.036024
13.44,0.074167,0.00059163,0.035995
13.45,0.074304,0.00055624,0.03596
13.46,0.074439,0.00052081,0.035917
13.47,0.074572,0.00048538,0.035867
13.48,0.074703,0.00044996,0.035811
13.49,0.074833,0.00041458,0.035747
13.5,0.074961,0.00037925,0.035676
13.51,0.075087,0.000344,0.035599
13.52,0.075211,0.00030884,0.035514
13.53,0.075334,0.00027381,0.035423
13.54,0.075454,0.00023891,0.035325
13.55,0.075573,0.00020418,0.035221
13.56,0.075691,0.00016962,0.035109
13.57,0.075806,0.00013526,0.034991
13.58,0.07592,0.00010112,0.034867
13.59,0.076032,0.000067211,0.034736
13.6,0.076142,0.00003356,0.034599
13.61,0.07625,0.00000018217,0.034455
13.62,0.076357,-0.000032904,0.034305
13.63,0.076462,-0.000065681,0.034148
13.64,0.076565,-0.000098133,0.033986
13.65,0.076666,-0.00013024,0.033817
13.66,0.076766,-0.00016199,0.033642
13.67,0.076864,-0.00019336,0.033461
13.68,0.07696,-0.00022434,0.033274
13.69,0.077054,-0.00025491,0.033081
13.7,0.077147,-0.00028506,0.032882
13.71,0.077238,-0.00031478,0.032678
13.72,0.077327,-0.00034404,0.032467
13.73,0.077414,-0.00037284,0.032251
13.74,0.0775,-0.00040116,0.03203
13.75,0.077584,-0.00042898,0.031803
13.76,0.077667,-0.0004563,0.03157
13.77,0.077747,-0.00048311,0.031332
13.78,0.077826,-0.00050938,0.031088
13.79,0.077903,-0.00053512,0.03084
13.8,0.077979,-0.0005603,0.030586
13.81,0.078053,-0.00058493,0.030327
13.82,0.078125,-0.00060898,0.030063
13.83,0.078195,-0.00063245,0.029794
13.84,0.078264,-0.00065533,0.02952
13.85,0.078331,-0.00067761,0.029241
13.86,0.078396,-0.00069928,0.028957
13.87,0.07846,-0.00072033,0.028669
13.88,0.078522,-0.00074077,0.028376
13.89,0.078582,-0.00076057,0.028079
13.9,0.07864,-0.00077973,0.027777
13.91,0.078697,-0.00079826,0.027471
13.92,0.078753,-0.00081613,0.02716
13.93,0.078806,-0.00083335,0.026846
13.94,0.078858,-0.00084991,0.026527
13.95,0.078908,-0.00086581,0.026204
13.96,0.078957,-0.00088104,0.025877
13.97,0.079004,-0.00089561,0.025546
13.98,0.079049,-0.00090949,0.025212
13.99,0.079093,-0.00092271,0.024874
14,0.079135,-0.00093524,0.024532
14.01,0.079176,-0.00094709,0.024186
14.02,0.079214,-0.00095827,0.023837
14.03,0.079252,-0.00096876,0.023485
14.04,0.079287,-0.00097856,0.023129
14.05,0.079321,-0.00098769,0.02277
14.06,0.079353,-0.00099613,0.022408
14.07,0.079384,-0.0010039,0.022043
14.08,0.079413,-0.001011,0.021675
14.09,0.079441,-0.0010174,0.021304
14.1,0.079467,-0.0010231,0.02093
14.11,0.079491,-0.0010282,0.020554
14.12,0.079513,-0.0010325,0.020175
14.13,0.079535,-0.0010363,0.019793
14.14,0.079554,-0.0010393,0.019409
14.15,0.079572,-0.0010417,0.019023
14.16,0.079588,-0.0010434,0.018634
14.17,0.079603,-0.0010445,0.018243
14.18,0.079616,-0.0010449,0.01785
14.19,0.079628,-0.0010447,0.017455
14.2,0.079638,-0.0010439,0.017058
14.21,0.079647,-0.0010424,0.016659
14.22,0.079654,-0.0010403,0.016259
14.23,0.079659,-0.0010376,0.015857
14.24,0.079663,-0.0010343,0.015453
14.25,0.079665,-0.0010304,0.015048
14.26,0.079666,-0.0010259,0.014641
14.27,0.079665,-0.0010208,0.014233
14.28,0.079663,-0.0010151,0.013824
14.29,0.079659,-0.0010088,0.013414
14.3,0.079654,-0.001002,0.013002
14.31,0.079647,-0.00099465,0.01259
14.32,0.079639,-0.00098674,0.012177
14.33,0.079629,-0.00097831,0.011762
14.34,0.079618,-0.00096935,0.011348
14.35,0.079605,-0.00095987,0.010932
14.36,0.07959,-0.00094989,0.010516
14.37,0.079574,-0.00093942,0.0101
14.38,0.079557,-0.00092847,0.0096833
14.39,0.079538,-0.00091705,0.0092663
14.4,0.079518,-0.00090517,0.0088491
14.41,0.079496,-0.00089284,0.0084318
14.42,0.079473,-0.00088007,0.0080144
14.43,0.079448,-0.00086688,0.0075971
14.44,0.079422,-0.00085328,0.00718
14.45,0.079395,-0.00083927,0.0067631
14.46,0.079365,-0.00082487,0.0063464
14.47,0.079335,-0.0008101,0.0059302
14.48,0.079303,-0.00079496,0.0055145
14.49,0.07927,-0.00077947,0.0050992
14.5,0.079235,-0.00076363,0.0046847
14.51,0.079199,-0.00074747,0.0042708
14.52,0.079161,-0.000731,0.0038578
14.53,0.079122,-0.00071422,0.0034456
14.54,0.079081,-0.00069716,0.0030343
14.55,0.079039,-0.00067981,0.0026241
14.56,0.078996,-0.00066221,0.002215
14.57,0.078951,-0.00064435,0.0018071
14.58,0.078905,-0.00062626,0.0014005
14.59,0.078858,-0.00060794,0.00099521
14.6,0.078809,-0.00058942,0.00059133
14.61,0.078758,-0.00057069,0.00018895
14.62,0.078707,-0.00055178,-0.00021186
14.63,0.078654,-0.0005327,-0.00061104
14.64,0.078599,-0.00051346,-0.0010085
14.65,0.078543,-0.00049407,-0.0014042
14.66,0.078486,-0.00047456,-0.001798
14.67,0.078428,-0.00045492,-0.0021898
14.68,0.078368,-0.00043518,-0.0025797
14.69,0.078307,-0.00041534,-0.0029675
14.7,0.078244,-0.00039543,-0.0033531
14.71,0.07818,-0.00037544,-0.0037366
14.72,0.078115,-0.00035541,-0.0041177
14.73,0.078049,-0.00033533,-0.0044965
14.74,0.077981,-0.00031522,-0.0048729
14.75,0.077912,-0.00029509,-0.0052468
14.76,0.077841,-0.00027496,-0.0056182
14.77,0.077769,-0.00025484,-0.005987
14.78,0.077696,-0.00023474,-0.006353
14.79,0.077622,-0.00021467,-0.0067164
14.8,0.077546,-0.00019465,-0.0070769
14.81,0.077469,-0.00017468,-0.0074346
14.82,0.077391,-0.00015478,-0.0077894
14.83,0.077312,-0.00013496,-0.0081412
14.84,0.077231,-0.00011522,-0.0084899
14.85,0.077149,-0.000095596,-0.0088355
14.86,0.077065,-0.00007608,-0.009178
14.87,0.076981,-0.000056688,-0.0095173
14.88,0.076895,-0.000037431,-0.0098533
14.89,0.076808,-0.000018319,-0.010186
14.9,0.07672,0.00000063681,-0.010515
14.91,0.07663,0.000019427,-0.010841
14.92,0.076539,0.000038041,-0.011164
14.93,0.076447,0.00005647,-0.011483
14.94,0.076354,0.000074703,-0.011798
14.95,0.07626,0.000092731,-0.01211
14.96,0.076164,0.00011055,-0.012418
14.97,0.076067,0.00012814,-0.012722
14.98,0.075969,0.0001455,-0.013022
14.99,0.07587,0.00016262,-0.013319
15,0.07577,0.00017949,-0.013612
15.01,0.075668,0.0001961,-0.013901
15.02,0.075565,0.00021245,-0.014186
15.03,0.075461,0.00022853,-0.014467
15.04,0.075356,0.00024433,-0.014744
15.05,0.07525,0.00025984,-0.015017
15.06,0.075142,0.00027505,-0.015286
15.07,0.075034,0.00028997,-0.01555
15.08,0.074924,0.00030458,-0.015811
15.09,0.074813,0.00031887,-0.016067
15.1,0.074701,0.00033285,-0.016319
15.11,0.074588,0.0003465,-0.016567
15.12,0.074474,0.00035982,-0.01681
15.13,0.074358,0.0003728,-0.017049
15.14,0.074242,0.00038545,-0.017284
15.15,0.074124,0.00039775,-0.017514
15.16,0.074005,0.0004097,-0.01774
15.17,0.073885,0.00042129,-0.017962
15.18,0.073764,0.00043253,-0.018179
15.19,0.073642,0.0004434,-0.018391
15.2,0.073519,0.00045391,-0.018599
15.21,0.073395,0.00046405,-0.018802
15.22,0.07327,0.00047382,-0.019001
15.23,0.073143,0.00048321,-0.019195
15.24,0.073016,0.00049223,-0.019384
15.25,0.072888,0.00050087,-0.019569
15.26,0.072758,0.00050913,-0.019749
15.27,0.072628,0.000517,-0.019925
15.28,0.072496,0.00052449,-0.020096
15.29,0.072363,0.0005316,-0.020262
15.3,0.07223,0.00053832,-0.020423
15.31,0.072095,0.00054465,-0.02058
15.32,0.071959,0.00055059,-0.020731
15.33,0.071822,0.00055615,-0.020878
15.34,0.071685,0.00056132,-0.021021
15.35,0.071546,0.0005661,-0.021158
15.36,0.071406,0.0005705,-0.021291
15.37,0.071265,0.0005745,-0.021419
15.38,0.071124,0.00057813,-0.021542
15.39,0.070981,0.00058137,-0.02166
15.4,0.070837,0.00058422,-0.021773
15.41,0.070693,0.0005867,-0.021882
15.42,0.070547,0.00058879,-0.021986
15.43,0.0704,0.00059051,-0.022085
15.44,0.070253,0.00059185,-0.022179
15.45,0.070104,0.00059282,-0.022268
15.46,0.069955,0.00059342,-0.022353
15.47,0.069805,0.00059365,-0.022432
15.48,0.069653,0.00059352,-0.022507
15.49,0.069501,0.00059303,-0.022577
15.5,0.069348,0.00059218,-0.022642
15.51,0.069194,0.00059097,-0.022703
15.52,0.069039,0.00058942,-0.022758
15.53,0.068883,0.00058752,-0.022809
15.54,0.068726,0.00058528,-0.022855
15.55,0.068568,0.0005827,-0.022896
15.56,0.06841,0.00057979,-0.022933
15.57,0.06825,0.00057655,-0.022964
15.58,0.06809,0.00057298,-0.022991
15.59,0.067929,0.0005691,-0.023014
15.6,0.067767,0.00056491,-0.023031
15.61,0.067604,0.0005604,-0.023044
15.62,0.06744,0.0005556,-0.023052
15.63,0.067275,0.0005505,-0.023056
15.64,0.06711,0.0005451,-0.023055
15.65,0.066944,0.00053942,-0.023049
15.66,0.066776,0.00053346,-0.023039
15.67,0.066608,0.00052723,-0.023024
15.68,0.06644,0.00052073,-0.023004
15.69,0.06627,0.00051397,-0.02298
15.7,0.0661,0.00050696,-0.022952
15.71,0.065928,0.0004997,-0.022919
15.72,0.065756,0.00049219,-0.022881
15.73,0.065583,0.00048445,-0.022839
15.74,0.06541,0.00047649,-0.022793
15.75,0.065235,0.0004683,-0.022742
15.76,0.06506,0.0004599,-0.022687
15.77,0.064884,0.00045129,-0.022627
15.78,0.064707,0.00044248,-0.022563
15.79,0.06453,0.00043348,-0.022495
15.8,0.064351,0.00042429,-0.022423
15.81,0.064172,0.00041492,-0.022347
15.82,0.063993,0.00040538,-0.022266
15.83,0.063812,0.00039568,-0.022181
15.84,0.063631,0.00038582,-0.022092
15.85,0.063449,0.00037582,-0.021999
15.86,0.063266,0.00036567,-0.021902
15.87,0.063083,0.00035538,-0.021801
15.88,0.062899,0.00034497,-0.021696
15.89,0.062714,0.00033444,-0.021587
15.9,0.062528,0.0003238,-0.021474
15.91,0.062342,0.00031305,-0.021357
15.92,0.062155,0.00030221,-0.021236
15.93,0.061967,0.00029127,-0.021112
15.94,0.061779,0.00028026,-0.020984
15.95,0.06159,0.00026917,-0.020852
15.96,0.0614,0.00025801,-0.020717
15.97,0.06121,0.00024679,-0.020578
15.98,0.061019,0.00023552,-0.020435
15.99,0.060828,0.0002242,-0.020289
16,0.060635,0.00021285,-0.020139
16.01,0.060442,0.00020147,-0.019986
16.02,0.060249,0.00019006,-0.019829
16.03,0.060055,0.00017863,-0.019669
16.04,0.05986,0.0001672,-0.019506
16.05,0.059664,0.00015576,-0.01934
16.06,0.059468,0.00014433,-0.01917
16.07,0.059272,0.00013291,-0.018997
16.08,0.059074,0.00012151,-0.018821
16.09,0.058876,0.00011014,-0.018642
16.1,0.058678,0.000098793,-0.01846
16.11,0.058479,0.000087489,-0.018275
16.12,0.058279,0.00007623,-0.018087
16.13,0.058079,0.000065022,-0.017896
16.14,0.057878,0.000053873,-0.017702
16.15,0.057677,0.000042789,-0.017506
16.16,0.057475,0.000031775,-0.017307
16.17,0.057273,0.000020838,-0.017105
16.18,0.05707,0.0000099835,-0.0169
16.19,0.056866,-0.0000007822,-0.016693
16.2,0.056662,-0.000011453,-0.016483
16.21,0.056457,-0.000022024,-0.016271
16.22,0.056252,-0.00003249,-0.016057
16.23,0.056047,-0.000042844,-0.01584
16.24,0.05584,-0.000053081,-0.015621
16.25,0.055634,-0.000063197,-0.015399
16.26,0.055426,-0.000073186,-0.015176
16.27,0.055219,-0.000083043,-0.01495
16.28,0.055011,-0.000092764,-0.014722
16.29,0.054802,-0.00010234,-0.014492
16.3,0.054593,-0.00011178,-0.01426
16.31,0.054383,-0.00012106,-0.014026
16.32,0.054173,-0.00013019,-0.01379
16.33,0.053962,-0.00013915,-0.013553
16.34,0.053751,-0.00014796,-0.013313
16.35,0.05354,-0.0001566,-0.013072
16.36,0.053328,-0.00016506,-0.012829
16.37,0.053115,-0.00017336,-0.012585
16.38,0.052902,-0.00018147,-0.012339
16.39,0.052689,-0.0001894,-0.012092
16.4,0.052475,-0.00019715,-0.011843
16.41,0.052261,-0.00020471,-0.011592
16.42,0.052047,-0.00021208,-0.011341
16.43,0.051832,-0.00021926,-0.011088
16.44,0.051616,-0.00022624,-0.010834
16.45,0.0514,-0.00023302,-0.010579
16.46,0.051184,-0.0002396,-0.010322
16.47,0.050967,-0.00024597,-0.010065
16.48,0.05075,-0.00025214,-0.0098067
16.49,0.050533,-0.0002581,-0.0095474
16.5,0.050315,-0.00026386,-0.0092872
16.51,0.050097,-0.0002694,-0.0090262
16.52,0.049879,-0.00027473,-0.0087644
16.53,0.04966,-0.00027984,-0.0085019
16.54,0.04944,-0.00028474,-0.0082387
16.55,0.049221,-0.00028942,-0.0079749
16.56,0.049001,-0.00029389,-0.0077106
16.57,0.048781,-0.00029813,-0.0074458
16.58,0.04856,-0.00030216,-0.0071806
16.59,0.048339,-0.00030597,-0.006915
16.6,0.048118,-0.00030956,-0.006649
16.61,0.047896,-0.00031293,-0.0063828
16.62,0.047674,-0.00031608,-0.0061163
16.63,0.047452,-0.00031901,-0.0058497
16.64,0.047229,-0.00032171,-0.005583
16.65,0.047007,-0.0003242,-0.0053162
16.66,0.046783,-0.00032647,-0.0050494
16.67,0.04656,-0.00032852,-0.0047827
16.68,0.046336,-0.00033035,-0.0045161
16.69,0.046112,-0.00033196,-0.0042496
16.7,0.045888,-0.00033336,-0.0039834
16.71,0.045663,-0.00033454,-0.0037174
16.72,0.045439,-0.00033551,-0.0034517
16.73,0.045214,-0.00033627,-0.0031864
16.74,0.044988,-0.00033681,-0.0029215
16.75,0.044763,-0.00033714,-0.0026571
16.76,0.044537,-0.00033726,-0.0023932
16.77,0.044311,-0.00033718,-0.0021299
16.78,0.044084,-0.00033689,-0.0018672
16.79,0.043858,-0.0003364,-0.0016051
16.8,0.043631,-0.00033571,-0.0013438
16.81,0.043404,-0.00033482,-0.0010833
16.82,0.043177,-0.00033373,-0.00082361
16.83,0.042949,-0.00033245,-0.00056478
16.84,0.042722,-0.00033098,-0.00030686
16.85,0.042494,-0.00032932,-0.000049917
16.86,0.042266,-0.00032747,0.00020601
16.87,0.042038,-0.00032544,0.00046088
16.88,0.041809,-0.00032323,0.00071464
16.89,0.041581,-0.00032084,0.00096724
16.9,0.041352,-0.00031827,0.0012186
16.91,0.041123,-0.00031553,0.0014688
16.92,0.040894,-0.00031263,0.0017176
16.93,0.040665,-0.00030956,0.0019652
16.94,0.040435,-0.00030633,0.0022113
16.95,0.040206,-0.00030293,0.002456
16.96,0.039976,-0.00029939,0.0026992
16.97,0.039746,-0.00029569,0.002941
16.98,0.039516,-0.00029184,0.0031811
16.99,0.039286,-0.00028785,0.0034197
17,0.039056,-0.00028372,0.0036566
17.01,0.038825,-0.00027945,0.0038919
17.02,0.038595,-0.00027505,0.0041254
17.03,0.038364,-0.00027052,0.0043572
17.04,0.038133,-0.00026586,0.0045872
17.05,0.037903,-0.00026109,0.0048153
17.06,0.037672,-0.00025619,0.0050416
17.07,0.037441,-0.00025118,0.0052659
17.08,0.03721,-0.00024606,0.0054883
17.09,0.036978,-0.00024084,0.0057087
17.1,0.036747,-0.00023551,0.0059271
17.11,0.036516,-0.00023009,0.0061434
17.12,0.036284,-0.00022458,0.0063576
17.13,0.036053,-0.00021897,0.0065697
17.14,0.035821,-0.00021328,0.0067796
17.15,0.035589,-0.00020751,0.0069873
17.16,0.035358,-0.00020167,0.0071928
17.17,0.035126,-0.00019575,0.007396
17.18,0.034894,-0.00018977,0.0075969
17.19,0.034662,-0.00018372,0.0077955
17.2,0.034431,-0.00017761,0.0079917
17.21,0.034199,-0.00017145,0.0081856
17.22,0.033967,-0.00016523,0.008377
17.23,0.033735,-0.00015897,0.008566
17.24,0.033503,-0.00015267,0.0087525
17.25,0.033271,-0.00014633,0.0089365
17.26,0.033039,-0.00013996,0.009118
17.27,0.032807,-0.00013355,0.0092969
17.28,0.032575,-0.00012712,0.0094733
17.29,0.032343,-0.00012067,0.009647
17.3,0.032111,-0.0001142,0.0098181
17.31,0.031879,-0.00010772,0.0099866
17.32,0.031647,-0.00010123,0.010152
17.33,0.031415,-0.000094733,0.010315
17.34,0.031183,-0.000088237,0.010476
17.35,0.030951,-0.000081743,0.010633
17.36,0.030719,-0.000075255,0.010788
17.37,0.030488,-0.000068779,0.01094
17.38,0.030256,-0.000062317,0.01109
17.39,0.030024,-0.000055874,0.011236
17.4,0.029793,-0.000049452,0.01138
17.41,0.029561,-0.000043057,0.01152
17.42,0.029329,-0.000036691,0.011658
17.43,0.029098,-0.000030359,0.011793
17.44,0.028867,-0.000024063,0.011925
17.45,0.028635,-0.000017807,0.012054
17.46,0.028404,-0.000011596,0.012181
17.47,0.028173,-0.000005431,0.012304
17.48,0.027942,0.00000068314,0.012424
17.49,0.027711,0.0000067435,0.012541
17.5,0.02748,0.000012747,0.012656
17.51,0.027249,0.00001869,0.012767
17.52,0.027018,0.00002457,0.012875
17.53,0.026788,0.000030383,0.012981
17.54,0.026557,0.000036127,0.013083
17.55,0.026327,0.000041799,0.013182
17.56,0.026097,0.000047396,0.013279
17.57,0.025867,0.000052916,0.013372
17.58,0.025637,0.000058354,0.013462
17.59,0.025407,0.00006371,0.013549
17.6,0.025177,0.00006898,0.013633
17.61,0.024948,0.000074162,0.013714
17.62,0.024718,0.000079254,0.013792
17.63,0.024489,0.000084252,0.013866
17.64,0.02426,0.000089156,0.013938
17.65,0.024031,0.000093962,0.014006
17.66,0.023802,0.00009867,0.014072
17.67,0.023573,0.00010328,0.014134
17.68,0.023345,0.00010778,0.014194
17.69,0.023117,0.00011218,0.01425
17.7,0.022888,0.00011647,0.014303
17.71,0.02266,0.00012065,0.014353
17.72,0.022433,0.00012472,0.0144
17.73,0.022205,0.00012868,0.014444
17.74,0.021978,0.00013253,0.014485
17.75,0.02175,0.00013626,0.014523
17.76,0.021523,0.00013988,0.014557
17.77,0.021297,0.00014338,0.014589
17.78,0.02107,0.00014676,0.014617
17.79,0.020844,0.00015003,0.014643
17.8,0.020617,0.00015317,0.014665
17.81,0.020392,0.00015619,0.014685
17.82,0.020166,0.00015909,0.014701
17.83,0.01994,0.00016187,0.014715
17.84,0.019715,0.00016453,0.014725
17.85,0.01949,0.00016706,0.014733
17.86,0.019265,0.00016947,0.014737
17.87,0.019041,0.00017175,0.014738
17.88,0.018816,0.00017391,0.014737
17.89,0.018592,0.00017594,0.014732
17.9,0.018368,0.00017785,0.014725
17.91,0.018145,0.00017964,0.014715
17.92,0.017921,0.00018129,0.014701
17.93,0.017698,0.00018283,0.014685
17.94,0.017476,0.00018424,0.014666
17.95,0.017253,0.00018552,0.014644
17.96,0.017031,0.00018668,0.014619
17.97,0.016809,0.00018772,0.014592
17.98,0.016587,0.00018863,0.014561
17.99,0.016366,0.00018942,0.014528
18,0.016144,0.00019008,0.014492
18.01,0.015924,0.00019063,0.014453
18.02,0.015703,0.00019105,0.014412
18.03,0.015483,0.00019136,0.014368
18.04,0.015263,0.00019154,0.014321
18.05,0.015043,0.00019161,0.014271
18.06,0.014824,0.00019155,0.014219
18.07,0.014605,0.00019139,0.014164
18.08,0.014386,0.0001911,0.014106
18.09,0.014168,0.00019071,0.014046
18.1,0.01395,0.00019019,0.013983
18.11,0.013732,0.00018957,0.013918
18.12,0.013514,0.00018884,0.01385
18.13,0.013297,0.000188,0.01378
18.14,0.01308,0.00018705,0.013707
18.15,0.012864,0.000186,0.013631
18.16,0.012648,0.00018484,0.013554
18.17,0.012432,0.00018358,0.013473
18.18,0.012217,0.00018222,0.013391
18.19,0.012002,0.00018076,0.013306
18.2,0.011787,0.0001792,0.013219
18.21,0.011572,0.00017754,0.013129
18.22,0.011358,0.00017579,0.013037
18.23,0.011145,0.00017395,0.012943
18.24,0.010932,0.00017202,0.012847
18.25,0.010719,0.00017001,0.012749
18.26,0.010506,0.0001679,0.012648
18.27,0.010294,0.00016571,0.012545
18.28,0.010082,0.00016344,0.01244
18.29,0.0098706,0.00016109,0.012333
18.3,0.0096596,0.00015866,0.012224
18.31,0.0094489,0.00015616,0.012113
18.32,0.0092387,0.00015358,0.012
18.33,0.0090288,0.00015094,0.011885
18.34,0.0088193,0.00014822,0.011768
18.35,0.0086102,0.00014544,0.011649
18.36,0.0084015,0.00014259,0.011529
18.37,0.0081932,0.00013968,0.011406
18.38,0.0079854,0.00013671,0.011282
18.39,0.0077779,0.00013368,0.011156
18.4,0.0075708,0.0001306,0.011028
18.41,0.0073642,0.00012746,0.010898
18.42,0.007158,0.00012428,0.010767
18.43,0.0069522,0.00012104,0.010634
18.44,0.0067468,0.00011776,0.0105
18.45,0.0065418,0.00011444,0.010364
18.46,0.0063373,0.00011108,0.010226
18.47,0.0061332,0.00010768,0.010087
18.48,0.0059295,0.00010424,0.0099468
18.49,0.0057263,0.00010077,0.0098048
18.5,0.0055235,0.000097264,0.0096614
18.51,0.0053212,0.000093733,0.0095167
18.52,0.0051192,0.000090175,0.0093706
18.53,0.0049178,0.000086594,0.0092233
18.54,0.0047168,0.000082991,0.0090746
18.55,0.0045162,0.000079369,0.0089248
18.56,0.0043161,0.00007573,0.0087737
18.57,0.0041165,0.000072076,0.0086215
18.58,0.0039173,0.000068411,0.0084682
18.59,0.0037186,0.000064736,0.0083138
18.6,0.0035203,0.000061053,0.0081583
18.61,0.0033225,0.000057365,0.0080018
18.62,0.0031252,0.000053675,0.0078444
18.63,0.0029284,0.000049984,0.0076859
18.64,0.002732,0.000046295,0.0075266
18.65,0.0025361,0.000042609,0.0073664
18.66,0.0023407,0.00003893,0.0072054
18.67,0.0021458,0.00003526,0.0070435
18.68,0.0019513,0.000031599,0.0068809
18.69,0.0017574,0.000027952,0.0067176
18.7,0.0015639,0.000024319,0.0065535
18.71,0.0013709,0.000020703,0.0063888
18.72,0.0011784,0.000017107,0.0062235
18.73,0.00098644,0.000013531,0.0060576
18.74,0.00079495,0.0000099778,0.0058911
18.75,0.00060397,0.0000064498,0.0057241
18.76,0.00041348,0.0000029487,0.0055566
18.77,0.00022351,-0.0000005237,0.0053887
18.78,0.000034037,-0.0000039654,0.0052204
18.79,-0.00015492,-0.0000073747,0.0050517
18.8,-0.00034337,-0.00001075,0.0048826
18.81,-0.0005313,-0.000014089,0.0047133
18.82,-0.00071871,-0.00001739,0.0045437
18.83,-0.00090561,-0.000020652,0.0043738
18.84,-0.001092,-0.000023872,0.0042037
18.85,-0.0012778,-0.00002705,0.0040335
18.86,-0.0014632,-0.000030184,0.0038632
18.87,-0.001648,-0.000033272,0.0036927
18.88,-0.0018322,-0.000036313,0.0035222
18.89,-0.002016,-0.000039305,0.0033517
18.9,-0.0021992,-0.000042247,0.0031811
18.91,-0.0023818,-0.000045138,0.0030106
18.92,-0.002564,-0.000047975,0.0028402
18.93,-0.0027455,-0.000050759,0.0026699
18.94,-0.0029266,-0.000053488,0.0024998
18.95,-0.0031071,-0.00005616,0.0023298
18.96,-0.0032871,-0.000058774,0.00216
18.97,-0.0034665,-0.00006133,0.0019905
18.98,-0.0036453,-0.000063826,0.0018213
18.99,-0.0038236,-0.000066261,0.0016523
19,-0.0040014,-0.000068635,0.0014837
19.01,-0.0041786,-0.000070946,0.0013155
19.02,-0.0043552,-0.000073193,0.0011477
19.03,-0.0045313,-0.000075377,0.00098033
19.04,-0.0047068,-0.000077495,0.00081343
19.05,-0.0048818,-0.000079547,0.00064703
19.06,-0.0050562,-0.000081533,0.00048116
19.07,-0.00523,-0.000083452,0.00031587
19.08,-0.0054033,-0.000085304,0.00015116
19.09,-0.005576,-0.000087087,-0.000012909
19.1,-0.0057481,-0.000088801,-0.00017633
19.11,-0.0059196,-0.000090447,-0.00033906
19.12,-0.0060906,-0.000092023,-0.00050107
19.13,-0.006261,-0.000093528,-0.00066233
19.14,-0.0064308,-0.000094964,-0.00082282
19.15,-0.0066,-0.000096329,-0.0009825
19.16,-0.0067687,-0.000097624,-0.0011413
19.17,-0.0069367,-0.000098848,-0.0012993
19.18,-0.0071042,-0.0001,-0.0014564
19.19,-0.0072711,-0.00010108,-0.0016126
19.2,-0.0074374,-0.00010209,-0.0017678
19.21,-0.0076031,-0.00010303,-0.0019221
19.22,-0.0077683,-0.0001039,-0.0020753
19.23,-0.0079328,-0.0001047,-0.0022275
19.24,-0.0080967,-0.00010542,-0.0023787
19.25,-0.0082601,-0.00010608,-0.0025288
19.26,-0.0084228,-0.00010667,-0.0026778
19.27,-0.0085849,-0.00010718,-0.0028256
19.28,-0.0087465,-0.00010763,-0.0029723
19.29,-0.0089074,-0.000108,-0.0031178
19.3,-0.0090678,-0.00010831,-0.0032621
19.31,-0.0092275,-0.00010855,-0.0034052
19.32,-0.0093866,-0.00010872,-0.003547
19.33,-0.0095451,-0.00010882,-0.0036875
19.34,-0.0097031,-0.00010885,-0.0038267
19.35,-0.0098604,-0.00010882,-0.0039646
19.36,-0.010017,-0.00010872,-0.0041012
19.37,-0.010173,-0.00010856,-0.0042364
19.38,-0.010329,-0.00010833,-0.0043702
19.39,-0.010483,-0.00010804,-0.0045026
19.4,-0.010638,-0.00010768,-0.0046336
19.41,-0.010791,-0.00010727,-0.0047631
19.42,-0.010944,-0.00010679,-0.0048911
19.43,-0.011097,-0.00010624,-0.0050176
19.44,-0.011248,-0.00010564,-0.0051427
19.45,-0.011399,-0.00010498,-0.0052662
19.46,-0.01155,-0.00010426,-0.0053881
19.47,-0.0117,-0.00010349,-0.0055085
19.48,-0.011849,-0.00010266,-0.0056273
19.49,-0.011998,-0.00010177,-0.0057444
19.5,-0.012146,-0.00010083,-0.00586
19.51,-0.012293,-0.000099832,-0.0059739
19.52,-0.01244,-0.000098784,-0.0060862
19.53,-0.012586,-0.000097686,-0.0061968
19.54,-0.012731,-0.000096537,-0.0063057
19.55,-0.012876,-0.00009534,-0.0064129
19.56,-0.01302,-0.000094095,-0.0065184
19.57,-0.013164,-0.000092803,-0.0066222
19.58,-0.013307,-0.000091466,-0.0067242
19.59,-0.013449,-0.000090085,-0.0068245
19.6,-0.013591,-0.000088661,-0.006923
19.61,-0.013732,-0.000087196,-0.0070197
19.62,-0.013872,-0.00008569,-0.0071146
19.63,-0.014012,-0.000084145,-0.0072077
19.64,-0.014151,-0.000082562,-0.007299
19.65,-0.014289,-0.000080942,-0.0073885
19.66,-0.014427,-0.000079287,-0.0074761
19.67,-0.014564,-0.000077599,-0.0075619
19.68,-0.014701,-0.000075877,-0.0076458
19.69,-0.014836,-0.000074125,-0.0077279
19.7,-0.014972,-0.000072343,-0.007808
19.71,-0.015106,-0.000070532,-0.0078863
19.72,-0.01524,-0.000068693,-0.0079627
19.73,-0.015373,-0.000066829,-0.0080371
19.74,-0.015506,-0.000064941,-0.0081097
19.75,-0.015638,-0.000063029,-0.0081804
19.76,-0.015769,-0.000061096,-0.0082491
19.77,-0.0159,-0.000059142,-0.0083159
19.78,-0.01603,-0.000057169,-0.0083807
19.79,-0.016159,-0.000055179,-0.0084436
19.8,-0.016288,-0.000053172,-0.0085046
19.81,-0.016416,-0.00005115,-0.0085636
19.82,-0.016543,-0.000049115,-0.0086207
19.83,-0.01667,-0.000047068,-0.0086758
19.84,-0.016796,-0.00004501,-0.0087289
19.85,-0.016921,-0.000042942,-0.0087801
19.86,-0.017046,-0.000040866,-0.0088293
19.87,-0.01717,-0.000038784,-0.0088765
19.88,-0.017293,-0.000036695,-0.0089218
19.89,-0.017416,-0.000034603,-0.0089651
19.9,-0.017538,-0.000032508,-0.0090064
19.91,-0.017659,-0.000030411,-0.0090458
19.92,-0.01778,-0.000028314,-0.0090832
19.93,-0.0179,-0.000026219,-0.0091186
19.94,-0.01802,-0.000024125,-0.009152
19.95,-0.018138,-0.000022035,-0.0091835
19.96,-0.018256,-0.00001995,-0.0092129
19.97,-0.018374,-0.000017871,-0.0092405
19.98,-0.018491,-0.000015799,-0.009266
19.99,-0.018607,-0.000013735,-0.0092896
20,-0.018722,-0.000011682,-0.0093113
20.01,-0.018837,-0.0000096387,-0.0093309
20.02,-0.018951,-0.0000076076,-0.0093487
20.03,-0.019064,-0.0000055897,-0.0093645
20.04,-0.019177,-0.0000035859,-0.0093783
20.05,-0.019289,-0.0000015975,-0.0093902
20.06,-0.0194,0.00000037453,-0.0094002
20.07,-0.019511,0.0000023291,-0.0094082
20.08,-0.019621,0.0000042652,-0.0094143
20.09,-0.019731,0.0000061819,-0.0094185
20.1,-0.019839,0.000008078,-0.0094208
20.11,-0.019947,0.0000099526,-0.0094212
20.12,-0.020055,0.000011805,-0.0094197
20.13,-0.020161,0.000013634,-0.0094163
20.14,-0.020267,0.000015438,-0.0094111
20.15,-0.020373,0.000017217,-0.009404
20.16,-0.020477,0.000018971,-0.009395
20.17,-0.020581,0.000020697,-0.0093841
20.18,-0.020685,0.000022396,-0.0093715
20.19,-0.020787,0.000024066,-0.009357
20.2,-0.020889,0.000025707,-0.0093406
20.21,-0.020991,0.000027318,-0.0093225
20.22,-0.021091,0.000028898,-0.0093025
20.23,-0.021191,0.000030447,-0.0092808
20.24,-0.021291,0.000031964,-0.0092573
20.25,-0.021389,0.000033448,-0.009232
20.26,-0.021487,0.000034899,-0.009205
20.27,-0.021584,0.000036315,-0.0091763
20.28,-0.021681,0.000037698,-0.0091458
20.29,-0.021777,0.000039045,-0.0091136
20.3,-0.021872,0.000040356,-0.0090797
20.31,-0.021967,0.000041632,-0.0090441
20.32,-0.022061,0.000042871,-0.0090068
20.33,-0.022154,0.000044073,-0.0089679
20.34,-0.022247,0.000045237,-0.0089273
20.35,-0.022338,0.000046364,-0.0088851
20.36,-0.02243,0.000047453,-0.0088413
20.37,-0.02252,0.000048503,-0.0087959
20.38,-0.02261,0.000049514,-0.0087489
20.39,-0.022699,0.000050487,-0.0087003
20.4,-0.022788,0.00005142,-0.0086502
20.41,-0.022876,0.000052314,-0.0085985
20.42,-0.022963,0.000053168,-0.0085453
20.43,-0.023049,0.000053982,-0.0084906
20.44,-0.023135,0.000054756,-0.0084345
20.45,-0.02322,0.00005549,-0.0083768
20.46,-0.023305,0.000056183,-0.0083177
20.47,-0.023389,0.000056837,-0.0082572
20.48,-0.023472,0.00005745,-0.0081953
20.49,-0.023554,0.000058022,-0.0081319
20.5,-0.023636,0.000058554,-0.0080672
20.51,-0.023717,0.000059046,-0.0080011
20.52,-0.023798,0.000059498,-0.0079337
20.53,-0.023877,0.000059909,-0.007865
20.54,-0.023957,0.00006028,-0.0077949
20.55,-0.024035,0.000060611,-0.0077236
20.56,-0.024113,0.000060902,-0.007651
20.57,-0.02419,0.000061154,-0.0075771
20.58,-0.024266,0.000061366,-0.0075021
20.59,-0.024342,0.000061539,-0.0074258
20.6,-0.024417,0.000061672,-0.0073483
20.61,-0.024492,0.000061767,-0.0072697
20.62,-0.024565,0.000061824,-0.0071899
20.63,-0.024639,0.000061842,-0.007109
20.64,-0.024711,0.000061822,-0.007027
20.65,-0.024783,0.000061765,-0.0069439
20.66,-0.024854,0.000061671,-0.0068597
20.67,-0.024924,0.00006154,-0.0067745
20.68,-0.024994,0.000061372,-0.0066883
20.69,-0.025063,0.000061169,-0.0066011
20.7,-0.025132,0.00006093,-0.0065129
20.71,-0.025199,0.000060656,-0.0064238
20.72,-0.025267,0.000060347,-0.0063337
20.73,-0.025333,0.000060004,-0.0062427
20.74,-0.025399,0.000059627,-0.0061508
20.75,-0.025464,0.000059218,-0.006058
20.76,-0.025528,0.000058776,-0.0059645
20.77,-0.025592,0.000058302,-0.00587
20.78,-0.025655,0.000057796,-0.0057748
20.79,-0.025718,0.00005726,-0.0056788
20.8,-0.02578,0.000056693,-0.005582
20.81,-0.025841,0.000056097,-0.0054846
20.82,-0.025901,0.000055472,-0.0053863
20.83,-0.025961,0.000054818,-0.0052874
20.84,-0.026021,0.000054137,-0.0051879
20.85,-0.026079,0.000053429,-0.0050877
20.86,-0.026137,0.000052694,-0.0049869
20.87,-0.026194,0.000051933,-0.0048854
20.88,-0.026251,0.000051148,-0.0047834
20.89,-0.026307,0.000050338,-0.0046809
20.9,-0.026362,0.000049504,-0.0045778
20.91,-0.026417,0.000048648,-0.0044742
20.92,-0.026471,0.000047769,-0.0043701
20.93,-0.026524,0.000046869,-0.0042656
20.94,-0.026577,0.000045948,-0.0041606
20.95,-0.026629,0.000045007,-0.0040552
20.96,-0.02668,0.000044047,-0.0039494
20.97,-0.026731,0.000043069,-0.0038433
20.98,-0.026781,0.000042072,-0.0037367
20.99,-0.02683,0.000041059,-0.0036299
21,-0.026879,0.00004003,-0.0035228
21.01,-0.026927,0.000038985,-0.0034154
21.02,-0.026975,0.000037925,-0.0033077
21.03,-0.027022,0.000036852,-0.0031998
21.04,-0.027068,0.000035765,-0.0030917
21.05,-0.027114,0.000034666,-0.0029834
21.06,-0.027159,0.000033556,-0.0028749
21.07,-0.027203,0.000032435,-0.0027663
21.08,-0.027247,0.000031303,-0.0026575
21.09,-0.02729,0.000030163,-0.0025487
21.1,-0.027332,0.000029014,-0.0024398
21.11,-0.027374,0.000027858,-0.0023308
21.12,-0.027415,0.000026694,-0.0022218
21.13,-0.027455,0.000025525,-0.0021128
21.14,-0.027495,0.00002435,-0.0020038
21.15,-0.027535,0.00002317,-0.0018948
21.16,-0.027573,0.000021987,-0.0017859
21.17,-0.027611,0.000020801,-0.0016771
21.18,-0.027648,0.000019612,-0.0015683
21.19,-0.027685,0.000018422,-0.0014597
21.2,-0.027721,0.00001723,-0.0013512
21.21,-0.027757,0.000016039,-0.0012429
21.22,-0.027792,0.000014849,-0.0011348
21.23,-0.027826,0.000013659,-0.0010268
21.24,-0.027859,0.000012472,-0.00091913
21.25,-0.027892,0.000011288,-0.00081167
21.26,-0.027925,0.000010106,-0.00070447
21.27,-0.027957,0.0000089296,-0.00059756
21.28,-0.027988,0.0000077575,-0.00049096
21.29,-0.028018,0.0000065909,-0.00038468
21.3,-0.028048,0.0000054305,-0.00027875
21.31,-0.028077,0.0000042769,-0.00017319
21.32,-0.028106,0.0000031308,-0.000068012
21.33,-0.028134,0.0000019928,0.000036757
21.34,-0.028161,0.00000086346,0.0001411
21.35,-0.028188,-0.00000025651,0.000245
21.36,-0.028214,-0.0000013666,0.00034843
21.37,-0.02824,-0.0000024661,0.00045139
21.38,-0.028265,-0.0000035545,0.00055384
21.39,-0.028289,-0.0000046312,0.00065577
21.4,-0.028313,-0.0000056957,0.00075716
21.41,-0.028336,-0.0000067475,0.00085799
21.42,-0.028359,-0.0000077859,0.00095825
21.43,-0.028381,-0.0000088106,0.0010579
21.44,-0.028402,-0.0000098209,0.001157
21.45,-0.028423,-0.000010816,0.0012554
21.46,-0.028443,-0.000011797,0.0013532
21.47,-0.028463,-0.000012761,0.0014503
21.48,-0.028482,-0.000013709,0.0015468
21.49,-0.0285,-0.000014641,0.0016425
21.5,-0.028518,-0.000015555,0.0017375
21.51,-0.028535,-0.000016453,0.0018318
21.52,-0.028552,-0.000017332,0.0019254
21.53,-0.028568,-0.000018193,0.0020182
21.54,-0.028583,-0.000019035,0.0021102
21.55,-0.028598,-0.000019858,0.0022015
21.56,-0.028613,-0.000020663,0.0022919
21.57,-0.028626,-0.000021447,0.0023815
21.58,-0.028639,-0.000022212,0.0024703
21.59,-0.028652,-0.000022956,0.0025582
21.6,-0.028664,-0.00002368,0.0026453
21.61,-0.028675,-0.000024383,0.0027314
21.62,-0.028686,-0.000025065,0.0028167
21.63,-0.028696,-0.000025725,0.0029011
21.64,-0.028706,-0.000026365,0.0029846
21.65,-0.028715,-0.000026982,0.0030671
21.66,-0.028723,-0.000027578,0.0031487
21.67,-0.028731,-0.000028152,0.0032293
21.68,-0.028739,-0.000028704,0.003309
21.69,-0.028745,-0.000029233,0.0033876
21.7,-0.028752,-0.00002974,0.0034653
21.71,-0.028757,-0.000030224,0.003542
21.72,-0.028762,-0.000030686,0.0036177
21.73,-0.028767,-0.000031125,0.0036923
21.74,-0.028771,-0.000031541,0.0037659
21.75,-0.028774,-0.000031934,0.0038384
21.76,-0.028777,-0.000032304,0.0039099
21.77,-0.028779,-0.000032651,0.0039803
21.78,-0.028781,-0.000032976,0.0040496
21.79,-0.028782,-0.000033277,0.0041179
21.8,-0.028783,-0.000033556,0.004185
21.81,-0.028783,-0.000033811,0.004251
21.82,-0.028783,-0.000034044,0.0043159
21.83,-0.028782,-0.000034254,0.0043797
21.84,-0.02878,-0.000034441,0.0044424
21.85,-0.028778,-0.000034606,0.0045039
21.86,-0.028775,-0.000034748,0.0045643
21.87,-0.028772,-0.000034867,0.0046235
21.88,-0.028768,-0.000034965,0.0046815
21.89,-0.028764,-0.00003504,0.0047384
21.9,-0.028759,-0.000035093,0.0047941
21.91,-0.028754,-0.000035124,0.0048486
21.92,-0.028748,-0.000035133,0.0049019
21.93,-0.028742,-0.000035121,0.004954
21.94,-0.028735,-0.000035088,0.0050049
21.95,-0.028727,-0.000035034,0.0050546
21.96,-0.028719,-0.000034958,0.0051031
21.97,-0.028711,-0.000034862,0.0051504
21.98,-0.028702,-0.000034746,0.0051964
21.99,-0.028692,-0.000034609,0.0052413
22,-0.028682,-0.000034453,0.0052849
22.01,-0.028672,-0.000034277,0.0053272
22.02,-0.02866,-0.000034081,0.0053683
22.03,-0.028649,-0.000033867,0.0054082
22.04,-0.028637,-0.000033633,0.0054468
22.05,-0.028624,-0.000033381,0.0054842
22.06,-0.028611,-0.000033111,0.0055204
22.07,-0.028597,-0.000032823,0.0055552
22.08,-0.028583,-0.000032518,0.0055889
22.09,-0.028568,-0.000032195,0.0056212
22.1,-0.028553,-0.000031856,0.0056524
22.11,-0.028537,-0.0000315,0.0056822
22.12,-0.028521,-0.000031128,0.0057108
22.13,-0.028504,-0.000030741,0.0057381
22.14,-0.028487,-0.000030338,0.0057642
22.15,-0.02847,-0.00002992,0.005789
22.16,-0.028451,-0.000029487,0.0058126
22.17,-0.028433,-0.00002904,0.0058349
22.18,-0.028414,-0.000028579,0.0058559
22.19,-0.028394,-0.000028105,0.0058757
22.2,-0.028374,-0.000027618,0.0058942
22.21,-0.028353,-0.000027119,0.0059114
22.22,-0.028332,-0.000026607,0.0059274
22.23,-0.02831,-0.000026083,0.0059422
22.24,-0.028288,-0.000025548,0.0059556
22.25,-0.028266,-0.000025002,0.0059679
22.26,-0.028243,-0.000024446,0.0059789
22.27,-0.028219,-0.00002388,0.0059886
22.28,-0.028195,-0.000023304,0.0059971
22.29,-0.028171,-0.000022718,0.0060044
22.3,-0.028146,-0.000022124,0.0060104
22.31,-0.02812,-0.000021522,0.0060152
22.32,-0.028094,-0.000020912,0.0060188
22.33,-0.028068,-0.000020294,0.0060212
22.34,-0.028041,-0.00001967,0.0060223
22.35,-0.028014,-0.000019039,0.0060222
22.36,-0.027986,-0.000018402,0.006021
22.37,-0.027958,-0.000017759,0.0060185
22.38,-0.027929,-0.000017111,0.0060148
22.39,-0.0279,-0.000016458,0.0060099
22.4,-0.027871,-0.000015801,0.0060038
22.41,-0.027841,-0.000015139,0.0059966
22.42,-0.02781,-0.000014475,0.0059882
22.43,-0.027779,-0.000013807,0.0059786
22.44,-0.027748,-0.000013137,0.0059678
22.45,-0.027716,-0.000012465,0.0059559
22.46,-0.027684,-0.000011791,0.0059428
22.47,-0.027651,-0.000011115,0.0059286
22.48,-0.027618,-0.000010439,0.0059133
22.49,-0.027585,-0.0000097624,0.0058969
22.5,-0.027551,-0.0000090856,0.0058793
22.51,-0.027516,-0.0000084092,0.0058606
22.52,-0.027481,-0.0000077336,0.0058408
22.53,-0.027446,-0.0000070591,0.0058199
22.54,-0.02741,-0.0000063863,0.005798
22.55,-0.027374,-0.0000057154,0.0057749
22.56,-0.027338,-0.0000050469,0.0057508
22.57,-0.027301,-0.0000043811,0.0057256
22.58,-0.027263,-0.0000037185,0.0056994
22.59,-0.027225,-0.0000030594,0.0056722
22.6,-0.027187,-0.0000024042,0.0056439
22.61,-0.027148,-0.0000017532,0.0056146
22.62,-0.027109,-0.0000011069,0.0055842
22.63,-0.02707,-0.00000046549,0.0055529
22.64,-0.02703,0.00000017057,0.0055206
22.65,-0.02699,0.00000080097,0.0054873
22.66,-0.026949,0.0000014254,0.0054531
22.67,-0.026908,0.0000020435,0.0054178
22.68,-0.026866,0.0000026549,0.0053817
22.69,-0.026824,0.0000032594,0.0053446
22.7,-0.026782,0.0000038566,0.0053066
22.71,-0.026739,0.0000044463,0.0052676
22.72,-0.026696,0.0000050281,0.0052278
22.73,-0.026653,0.0000056017,0.0051871
22.74,-0.026609,0.000006167,0.0051454
22.75,-0.026565,0.0000067235,0.005103
22.76,-0.02652,0.0000072711,0.0050596
22.77,-0.026475,0.0000078094,0.0050155
22.78,-0.02643,0.0000083383,0.0049705
22.79,-0.026384,0.0000088575,0.0049246
22.8,-0.026338,0.0000093667,0.004878
22.81,-0.026291,0.0000098658,0.0048306
22.82,-0.026244,0.000010355,0.0047824
22.83,-0.026197,0.000010833,0.0047334
22.84,-0.026149,0.0000113,0.0046837
22.85,-0.026101,0.000011756,0.0046332
22.86,-0.026053,0.000012202,0.004582
22.87,-0.026004,0.000012636,0.0045301
22.88,-0.025955,0.000013058,0.0044775
22.89,-0.025905,0.000013469,0.0044242
22.9,-0.025855,0.000013868,0.0043702
22.91,-0.025805,0.000014255,0.0043156
22.92,-0.025754,0.00001463,0.0042603
22.93,-0.025704,0.000014992,0.0042044
22.94,-0.025652,0.000015343,0.0041478
22.95,-0.025601,0.000015681,0.0040907
22.96,-0.025549,0.000016006,0.0040329
22.97,-0.025496,0.000016319,0.0039746
22.98,-0.025444,0.000016619,0.0039157
22.99,-0.025391,0.000016907,0.0038563
23,-0.025337,0.000017181,0.0037963
23.01,-0.025283,0.000017443,0.0037358
23.02,-0.025229,0.000017692,0.0036748
23.03,-0.025175,0.000017928,0.0036133
23.04,-0.02512,0.000018151,0.0035513
23.05,-0.025065,0.00001836,0.0034889
23.06,-0.02501,0.000018557,0.003426
23.07,-0.024954,0.000018741,0.0033626
23.08,-0.024898,0.000018912,0.0032989
23.09,-0.024842,0.000019069,0.0032347
23.1,-0.024785,0.000019214,0.0031702
23.11,-0.024728,0.000019346,0.0031052
23.12,-0.024671,0.000019465,0.0030399
23.13,-0.024613,0.00001957,0.0029743
23.14,-0.024555,0.000019663,0.0029083
23.15,-0.024497,0.000019744,0.002842
23.16,-0.024439,0.000019811,0.0027754
23.17,-0.02438,0.000019866,0.0027085
23.18,-0.02432,0.000019908,0.0026413
23.19,-0.024261,0.000019938,0.0025739
23.2,-0.024201,0.000019955,0.0025062
23.21,-0.024141,0.00001996,0.0024382
23.22,-0.024081,0.000019953,0.0023701
23.23,-0.02402,0.000019933,0.0023018
23.24,-0.023959,0.000019902,0.0022332
23.25,-0.023898,0.000019859,0.0021645
23.26,-0.023836,0.000019804,0.0020956
23.27,-0.023775,0.000019737,0.0020266
23.28,-0.023712,0.000019659,0.0019575
23.29,-0.02365,0.00001957,0.0018882
23.3,-0.023587,0.000019469,0.0018189
23.31,-0.023524,0.000019358,0.0017494
23.32,-0.023461,0.000019235,0.0016799
23.33,-0.023398,0.000019102,0.0016103
23.34,-0.023334,0.000018959,0.0015406
23.35,-0.02327,0.000018805,0.001471
23.36,-0.023205,0.000018641,0.0014013
23.37,-0.023141,0.000018467,0.0013316
23.38,-0.023076,0.000018283,0.0012619
23.39,-0.023011,0.00001809,0.0011923
23.4,-0.022945,0.000017888,0.0011227
23.41,-0.02288,0.000017676,0.0010531
23.42,-0.022814,0.000017455,0.00098363
23.43,-0.022748,0.000017226,0.00091422
23.44,-0.022681,0.000016988,0.0008449
23.45,-0.022614,0.000016742,0.00077569
23.46,-0.022548,0.000016488,0.0007066
23.47,-0.02248,0.000016226,0.00063765
23.48,-0.022413,0.000015956,0.00056884
23.49,-0.022345,0.000015679,0.00050019
23.5,-0.022277,0.000015395,0.00043171
23.51,-0.022209,0.000015104,0.00036342
23.52,-0.022141,0.000014806,0.00029533
23.53,-0.022072,0.000014502,0.00022746
23.54,-0.022003,0.000014192,0.00015981
23.55,-0.021934,0.000013876,0.000092394
23.56,-0.021865,0.000013554,0.000025231
23.57,-0.021795,0.000013226,-0.000041668
23.58,-0.021725,0.000012894,-0.00010829
23.59,-0.021655,0.000012556,-0.00017463
23.6,-0.021585,0.000012214,-0.00024066
23.61,-0.021515,0.000011867,-0.00030639
23.62,-0.021444,0.000011516,-0.00037179
23.63,-0.021373,0.000011161,-0.00043685
23.64,-0.021302,0.000010802,-0.00050157
23.65,-0.021231,0.00001044,-0.00056593
23.66,-0.021159,0.000010075,-0.00062992
23.67,-0.021087,0.0000097063,-0.00069352
23.68,-0.021015,0.0000093353,-0.00075674
23.69,-0.020943,0.0000089619,-0.00081954
23.7,-0.020871,0.0000085862,-0.00088194
23.71,-0.020798,0.0000082086,-0.0009439
23.72,-0.020725,0.0000078293,-0.0010054
23.73,-0.020652,0.0000074485,-0.0010665
23.74,-0.020579,0.0000070665,-0.0011271
23.75,-0.020506,0.0000066835,-0.0011873
23.76,-0.020432,0.0000062998,-0.001247
23.77,-0.020359,0.0000059156,-0.0013062
23.78,-0.020285,0.0000055311,-0.0013649
23.79,-0.020211,0.0000051466,-0.001423
23.8,-0.020136,0.0000047624,-0.0014807
23.81,-0.020062,0.0000043785,-0.0015378
23.82,-0.019987,0.0000039954,-0.0015944
23.83,-0.019912,0.0000036132,-0.0016505
23.84,-0.019837,0.0000032321,-0.001706
23.85,-0.019762,0.0000028523,-0.0017609
23.86,-0.019687,0.0000024742,-0.0018153
23.87,-0.019611,0.0000020978,-0.0018691
23.88,-0.019535,0.0000017234,-0.0019223
23.89,-0.019459,0.0000013513,-0.0019748
23.9,-0.019383,0.00000098158,-0.0020268
23.91,-0.019307,0.00000061449,-0.0020782
23.92,-0.019231,0.00000025023,-0.002129
23.93,-0.019154,-0.00000011101,-0.0021791
23.94,-0.019077,-0.00000046902,-0.0022286
23.95,-0.019001,-0.00000082362,-0.0022774
23.96,-0.018924,-0.0000011746,-0.0023256
23.97,-0.018846,-0.0000015218,-0.0023731
23.98,-0.018769,-0.0000018651,-0.00242
23.99,-0.018692,-0.0000022042,-0.0024661
24,-0.018614,-0.0000025391,-0.0025116
24.01,-0.018536,-0.0000028694,-0.0025565
24.02,-0.018458,-0.0000031951,-0.0026006
24.03,-0.01838,-0.000003516,-0.002644
24.04,-0.018302,-0.000003832,-0.0026867
24.05,-0.018224,-0.0000041429,-0.0027288
24.06,-0.018145,-0.0000044485,-0.0027701
24.07,-0.018067,-0.0000047488,-0.0028106
24.08,-0.017988,-0.0000050435,-0.0028505
24.09,-0.017909,-0.0000053326,-0.0028896
24.1,-0.01783,-0.0000056159,-0.002928
24.11,-0.017751,-0.0000058934,-0.0029656
24.12,-0.017672,-0.0000061648,-0.0030025
24.13,-0.017593,-0.00000643,-0.0030387
24.14,-0.017513,-0.0000066891,-0.0030741
24.15,-0.017433,-0.0000069417,-0.0031087
24.16,-0.017354,-0.000007188,-0.0031426
24.17,-0.017274,-0.0000074277,-0.0031757
24.18,-0.017194,-0.0000076608,-0.003208
24.19,-0.017114,-0.0000078872,-0.0032396
24.2,-0.017034,-0.0000081068,-0.0032704
24.21,-0.016953,-0.0000083195,-0.0033004
24.22,-0.016873,-0.0000085253,-0.0033296
24.23,-0.016793,-0.0000087241,-0.0033581
24.24,-0.016712,-0.0000089159,-0.0033857
24.25,-0.016631,-0.0000091005,-0.0034126
24.26,-0.016551,-0.000009278,-0.0034386
24.27,-0.01647,-0.0000094482,-0.0034639
24.28,-0.016389,-0.0000096112,-0.0034884
24.29,-0.016308,-0.000009767,-0.0035121
24.3,-0.016226,-0.0000099154,-0.003535
24.31,-0.016145,-0.000010056,-0.003557
24.32,-0.016064,-0.00001019,-0.0035783
24.33,-0.015982,-0.000010316,-0.0035988
24.34,-0.015901,-0.000010435,-0.0036185
24.35,-0.015819,-0.000010547,-0.0036373
24.36,-0.015738,-0.000010651,-0.0036554
24.37,-0.015656,-0.000010748,-0.0036726
24.38,-0.015574,-0.000010837,-0.0036891
24.39,-0.015492,-0.000010919,-0.0037047
24.4,-0.01541,-0.000010993,-0.0037195
24.41,-0.015328,-0.000011061,-0.0037336
24.42,-0.015246,-0.000011121,-0.0037468
24.43,-0.015164,-0.000011173,-0.0037592
24.44,-0.015081,-0.000011218,-0.0037708
24.45,-0.014999,-0.000011256,-0.0037816
24.46,-0.014917,-0.000011287,-0.0037916
24.47,-0.014834,-0.000011311,-0.0038009
24.48,-0.014752,-0.000011327,-0.0038093
24.49,-0.014669,-0.000011337,-0.0038169
24.5,-0.014587,-0.00001134,-0.0038237
24.51,-0.014504,-0.000011335,-0.0038297
24.52,-0.014421,-0.000011324,-0.0038349
24.53,-0.014338,-0.000011306,-0.0038394
24.54,-0.014255,-0.000011281,-0.003843
24.55,-0.014173,-0.000011249,-0.0038459
24.56,-0.01409,-0.000011211,-0.0038479
24.57,-0.014007,-0.000011167,-0.0038492
24.58,-0.013924,-0.000011116,-0.0038497
24.59,-0.013841,-0.000011058,-0.0038495
24.6,-0.013757,-0.000010995,-0.0038484
24.61,-0.013674,-0.000010925,-0.0038466
24.62,-0.013591,-0.000010849,-0.0038441
24.63,-0.013508,-0.000010767,-0.0038408
24.64,-0.013425,-0.00001068,-0.0038367
24.65,-0.013341,-0.000010586,-0.0038318
24.66,-0.013258,-0.000010487,-0.0038262
24.67,-0.013175,-0.000010383,-0.0038199
24.68,-0.013091,-0.000010273,-0.0038128
24.69,-0.013008,-0.000010158,-0.003805
24.7,-0.012925,-0.000010037,-0.0037965
24.71,-0.012841,-0.0000099117,-0.0037872
24.72,-0.012758,-0.0000097812,-0.0037772
24.73,-0.012674,-0.0000096459,-0.0037665
24.74,-0.012591,-0.0000095059,-0.0037551
24.75,-0.012507,-0.0000093614,-0.0037429
24.76,-0.012424,-0.0000092123,-0.0037301
24.77,-0.01234,-0.000009059,-0.0037165
24.78,-0.012257,-0.0000089015,-0.0037023
24.79,-0.012173,-0.0000087399,-0.0036874
24.8,-0.01209,-0.0000085744,-0.0036718
24.81,-0.012006,-0.0000084051,-0.0036555
24.82,-0.011923,-0.0000082321,-0.0036386
24.83,-0.011839,-0.0000080557,-0.003621
24.84,-0.011755,-0.0000078759,-0.0036027
24.85,-0.011672,-0.0000076928,-0.0035838
24.86,-0.011588,-0.0000075067,-0.0035643
24.87,-0.011505,-0.0000073176,-0.0035441
24.88,-0.011421,-0.0000071256,-0.0035232
24.89,-0.011338,-0.000006931,-0.0035018
24.9,-0.011254,-0.0000067339,-0.0034797
24.91,-0.011171,-0.0000065344,-0.003457
24.92,-0.011087,-0.0000063327,-0.0034338
24.93,-0.011004,-0.0000061288,-0.0034099
24.94,-0.01092,-0.000005923,-0.0033854
24.95,-0.010837,-0.0000057154,-0.0033604
24.96,-0.010753,-0.0000055061,-0.0033348
24.97,-0.01067,-0.0000052953,-0.0033086
24.98,-0.010587,-0.0000050831,-0.0032818
24.99,-0.010503,-0.0000048696,-0.0032545
25,-0.01042,-0.000004655,-0.0032267
25.01,-0.010337,-0.0000044395,-0.0031983
25.02,-0.010253,-0.0000042231,-0.0031694
25.03,-0.01017,-0.0000040061,-0.0031399
25.04,-0.010087,-0.0000037885,-0.00311
25.05,-0.010004,-0.0000035705,-0.0030796
25.06,-0.0099204,-0.0000033522,-0.0030486
25.07,-0.0098373,-0.0000031337,-0.0030172
25.08,-0.0097542,-0.0000029153,-0.0029853
25.09,-0.0096711,-0.000002697,-0.0029529
25.1,-0.0095881,-0.000002479,-0.00292
25.11,-0.0095052,-0.0000022613,-0.0028867
25.12,-0.0094222,-0.0000020442,-0.002853
25.13,-0.0093394,-0.0000018277,-0.0028188
25.14,-0.0092565,-0.000001612,-0.0027841
25.15,-0.0091737,-0.0000013972,-0.0027491
25.16,-0.009091,-0.0000011834,-0.0027137
25.17,-0.0090083,-0.0000009708,-0.0026778
25.18,-0.0089257,-0.00000075943,-0.0026415
25.19,-0.0088431,-0.00000054945,-0.0026049
25.2,-0.0087605,-0.00000034096,-0.0025679
25.21,-0.0086781,-0.00000013408,-0.0025305
25.22,-0.0085956,0.000000071076,-0.0024928
25.23,-0.0085133,0.0000002744,-0.0024547
25.24,-0.008431,0.00000047577,-0.0024163
25.25,-0.0083487,0.0000006751,-0.0023775
25.26,-0.0082666,0.00000087228,-0.0023384
25.27,-0.0081844,0.0000010672,-0.002299
25.28,-0.0081024,0.0000012598,-0.0022593
25.29,-0.0080204,0.0000014499,-0.0022193
25.3,-0.0079385,0.0000016375,-0.002179
25.31,-0.0078567,0.0000018224,-0.0021385
25.32,-0.0077749,0.0000020046,-0.0020976
25.33,-0.0076932,0.000002184,-0.0020566
25.34,-0.0076116,0.0000023605,-0.0020152
25.35,-0.00753,0.000002534,-0.0019736
25.36,-0.0074485,0.0000027045,-0.0019318
25.37,-0.0073671,0.0000028718,-0.0018898
25.38,-0.0072858,0.0000030359,-0.0018476
25.39,-0.0072046,0.0000031968,-0.0018051
25.4,-0.0071234,0.0000033542,-0.0017625
25.41,-0.0070424,0.0000035083,-0.0017197
25.42,-0.0069614,0.0000036588,-0.0016767
25.43,-0.0068805,0.0000038059,-0.0016335
25.44,-0.0067997,0.0000039493,-0.0015902
25.45,-0.006719,0.000004089,-0.0015468
25.46,-0.0066383,0.0000042251,-0.0015032
25.47,-0.0065578,0.0000043573,-0.0014595
25.48,-0.0064773,0.0000044858,-0.0014156
25.49,-0.006397,0.0000046104,-0.0013717
25.5,-0.0063167,0.0000047311,-0.0013276
25.51,-0.0062365,0.0000048479,-0.0012835
25.52,-0.0061565,0.0000049607,-0.0012393
25.53,-0.0060765,0.0000050694,-0.001195
25.54,-0.0059966,0.0000051742,-0.0011506
25.55,-0.0059169,0.0000052748,-0.0011062
25.56,-0.0058372,0.0000053714,-0.0010617
25.57,-0.0057576,0.0000054638,-0.0010172
25.58,-0.0056782,0.0000055522,-0.00097273
25.59,-0.0055988,0.0000056363,-0.0009282
25.6,-0.0055196,0.0000057163,-0.00088365
25.61,-0.0054404,0.0000057921,-0.00083911
25.62,-0.0053614,0.0000058637,-0.00079457
25.63,-0.0052825,0.0000059311,-0.00075006
25.64,-0.0052037,0.0000059943,-0.00070557
25.65,-0.005125,0.0000060532,-0.00066111
25.66,-0.0050464,0.000006108,-0.00061671
25.67,-0.004968,0.0000061586,-0.00057235
25.68,-0.0048896,0.000006205,-0.00052806
25.69,-0.0048114,0.0000062472,-0.00048384
25.7,-0.0047333,0.0000062852,-0.00043969
25.71,-0.0046553,0.000006319,-0.00039564
25.72,-0.0045775,0.0000063487,-0.00035168
25.73,-0.0044997,0.0000063742,-0.00030783
25.74,-0.0044221,0.0000063957,-0.00026409
25.75,-0.0043446,0.0000064131,-0.00022047
25.76,-0.0042673,0.0000064263,-0.00017698
25.77,-0.00419,0.0000064356,-0.00013363
25.78,-0.0041129,0.0000064409,-0.000090424
25.79,-0.0040359,0.0000064421,-0.000047374
25.8,-0.0039591,0.0000064395,-0.0000044862
25.81,-0.0038824,0.0000064329,0.000038231
25.82,-0.0038058,0.0000064225,0.00008077
25.83,-0.0037293,0.0000064082,0.00012312
25.84,-0.003653,0.0000063902,0.00016528
25.85,-0.0035769,0.0000063684,0.00020724
25.86,-0.0035008,0.0000063429,0.00024899
25.87,-0.0034249,0.0000063138,0.00029052
25.88,-0.0033492,0.0000062811,0.00033183
25.89,-0.0032735,0.0000062448,0.00037291
25.9,-0.0031981,0.000006205,0.00041374
25.91,-0.0031227,0.0000061618,0.00045433
25.92,-0.0030475,0.0000061153,0.00049467
25.93,-0.0029725,0.0000060654,0.00053475
25.94,-0.0028976,0.0000060122,0.00057456
25.95,-0.0028228,0.0000059558,0.0006141
25.96,-0.0027482,0.0000058963,0.00065335
25.97,-0.0026738,0.0000058337,0.00069232
25.98,-0.0025994,0.0000057681,0.00073099
25.99,-0.0025253,0.0000056996,0.00076936
26,-0.0024513,0.0000056282,0.00080743
26.01,-0.0023774,0.0000055539,0.00084518
26.02,-0.0023037,0.0000054769,0.00088261
26.03,-0.0022302,0.0000053973,0.00091971
26.04,-0.0021568,0.0000053151,0.00095648
26.05,-0.0020836,0.0000052303,0.00099291
26.06,-0.0020105,0.0000051431,0.001029
26.07,-0.0019376,0.0000050535,0.0010647
26.08,-0.0018648,0.0000049616,0.0011001
26.09,-0.0017922,0.0000048675,0.0011351
26.1,-0.0017198,0.0000047713,0.0011698
26.11,-0.0016475,0.0000046729,0.0012041
26.12,-0.0015754,0.0000045726,0.0012379
26.13,-0.0015035,0.0000044704,0.0012715
26.14,-0.0014317,0.0000043663,0.0013046
26.15,-0.0013601,0.0000042605,0.0013373
26.16,-0.0012886,0.000004153,0.0013696
26.17,-0.0012174,0.0000040439,0.0014016
26.18,-0.0011463,0.0000039333,0.0014331
26.19,-0.0010753,0.0000038212,0.0014642
26.2,-0.0010046,0.0000037078,0.0014949
26.21,-0.00093396,0.0000035932,0.0015252
26.22,-0.00086354,0.0000034773,0.001555
26.23,-0.00079329,0.0000033604,0.0015844
26.24,-0.00072322,0.0000032424,0.0016134
26.25,-0.00065332,0.0000031234,0.0016419
26.26,-0.0005836,0.0000030036,0.00167
26.27,-0.00051405,0.000002883,0.0016976
26.28,-0.00044468,0.0000027617,0.0017248
26.29,-0.00037549,0.0000026398,0.0017515
26.3,-0.00030648,0.0000025173,0.0017778
26.31,-0.00023765,0.0000023944,0.0018036
26.32,-0.000169,0.0000022711,0.001829
26.33,-0.00010054,0.0000021474,0.0018539
26.34,-0.000032254,0.0000020236,0.0018783
26.35,0.000035846,0.0000018996,0.0019022
26.36,0.00010376,0.0000017755,0.0019257
26.37,0.00017149,0.0000016514,0.0019486
26.38,0.00023904,0.0000015274,0.0019711
26.39,0.0003064,0.0000014035,0.0019931
26.4,0.00037357,0.0000012799,0.0020147
26.41,0.00044055,0.0000011565,0.0020357
26.42,0.00050734,0.0000010335,0.0020562
26.43,0.00057395,0.00000091102,0.0020763
26.44,0.00064036,0.00000078901,0.0020958
26.45,0.00070658,0.00000066758,0.0021149
26.46,0.00077261,0.00000054681,0.0021334
26.47,0.00083845,0.00000042675,0.0021514
26.48,0.00090409,0.00000030749,0.002169
26.49,0.00096954,0.00000018908,0.002186
26.5,0.0010348,0.000000071582,0.0022025
26.51,0.0010999,-0.000000044929,0.0022186
26.52,0.0011647,-0.0000001604,0.0022341
26.53,0.0012294,-0.00000027476,0.0022491
26.54,0.0012939,-0.00000038795,0.0022635
26.55,0.0013581,-0.00000049992,0.0022775
26.56,0.0014222,-0.00000061061,0.002291
26.57,0.0014861,-0.00000071996,0.0023039
26.58,0.0015497,-0.00000082791,0.0023164
26.59,0.0016132,-0.00000093442,0.0023283
26.6,0.0016765,-0.0000010394,0.0023397
26.61,0.0017395,-0.0000011429,0.0023506
26.62,0.0018024,-0.0000012447,0.002361
26.63,0.001865,-0.0000013449,0.0023708
26.64,0.0019275,-0.0000014435,0.0023802
26.65,0.0019897,-0.0000015402,0.002389
26.66,0.0020518,-0.0000016352,0.0023973
26.67,0.0021136,-0.0000017284,0.0024051
26.68,0.0021753,-0.0000018197,0.0024124
26.69,0.0022367,-0.0000019091,0.0024191
26.7,0.0022979,-0.0000019965,0.0024254
26.71,0.0023589,-0.000002082,0.0024311
26.72,0.0024197,-0.0000021654,0.0024364
26.73,0.0024803,-0.0000022468,0.0024411
26.74,0.0025406,-0.0000023261,0.0024453
26.75,0.0026008,-0.0000024033,0.002449
26.76,0.0026608,-0.0000024784,0.0024522
26.77,0.0027205,-0.0000025513,0.0024549
26.78,0.00278,-0.000002622,0.0024571
26.79,0.0028393,-0.0000026905,0.0024588
26.8,0.0028984,-0.0000027567,0.00246
26.81,0.0029573,-0.0000028207,0.0024607
26.82,0.003016,-0.0000028824,0.0024609
26.83,0.0030744,-0.0000029418,0.0024606
26.84,0.0031327,-0.0000029989,0.0024598
26.85,0.0031907,-0.0000030537,0.0024585
26.86,0.0032485,-0.0000031061,0.0024567
26.87,0.0033061,-0.0000031562,0.0024545
26.88,0.0033635,-0.0000032039,0.0024517
26.89,0.0034206,-0.0000032493,0.0024485
26.9,0.0034775,-0.0000032922,0.0024448
26.91,0.0035342,-0.0000033328,0.0024406
26.92,0.0035907,-0.000003371,0.002436
26.93,0.003647,-0.0000034068,0.0024309
26.94,0.003703,-0.0000034402,0.0024253
26.95,0.0037589,-0.0000034712,0.0024192
26.96,0.0038145,-0.0000034999,0.0024127
26.97,0.0038699,-0.0000035261,0.0024057
26.98,0.003925,-0.00000355,0.0023983
26.99,0.00398,-0.0000035715,0.0023904
27,0.0040347,-0.0000035906,0.0023821
27.01,0.0040891,-0.0000036074,0.0023733
27.02,0.0041434,-0.0000036218,0.0023641
27.03,0.0041974,-0.0000036339,0.0023544
27.04,0.0042513,-0.0000036437,0.0023444
27.05,0.0043048,-0.0000036512,0.0023338
27.06,0.0043582,-0.0000036563,0.0023229
27.07,0.0044113,-0.0000036592,0.0023115
27.08,0.0044642,-0.0000036599,0.0022997
27.09,0.0045169,-0.0000036583,0.0022875
27.1,0.0045694,-0.0000036545,0.0022749
27.11,0.0046216,-0.0000036484,0.0022619
27.12,0.0046736,-0.0000036403,0.0022485
27.13,0.0047253,-0.0000036299,0.0022347
27.14,0.0047769,-0.0000036175,0.0022205
27.15,0.0048282,-0.0000036029,0.0022059
27.16,0.0048792,-0.0000035863,0.0021909
27.17,0.0049301,-0.0000035676,0.0021755
27.18,0.0049807,-0.0000035469,0.0021598
27.19,0.0050311,-0.0000035243,0.0021437
27.2,0.0050812,-0.0000034996,0.0021272
27.21,0.0051311,-0.0000034731,0.0021103
27.22,0.0051808,-0.0000034447,0.0020931
27.23,0.0052303,-0.0000034144,0.0020756
27.24,0.0052795,-0.0000033823,0.0020577
27.25,0.0053285,-0.0000033484,0.0020395
27.26,0.0053772,-0.0000033128,0.0020209
27.27,0.0054258,-0.0000032755,0.002002
27.28,0.005474,-0.0000032365,0.0019828
27.29,0.0055221,-0.0000031958,0.0019632
27.3,0.0055699,-0.0000031536,0.0019433
27.31,0.0056175,-0.0000031098,0.0019232
27.32,0.0056648,-0.0000030645,0.0019027
27.33,0.0057119,-0.0000030177,0.0018819
27.34,0.0057588,-0.0000029695,0.0018608
27.35,0.0058054,-0.0000029199,0.0018394
27.36,0.0058519,-0.000002869,0.0018178
27.37,0.005898,-0.0000028167,0.0017959
27.38,0.0059439,-0.0000027632,0.0017737
27.39,0.0059896,-0.0000027085,0.0017512
27.4,0.0060351,-0.0000026526,0.0017285
27.41,0.0060803,-0.0000025955,0.0017055
27.42,0.0061253,-0.0000025374,0.0016822
27.43,0.00617,-0.0000024782,0.0016587
27.44,0.0062145,-0.0000024181,0.001635
27.45,0.0062588,-0.000002357,0.0016111
27.46,0.0063028,-0.0000022949,0.0015869
27.47,0.0063466,-0.0000022321,0.0015625
27.48,0.0063902,-0.0000021684,0.0015378
27.49,0.0064335,-0.0000021039,0.001513
27.5,0.0064765,-0.0000020388,0.001488
27.51,0.0065194,-0.0000019729,0.0014627
27.52,0.0065619,-0.0000019065,0.0014373
27.53,0.0066043,-0.0000018394,0.0014117
27.54,0.0066464,-0.0000017718,0.0013859
27.55,0.0066883,-0.0000017037,0.0013599
27.56,0.0067299,-0.0000016352,0.0013338
27.57,0.0067713,-0.0000015663,0.0013075
27.58,0.0068125,-0.000001497,0.001281
27.59,0.0068534,-0.0000014274,0.0012544
27.6,0.006894,-0.0000013576,0.0012276
27.61,0.0069345,-0.0000012875,0.0012007
27.62,0.0069746,-0.0000012172,0.0011737
27.63,0.0070146,-0.0000011469,0.0011465
27.64,0.0070543,-0.0000010764,0.0011192
27.65,0.0070938,-0.0000010059,0.0010918
27.66,0.007133,-0.00000093541,0.0010643
27.67,0.007172,-0.00000086496,0.0010367
27.68,0.0072107,-0.00000079459,0.001009
27.69,0.0072492,-0.00000072436,0.00098119
27.7,0.0072874,-0.00000065429,0.0009533
27.71,0.0073255,-0.00000058444,0.00092533
27.72,0.0073632,-0.00000051484,0.00089729
27.73,0.0074008,-0.00000044554,0.00086917
27.74,0.007438,-0.00000037657,0.000841
27.75,0.0074751,-0.00000030797,0.00081277
27.76,0.0075119,-0.00000023978,0.00078449
27.77,0.0075485,-0.00000017204,0.00075616
27.78,0.0075848,-0.00000010479,0.0007278
27.79,0.0076208,-0.000000038061,0.0006994
27.8,0.0076567,0.000000028109,0.00067097
27.81,0.0076923,0.000000093683,0.00064253
27.82,0.0077276,0.00000015863,0.00061407
27.83,0.0077627,0.00000022291,0.0005856
27.84,0.0077976,0.00000028649,0.00055712
27.85,0.0078322,0.00000034935,0.00052865
27.86,0.0078666,0.00000041144,0.00050018
27.87,0.0079007,0.00000047274,0.00047173
27.88,0.0079346,0.00000053321,0.0004433
27.89,0.0079683,0.00000059284,0.00041489
27.9,0.0080017,0.00000065158,0.00038651
27.91,0.0080348,0.00000070941,0.00035817
27.92,0.0080678,0.0000007663,0.00032987
27.93,0.0081005,0.00000082223,0.00030161
27.94,0.0081329,0.00000087717,0.00027341
27.95,0.0081651,0.00000093109,0.00024526
27.96,0.008197,0.00000098398,0.00021718
27.97,0.0082288,0.0000010358,0.00018917
27.98,0.0082602,0.0000010865,0.00016123
27.99,0.0082915,0.0000011362,0.00013337
28,0.0083224,0.0000011847,0.00010559
28.01,0.0083532,0.000001232,0.000077905
28.02,0.0083837,0.0000012782,0.000050313
28.03,0.0084139,0.0000013232,0.000022822
28.04,0.008444,0.0000013671,-0.0000045644
28.05,0.0084737,0.0000014097,-0.00003184
28.06,0.0085033,0.000001451,-0.000059001
28.07,0.0085326,0.0000014911,-0.000086041
28.08,0.0085616,0.00000153,-0.00011296
28.09,0.0085904,0.0000015676,-0.00013974
28.1,0.008619,0.0000016039,-0.00016639
28.11,0.0086473,0.0000016389,-0.0001929
28.12,0.0086754,0.0000016726,-0.00021927
28.13,0.0087033,0.000001705,-0.00024548
28.14,0.0087309,0.000001736,-0.00027155
28.15,0.0087582,0.0000017658,-0.00029745
28.16,0.0087854,0.0000017942,-0.00032319
28.17,0.0088122,0.0000018212,-0.00034876
28.18,0.0088389,0.0000018469,-0.00037416
28.19,0.0088653,0.0000018713,-0.00039939
28.2,0.0088915,0.0000018943,-0.00042443
28.21,0.0089174,0.0000019159,-0.00044929
28.22,0.0089431,0.0000019362,-0.00047396
28.23,0.0089685,0.0000019552,-0.00049844
28.24,0.0089937,0.0000019727,-0.00052271
28.25,0.0090187,0.0000019889,-0.00054679
28.26,0.0090434,0.0000020038,-0.00057066
28.27,0.0090679,0.0000020173,-0.00059432
28.28,0.0090922,0.0000020295,-0.00061776
28.29,0.0091162,0.0000020403,-0.00064099
28.3,0.0091399,0.0000020498,-0.000664
28.31,0.0091635,0.0000020579,-0.00068678
28.32,0.0091868,0.0000020647,-0.00070933
28.33,0.0092098,0.0000020702,-0.00073165
28.34,0.0092327,0.0000020744,-0.00075374
28.35,0.0092552,0.0000020773,-0.00077558
28.36,0.0092776,0.0000020789,-0.00079719
28.37,0.0092997,0.0000020792,-0.00081854
28.38,0.0093216,0.0000020783,-0.00083965
28.39,0.0093432,0.000002076,-0.0008605
28.4,0.0093646,0.0000020726,-0.0008811
28.41,0.0093858,0.0000020679,-0.00090144
28.42,0.0094067,0.000002062,-0.00092151
28.43,0.0094274,0.0000020548,-0.00094132
28.44,0.0094479,0.0000020465,-0.00096087
28.45,0.0094681,0.000002037,-0.00098014
28.46,0.0094881,0.0000020264,-0.00099914
28.47,0.0095078,0.0000020146,-0.0010179
28.48,0.0095273,0.0000020017,-0.0010363
28.49,0.0095466,0.0000019876,-0.0010545
28.5,0.0095657,0.0000019725,-0.0010723
28.51,0.0095845,0.0000019563,-0.0010899
28.52,0.0096031,0.0000019391,-0.0011072
28.53,0.0096214,0.0000019208,-0.0011242
28.54,0.0096396,0.0000019015,-0.001141
28.55,0.0096575,0.0000018812,-0.0011574
28.56,0.0096751,0.00000186,-0.0011735
28.57,0.0096925,0.0000018378,-0.0011893
28.58,0.0097097,0.0000018147,-0.0012048
28.59,0.0097267,0.0000017906,-0.0012201
28.6,0.0097434,0.0000017657,-0.001235
28.61,0.0097599,0.00000174,-0.0012496
28.62,0.0097762,0.0000017134,-0.0012639
28.63,0.0097922,0.0000016859,-0.0012778
28.64,0.009808,0.0000016577,-0.0012915
28.65,0.0098236,0.0000016288,-0.0013049
28.66,0.009839,0.000001599,-0.0013179
28.67,0.0098541,0.0000015686,-0.0013306
28.68,0.009869,0.0000015375,-0.0013431
28.69,0.0098836,0.0000015057,-0.0013551
28.7,0.0098981,0.0000014733,-0.0013669
28.71,0.0099123,0.0000014402,-0.0013784
28.72,0.0099263,0.0000014066,-0.0013895
28.73,0.00994,0.0000013724,-0.0014003
28.74,0.0099536,0.0000013377,-0.0014108
28.75,0.0099669,0.0000013024,-0.0014209
28.76,0.00998,0.0000012667,-0.0014307
28.77,0.0099928,0.0000012305,-0.0014402
28.78,0.010005,0.0000011938,-0.0014494
28.79,0.010018,0.0000011568,-0.0014582
28.8,0.01003,0.0000011194,-0.0014668
28.81,0.010042,0.0000010816,-0.0014749
28.82,0.010054,0.0000010435,-0.0014828
28.83,0.010065,0.0000010051,-0.0014903
28.84,0.010077,0.00000096639,-0.0014975
28.85,0.010088,0.00000092745,-0.0015044
28.86,0.010098,0.00000088829,-0.0015109
28.87,0.010109,0.00000084892,-0.0015172
28.88,0.010119,0.00000080938,-0.001523
28.89,0.01013,0.00000076969,-0.0015286
28.9,0.01014,0.00000072988,-0.0015338
28.91,0.010149,0.00000068997,-0.0015387
28.92,0.010159,0.00000064998,-0.0015433
28.93,0.010168,0.00000060995,-0.0015475
28.94,0.010177,0.0000005699,-0.0015514
28.95,0.010186,0.00000052985,-0.001555
28.96,0.010195,0.00000048983,-0.0015583
28.97,0.010203,0.00000044985,-0.0015612
28.98,0.010211,0.00000040996,-0.0015638
28.99,0.010219,0.00000037016,-0.0015661
29,0.010227,0.00000033048,-0.0015681
29.01,0.010235,0.00000029094,-0.0015697
29.02,0.010242,0.00000025158,-0.001571
29.03,0.010249,0.0000002124,-0.001572
29.04,0.010256,0.00000017344,-0.0015727
29.05,0.010263,0.00000013471,-0.001573
29.06,0.010269,0.000000096236,-0.0015731
29.07,0.010276,0.00000005804,-0.0015728
29.08,0.010282,0.000000020143,-0.0015722
29.09,0.010288,-0.000000017436,-0.0015713
29.1,0.010293,-0.000000054677,-0.0015701
29.11,0.010299,-0.000000091559,-0.0015685
29.12,0.010304,-0.00000012806,-0.0015667
29.13,0.010309,-0.00000016417,-0.0015646
29.14,0.010314,-0.00000019986,-0.0015621
29.15,0.010318,-0.00000023512,-0.0015594
29.16,0.010323,-0.00000026993,-0.0015563
29.17,0.010327,-0.00000030427,-0.001553
29.18,0.010331,-0.00000033812,-0.0015493
29.19,0.010335,-0.00000037147,-0.0015453
29.2,0.010338,-0.0000004043,-0.0015411
29.21,0.010341,-0.0000004366,-0.0015366
29.22,0.010345,-0.00000046836,-0.0015317
29.23,0.010347,-0.00000049955,-0.0015266
29.24,0.01035,-0.00000053016,-0.0015212
29.25,0.010353,-0.00000056018,-0.0015155
29.26,0.010355,-0.0000005896,-0.0015096
29.27,0.010357,-0.0000006184,-0.0015033
29.28,0.010359,-0.00000064657,-0.0014968
29.29,0.010361,-0.0000006741,-0.00149
29.3,0.010362,-0.00000070098,-0.0014829
29.31,0.010364,-0.0000007272,-0.0014756
29.32,0.010365,-0.00000075275,-0.001468
29.33,0.010366,-0.00000077761,-0.0014601
29.34,0.010366,-0.00000080178,-0.001452
29.35,0.010367,-0.00000082526,-0.0014436
29.36,0.010367,-0.00000084802,-0.0014349
29.37,0.010367,-0.00000087007,-0.001426
29.38,0.010367,-0.00000089139,-0.0014169
29.39,0.010367,-0.00000091199,-0.0014075
29.4,0.010366,-0.00000093185,-0.0013978
29.41,0.010366,-0.00000095096,-0.0013879
29.42,0.010365,-0.00000096933,-0.0013778
29.43,0.010364,-0.00000098695,-0.0013675
29.44,0.010363,-0.0000010038,-0.0013569
29.45,0.010361,-0.0000010199,-0.001346
29.46,0.010359,-0.0000010353,-0.001335
29.47,0.010358,-0.0000010498,-0.0013237
29.48,0.010356,-0.0000010636,-0.0013122
29.49,0.010353,-0.0000010767,-0.0013005
29.5,0.010351,-0.0000010889,-0.0012886
29.51,0.010348,-0.0000011004,-0.0012764
29.52,0.010346,-0.0000011112,-0.0012641
29.53,0.010343,-0.0000011211,-0.0012515
29.54,0.010339,-0.0000011303,-0.0012388
29.55,0.010336,-0.0000011387,-0.0012258
29.56,0.010332,-0.0000011464,-0.0012127
29.57,0.010329,-0.0000011532,-0.0011993
29.58,0.010325,-0.0000011594,-0.0011858
29.59,0.010321,-0.0000011647,-0.0011721
29.6,0.010316,-0.0000011693,-0.0011582
29.61,0.010312,-0.0000011731,-0.0011441
29.62,0.010307,-0.0000011762,-0.0011299
29.63,0.010302,-0.0000011786,-0.0011155
29.64,0.010297,-0.0000011802,-0.0011009
29.65,0.010292,-0.0000011811,-0.0010862
29.66,0.010287,-0.0000011812,-0.0010713
29.67,0.010281,-0.0000011807,-0.0010562
29.68,0.010275,-0.0000011794,-0.001041
29.69,0.01027,-0.0000011774,-0.0010257
29.7,0.010263,-0.0000011747,-0.0010102
29.71,0.010257,-0.0000011713,-0.00099452
29.72,0.010251,-0.0000011672,-0.00097874
29.73,0.010244,-0.0000011625,-0.00096283
29.74,0.010237,-0.000001157,-0.00094679
29.75,0.01023,-0.000001151,-0.00093062
29.76,0.010223,-0.0000011442,-0.00091433
29.77,0.010216,-0.0000011369,-0.00089792
29.78,0.010208,-0.0000011289,-0.0008814
29.79,0.0102,-0.0000011203,-0.00086477
29.8,0.010193,-0.000001111,-0.00084803
29.81,0.010184,-0.0000011012,-0.00083118
29.82,0.010176,-0.0000010908,-0.00081424
29.83,0.010168,-0.0000010798,-0.0007972
29.84,0.010159,-0.0000010683,-0.00078007
29.85,0.010151,-0.0000010562,-0.00076285
29.86,0.010142,-0.0000010436,-0.00074554
29.87,0.010133,-0.0000010304,-0.00072816
29.88,0.010123,-0.0000010168,-0.0007107
29.89,0.010114,-0.0000010026,-0.00069316
29.9,0.010104,-0.00000098792,-0.00067556
29.91,0.010095,-0.00000097278,-0.00065789
29.92,0.010085,-0.00000095719,-0.00064016
29.93,0.010075,-0.00000094115,-0.00062237
29.94,0.010064,-0.00000092467,-0.00060453
29.95,0.010054,-0.00000090777,-0.00058664
29.96,0.010043,-0.00000089047,-0.0005687
29.97,0.010033,-0.00000087277,-0.00055072
29.98,0.010022,-0.0000008547,-0.0005327
29.99,0.010011,-0.00000083626,-0.00051464
30,0.0099995,-0.00000081747,-0.00049655
30.01,0.0099881,-0.00000079835,-0.00047844
30.02,0.0099766,-0.00000077891,-0.0004603
30.03,0.0099649,-0.00000075917,-0.00044214
30.04,0.009953,-0.00000073913,-0.00042397
30.05,0.009941,-0.00000071882,-0.00040578
30.06,0.0099289,-0.00000069824,-0.00038759
30.07,0.0099165,-0.00000067742,-0.00036939
30.08,0.0099041,-0.00000065637,-0.00035119
30.09,0.0098914,-0.0000006351,-0.00033299
30.1,0.0098786,-0.00000061363,-0.00031479
30.11,0.0098657,-0.00000059197,-0.00029661
30.12,0.0098526,-0.00000057015,-0.00027843
30.13,0.0098394,-0.00000054816,-0.00026028
30.14,0.009826,-0.00000052603,-0.00024214
30.15,0.0098124,-0.00000050377,-0.00022403
30.16,0.0097987,-0.00000048141,-0.00020595
30.17,0.0097849,-0.00000045894,-0.0001879
30.18,0.0097709,-0.00000043639,-0.00016988
30.19,0.0097567,-0.00000041377,-0.0001519
30.2,0.0097424,-0.00000039109,-0.00013396
30.21,0.009728,-0.00000036838,-0.00011606
30.22,0.0097134,-0.00000034563,-0.000098217
30.23,0.0096987,-0.00000032288,-0.000080422
30.24,0.0096838,-0.00000030013,-0.000062682
30.25,0.0096688,-0.00000027739,-0.000045
30.26,0.0096536,-0.00000025468,-0.00002738
30.27,0.0096383,-0.00000023201,-0.0000098245
30.28,0.0096229,-0.00000020941,0.0000076629
30.29,0.0096073,-0.00000018687,0.000025079
30.3,0.0095915,-0.00000016441,0.00004242
30.31,0.0095757,-0.00000014205,0.000059684
30.32,0.0095597,-0.0000001198,0.000076867
30.33,0.0095435,-0.000000097668,0.000093966
30.34,0.0095272,-0.000000075671,0.00011098
30.35,0.0095108,-0.000000053819,0.0001279
30.36,0.0094942,-0.000000032126,0.00014473
30.37,0.0094775,-0.000000010603,0.00016146
30.38,0.0094607,0.000000010739,0.00017809
30.39,0.0094437,0.000000031888,0.00019462
30.4,0.0094266,0.000000052833,0.00021105
30.41,0.0094094,0.000000073563,0.00022737
30.42,0.009392,0.000000094067,0.00024357
30.43,0.0093745,0.00000011433,0.00025967
30.44,0.0093569,0.00000013436,0.00027564
30.45,0.0093391,0.00000015412,0.0002915
30.46,0.0093212,0.00000017362,0.00030724
30.47,0.0093032,0.00000019284,0.00032285
30.48,0.0092851,0.00000021178,0.00033833
30.49,0.0092668,0.00000023042,0.00035369
30.5,0.0092484,0.00000024876,0.00036891
30.51,0.0092298,0.00000026678,0.00038399
30.52,0.0092112,0.00000028449,0.00039894
30.53,0.0091924,0.00000030187,0.00041376
30.54,0.0091735,0.00000031891,0.00042842
30.55,0.0091545,0.00000033561,0.00044295
30.56,0.0091353,0.00000035196,0.00045732
30.57,0.009116,0.00000036795,0.00047155
30.58,0.0090966,0.00000038357,0.00048563
30.59,0.0090771,0.00000039883,0.00049955
30.6,0.0090575,0.00000041371,0.00051331
30.61,0.0090377,0.00000042821,0.00052692
30.62,0.0090179,0.00000044232,0.00054037
30.63,0.0089979,0.00000045604,0.00055366
30.64,0.0089777,0.00000046936,0.00056678
30.65,0.0089575,0.00000048227,0.00057973
30.66,0.0089372,0.00000049478,0.00059252
30.67,0.0089167,0.00000050688,0.00060514
30.68,0.0088961,0.00000051857,0.00061758
30.69,0.0088755,0.00000052983,0.00062986
30.7,0.0088547,0.00000054068,0.00064195
30.71,0.0088337,0.00000055109,0.00065387
30.72,0.0088127,0.00000056109,0.00066561
30.73,0.0087916,0.00000057065,0.00067717
30.74,0.0087703,0.00000057978,0.00068855
30.75,0.008749,0.00000058848,0.00069974
30.76,0.0087275,0.00000059674,0.00071075
30.77,0.0087059,0.00000060457,0.00072158
30.78,0.0086843,0.00000061196,0.00073221
30.79,0.0086625,0.00000061891,0.00074265
30.8,0.0086406,0.00000062543,0.00075291
30.81,0.0086186,0.0000006315,0.00076297
30.82,0.0085965,0.00000063714,0.00077284
30.83,0.0085743,0.00000064234,0.00078251
30.84,0.0085519,0.0000006471,0.00079199
30.85,0.0085295,0.00000065143,0.00080127
30.86,0.008507,0.00000065532,0.00081036
30.87,0.0084844,0.00000065877,0.00081924
30.88,0.0084617,0.0000006618,0.00082792
30.89,0.0084389,0.0000006644,0.00083641
30.9,0.0084159,0.00000066656,0.00084469
30.91,0.0083929,0.0000006683,0.00085277
30.92,0.0083698,0.00000066962,0.00086064
30.93,0.0083466,0.00000067052,0.00086832
30.94,0.0083233,0.000000671,0.00087578
30.95,0.0082999,0.00000067107,0.00088304
30.96,0.0082764,0.00000067073,0.0008901
30.97,0.0082528,0.00000066998,0.00089695
30.98,0.0082291,0.00000066883,0.00090359
30.99,0.0082053,0.00000066729,0.00091002
31,0.0081815,0.00000066534,0.00091624
31.01,0.0081575,0.00000066301,0.00092226
31.02,0.0081335,0.0000006603,0.00092806
31.03,0.0081093,0.00000065721,0.00093366
31.04,0.0080851,0.00000065374,0.00093905
31.05,0.0080608,0.00000064991,0.00094422
31.06,0.0080364,0.00000064571,0.00094919
31.07,0.0080119,0.00000064115,0.00095395
31.08,0.0079873,0.00000063624,0.00095849
31.09,0.0079626,0.00000063099,0.00096283
31.1,0.0079379,0.0000006254,0.00096695
31.11,0.007913,0.00000061948,0.00097086
31.12,0.0078881,0.00000061323,0.00097457
31.13,0.0078631,0.00000060666,0.00097806
31.14,0.007838,0.00000059978,0.00098134
31.15,0.0078128,0.00000059259,0.00098441
31.16,0.0077876,0.0000005851,0.00098728
31.17,0.0077623,0.00000057732,0.00098993
31.18,0.0077369,0.00000056926,0.00099237
31.19,0.0077114,0.00000056092,0.00099461
31.2,0.0076858,0.00000055231,0.00099663
31.21,0.0076602,0.00000054344,0.00099845
31.22,0.0076345,0.00000053432,0.0010001
31.23,0.0076087,0.00000052495,0.0010015
31.24,0.0075828,0.00000051534,0.0010027
31.25,0.0075568,0.0000005055,0.0010036
31.26,0.0075308,0.00000049544,0.0010044
31.27,0.0075047,0.00000048516,0.001005
31.28,0.0074786,0.00000047468,0.0010054
31.29,0.0074523,0.000000464,0.0010056
31.3,0.007426,0.00000045313,0.0010055
31.31,0.0073997,0.00000044208,0.0010053
31.32,0.0073732,0.00000043085,0.0010049
31.33,0.0073467,0.00000041946,0.0010042
31.34,0.0073201,0.00000040792,0.0010034
31.35,0.0072935,0.00000039622,0.0010024
31.36,0.0072667,0.00000038439,0.0010011
31.37,0.00724,0.00000037242,0.00099972
31.38,0.0072131,0.00000036034,0.0009981
31.39,0.0071862,0.00000034813,0.00099629
31.4,0.0071592,0.00000033583,0.00099428
31.41,0.0071322,0.00000032342,0.00099208
31.42,0.0071051,0.00000031093,0.0009897
31.43,0.0070779,0.00000029835,0.00098712
31.44,0.0070507,0.00000028571,0.00098436
31.45,0.0070234,0.000000273,0.0009814
31.46,0.006996,0.00000026023,0.00097827
31.47,0.0069686,0.00000024742,0.00097495
31.48,0.0069411,0.00000023456,0.00097145
31.49,0.0069136,0.00000022168,0.00096776
31.5,0.006886,0.00000020877,0.0009639
31.51,0.0068584,0.00000019585,0.00095986
31.52,0.0068307,0.00000018293,0.00095564
31.53,0.0068029,0.00000017,0.00095125
31.54,0.0067751,0.00000015708,0.00094668
31.55,0.0067473,0.00000014418,0.00094194
31.56,0.0067194,0.00000013131,0.00093703
31.57,0.0066914,0.00000011846,0.00093196
31.58,0.0066634,0.00000010566,0.00092671
31.59,0.0066353,0.000000092905,0.0009213
31.6,0.0066072,0.000000080204,0.00091573
31.61,0.006579,0.000000067565,0.00091
31.62,0.0065508,0.000000054995,0.0009041
31.63,0.0065225,0.000000042501,0.00089805
31.64,0.0064942,0.000000030091,0.00089184
31.65,0.0064658,0.00000001777,0.00088548
31.66,0.0064374,0.0000000055462,0.00087897
31.67,0.006409,-0.0000000065744,0.0008723
31.68,0.0063805,-0.000000018585,0.00086549
31.69,0.0063519,-0.00000003048,0.00085853
31.7,0.0063233,-0.000000042252,0.00085142
31.71,0.0062947,-0.000000053895,0.00084418
31.72,0.006266,-0.000000065404,0.00083679
31.73,0.0062373,-0.000000076773,0.00082926
31.74,0.0062085,-0.000000087996,0.0008216
31.75,0.0061797,-0.000000099066,0.0008138
31.76,0.0061509,-0.00000010998,0.00080587
31.77,0.006122,-0.00000012073,0.00079781
31.78,0.0060931,-0.00000013132,0.00078962
31.79,0.0060641,-0.00000014173,0.00078131
31.8,0.0060352,-0.00000015196,0.00077287
31.81,0.0060061,-0.00000016201,0.00076432
31.82,0.0059771,-0.00000017188,0.00075564
31.83,0.005948,-0.00000018155,0.00074684
31.84,0.0059188,-0.00000019103,0.00073793
31.85,0.0058897,-0.00000020031,0.00072891
31.86,0.0058604,-0.00000020939,0.00071978
31.87,0.0058312,-0.00000021826,0.00071054
31.88,0.0058019,-0.00000022692,0.00070119
31.89,0.0057726,-0.00000023536,0.00069174
31.9,0.0057433,-0.00000024359,0.00068219
31.91,0.005714,-0.0000002516,0.00067254
31.92,0.0056846,-0.00000025938,0.00066279
31.93,0.0056551,-0.00000026694,0.00065295
31.94,0.0056257,-0.00000027427,0.00064302
31.95,0.0055962,-0.00000028137,0.000633
31.96,0.0055667,-0.00000028823,0.00062289
31.97,0.0055372,-0.00000029486,0.0006127
31.98,0.0055076,-0.00000030125,0.00060242
31.99,0.005478,-0.0000003074,0.00059206
32,0.0054484,-0.00000031331,0.00058163
32.01,0.0054188,-0.00000031898,0.00057112
32.02,0.0053892,-0.0000003244,0.00056054
32.03,0.0053595,-0.00000032958,0.00054989
32.04,0.0053298,-0.00000033451,0.00053917
32.05,0.0053001,-0.0000003392,0.00052838
32.06,0.0052703,-0.00000034364,0.00051754
32.07,0.0052406,-0.00000034782,0.00050663
32.08,0.0052108,-0.00000035176,0.00049566
32.09,0.005181,-0.00000035545,0.00048464
32.1,0.0051512,-0.0000003589,0.00047356
32.11,0.0051214,-0.00000036209,0.00046244
32.12,0.0050915,-0.00000036503,0.00045126
32.13,0.0050616,-0.00000036773,0.00044004
32.14,0.0050318,-0.00000037018,0.00042878
32.15,0.0050019,-0.00000037238,0.00041747
32.16,0.0049719,-0.00000037433,0.00040613
32.17,0.004942,-0.00000037604,0.00039474
32.18,0.0049121,-0.00000037751,0.00038333
32.19,0.0048821,-0.00000037873,0.00037188
32.2,0.0048522,-0.00000037971,0.00036041
32.21,0.0048222,-0.00000038045,0.00034891
32.22,0.0047922,-0.00000038095,0.00033738
32.23,0.0047622,-0.00000038121,0.00032584
32.24,0.0047322,-0.00000038124,0.00031427
32.25,0.0047022,-0.00000038104,0.00030269
32.26,0.0046722,-0.00000038061,0.00029109
32.27,0.0046421,-0.00000037995,0.00027948
32.28,0.0046121,-0.00000037906,0.00026786
32.29,0.004582,-0.00000037795,0.00025623
32.3,0.004552,-0.00000037661,0.0002446
32.31,0.0045219,-0.00000037506,0.00023296
32.32,0.0044919,-0.0000003733,0.00022133
32.33,0.0044618,-0.00000037132,0.00020969
32.34,0.0044317,-0.00000036913,0.00019807
32.35,0.0044016,-0.00000036674,0.00018644
32.36,0.0043716,-0.00000036414,0.00017483
32.37,0.0043415,-0.00000036135,0.00016323
32.38,0.0043114,-0.00000035836,0.00015164
32.39,0.0042813,-0.00000035517,0.00014007
32.4,0.0042512,-0.0000003518,0.00012851
32.41,0.0042211,-0.00000034824,0.00011698
32.42,0.0041911,-0.0000003445,0.00010547
32.43,0.004161,-0.00000034059,0.00009398
32.44,0.0041309,-0.0000003365,0.00008252
32.45,0.0041008,-0.00000033224,0.000071089
32.46,0.0040708,-0.00000032781,0.00005969
32.47,0.0040407,-0.00000032322,0.000048324
32.48,0.0040106,-0.00000031848,0.000036993
32.49,0.0039806,-0.00000031358,0.000025701
32.5,0.0039505,-0.00000030854,0.000014449
32.51,0.0039205,-0.00000030335,0.0000032382
32.52,0.0038904,-0.00000029802,-0.0000079281
32.53,0.0038604,-0.00000029256,-0.000019048
32.54,0.0038303,-0.00000028696,-0.00003012
32.55,0.0038003,-0.00000028124,-0.000041142
32.56,0.0037703,-0.0000002754,-0.000052111
32.57,0.0037403,-0.00000026944,-0.000063027
32.58,0.0037103,-0.00000026336,-0.000073886
32.59,0.0036803,-0.00000025719,-0.000084686
32.6,0.0036504,-0.0000002509,-0.000095427
32.61,0.0036204,-0.00000024452,-0.00010611
32.62,0.0035905,-0.00000023805,-0.00011672
32.63,0.0035605,-0.00000023148,-0.00012727
32.64,0.0035306,-0.00000022484,-0.00013775
32.65,0.0035007,-0.00000021811,-0.00014816
32.66,0.0034708,-0.00000021131,-0.0001585
32.67,0.0034409,-0.00000020444,-0.00016877
32.68,0.003411,-0.00000019751,-0.00017896
32.69,0.0033812,-0.00000019051,-0.00018908
32.7,0.0033514,-0.00000018346,-0.00019912
32.71,0.0033215,-0.00000017636,-0.00020907
32.72,0.0032917,-0.00000016922,-0.00021895
32.73,0.003262,-0.00000016203,-0.00022874
32.74,0.0032322,-0.00000015481,-0.00023845
32.75,0.0032024,-0.00000014756,-0.00024807
32.76,0.0031727,-0.00000014027,-0.0002576
32.77,0.003143,-0.00000013297,-0.00026704
32.78,0.0031133,-0.00000012565,-0.00027639
32.79,0.0030837,-0.00000011832,-0.00028565
32.8,0.003054,-0.00000011098,-0.00029482
32.81,0.0030244,-0.00000010364,-0.00030389
32.82,0.0029948,-0.000000096292,-0.00031286
32.83,0.0029652,-0.000000088954,-0.00032173
32.84,0.0029357,-0.000000081625,-0.0003305
32.85,0.0029061,-0.000000074311,-0.00033917
32.86,0.0028766,-0.000000067016,-0.00034774
32.87,0.0028471,-0.000000059743,-0.00035621
32.88,0.0028177,-0.000000052497,-0.00036457
32.89,0.0027882,-0.000000045283,-0.00037282
32.9,0.0027588,-0.000000038104,-0.00038096
32.91,0.0027295,-0.000000030964,-0.000389
32.92,0.0027001,-0.000000023868,-0.00039692
32.93,0.0026708,-0.00000001682,-0.00040474
32.94,0.0026415,-0.0000000098221,-0.00041244
32.95,0.0026122,-0.0000000028797,-0.00042003
32.96,0.002583,0.0000000040038,-0.0004275
32.97,0.0025538,0.000000010825,-0.00043486
32.98,0.0025246,0.00000001758,-0.0004421
32.99,0.0024955,0.000000024265,-0.00044922
33,0.0024664,0.000000030877,-0.00045623
33.01,0.0024373,0.000000037412,-0.00046311
33.02,0.0024082,0.000000043868,-0.00046988
33.03,0.0023792,0.00000005024,-0.00047652
33.04,0.0023502,0.000000056526,-0.00048304
33.05,0.0023213,0.000000062723,-0.00048944
33.06,0.0022923,0.000000068827,-0.00049572
33.07,0.0022635,0.000000074836,-0.00050187
33.08,0.0022346,0.000000080747,-0.00050789
33.09,0.0022058,0.000000086558,-0.00051379
33.1,0.002177,0.000000092264,-0.00051956
33.11,0.0021483,0.000000097865,-0.00052521
33.12,0.0021196,0.00000010336,-0.00053072
33.13,0.0020909,0.00000010874,-0.00053611
33.14,0.0020623,0.00000011401,-0.00054137
33.15,0.0020337,0.00000011916,-0.0005465
33.16,0.0020051,0.00000012419,-0.0005515
33.17,0.0019766,0.00000012911,-0.00055637
33.18,0.0019481,0.0000001339,-0.0005611
33.19,0.0019197,0.00000013857,-0.00056571
33.2,0.0018913,0.00000014311,-0.00057018
33.21,0.0018629,0.00000014753,-0.00057452
33.22,0.0018346,0.00000015182,-0.00057873
33.23,0.0018064,0.00000015598,-0.00058281
33.24,0.0017781,0.00000016001,-0.00058675
33.25,0.0017499,0.0000001639,-0.00059056
33.26,0.0017218,0.00000016766,-0.00059424
33.27,0.0016937,0.00000017129,-0.00059778
33.28,0.0016656,0.00000017478,-0.00060118
33.29,0.0016376,0.00000017813,-0.00060446
33.3,0.0016096,0.00000018134,-0.00060759
33.31,0.0015817,0.00000018442,-0.0006106
33.32,0.0015538,0.00000018735,-0.00061347
33.33,0.001526,0.00000019015,-0.0006162
33.34,0.0014982,0.00000019281,-0.0006188
33.35,0.0014705,0.00000019532,-0.00062127
33.36,0.0014428,0.0000001977,-0.0006236
33.37,0.0014151,0.00000019993,-0.00062579
33.38,0.0013875,0.00000020202,-0.00062785
33.39,0.00136,0.00000020397,-0.00062978
33.4,0.0013324,0.00000020578,-0.00063157
33.41,0.001305,0.00000020744,-0.00063323
33.42,0.0012776,0.00000020897,-0.00063476
33.43,0.0012502,0.00000021036,-0.00063615
33.44,0.0012229,0.0000002116,-0.00063741
33.45,0.0011957,0.00000021271,-0.00063854
33.46,0.0011684,0.00000021367,-0.00063953
33.47,0.0011413,0.0000002145,-0.00064039
33.48,0.0011142,0.00000021519,-0.00064112
33.49,0.0010871,0.00000021574,-0.00064172
33.5,0.0010601,0.00000021615,-0.00064218
33.51,0.0010332,0.00000021643,-0.00064252
33.52,0.0010063,0.00000021658,-0.00064272
33.53,0.00097945,0.00000021659,-0.0006428
33.54,0.00095267,0.00000021647,-0.00064274
33.55,0.00092593,0.00000021622,-0.00064256
33.56,0.00089925,0.00000021584,-0.00064225
33.57,0.00087263,0.00000021533,-0.00064181
33.58,0.00084606,0.00000021469,-0.00064124
33.59,0.00081955,0.00000021393,-0.00064055
33.6,0.00079309,0.00000021304,-0.00063973
33.61,0.00076669,0.00000021203,-0.00063878
33.62,0.00074034,0.00000021091,-0.00063772
33.63,0.00071406,0.00000020966,-0.00063652
33.64,0.00068783,0.00000020829,-0.00063521
33.65,0.00066165,0.00000020682,-0.00063377
33.66,0.00063554,0.00000020522,-0.00063221
33.67,0.00060948,0.00000020352,-0.00063053
33.68,0.00058348,0.00000020171,-0.00062873
33.69,0.00055755,0.00000019979,-0.00062681
33.7,0.00053167,0.00000019776,-0.00062478
33.71,0.00050585,0.00000019563,-0.00062262
33.72,0.00048009,0.0000001934,-0.00062035
33.73,0.00045439,0.00000019108,-0.00061797
33.74,0.00042875,0.00000018865,-0.00061547
33.75,0.00040317,0.00000018613,-0.00061285
33.76,0.00037765,0.00000018352,-0.00061013
33.77,0.0003522,0.00000018083,-0.00060729
33.78,0.00032681,0.00000017804,-0.00060434
33.79,0.00030147,0.00000017517,-0.00060128
33.8,0.00027621,0.00000017222,-0.00059811
33.81,0.000251,0.00000016919,-0.00059484
33.82,0.00022586,0.00000016608,-0.00059146
33.83,0.00020078,0.0000001629,-0.00058797
33.84,0.00017577,0.00000015965,-0.00058438
33.85,0.00015082,0.00000015633,-0.00058069
33.86,0.00012593,0.00000015294,-0.00057689
33.87,0.00010111,0.00000014949,-0.000573
33.88,0.000076351,0.00000014597,-0.000569
33.89,0.00005166,0.0000001424,-0.00056491
33.9,0.000027034,0.00000013877,-0.00056072
33.91,0.0000024743,0.00000013509,-0.00055643
33.92,-0.000022019,0.00000013136,-0.00055205
33.93,-0.000046446,0.00000012759,-0.00054758
33.94,-0.000070807,0.00000012376,-0.00054301
33.95,-0.0000951,0.0000001199,-0.00053835
33.96,-0.00011933,0.00000011599,-0.0005336
33.97,-0.00014348,0.00000011205,-0.00052877
33.98,-0.00016757,0.00000010808,-0.00052385
33.99,-0.0001916,0.00000010407,-0.00051884
34,-0.00021555,0.00000010004,-0.00051375
34.01,-0.00023944,0.000000095976,-0.00050857
34.02,-0.00026325,0.000000091892,-0.00050332
34.03,-0.000287,0.000000087788,-0.00049798
34.04,-0.00031068,0.000000083667,-0.00049257
34.05,-0.00033429,0.00000007953,-0.00048708
34.06,-0.00035782,0.000000075381,-0.00048151
34.07,-0.00038129,0.000000071222,-0.00047587
34.08,-0.00040469,0.000000067056,-0.00047015
34.09,-0.00042801,0.000000062886,-0.00046437
34.1,-0.00045127,0.000000058713,-0.00045851
34.11,-0.00047445,0.000000054541,-0.00045258
34.12,-0.00049756,0.000000050373,-0.00044659
34.13,-0.0005206,0.00000004621,-0.00044053
34.14,-0.00054357,0.000000042055,-0.00043441
34.15,-0.00056647,0.000000037911,-0.00042822
34.16,-0.00058929,0.000000033779,-0.00042198
34.17,-0.00061204,0.000000029664,-0.00041567
34.18,-0.00063472,0.000000025566,-0.00040931
34.19,-0.00065733,0.000000021488,-0.00040288
34.2,-0.00067986,0.000000017433,-0.00039641
34.21,-0.00070232,0.000000013402,-0.00038988
34.22,-0.0007247,0.000000009399,-0.00038329
34.23,-0.00074701,0.0000000054248,-0.00037666
34.24,-0.00076924,0.000000001482,-0.00036998
34.25,-0.0007914,-0.0000000024273,-0.00036325
34.26,-0.00081349,-0.0000000063009,-0.00035647
34.27,-0.0008355,-0.000000010137,-0.00034965
34.28,-0.00085743,-0.000000013933,-0.00034279
34.29,-0.00087929,-0.000000017688,-0.00033588
34.3,-0.00090108,-0.000000021399,-0.00032894
34.31,-0.00092279,-0.000000025065,-0.00032195
34.32,-0.00094442,-0.000000028683,-0.00031493
34.33,-0.00096597,-0.000000032252,-0.00030788
34.34,-0.00098745,-0.000000035771,-0.00030079
34.35,-0.0010089,-0.000000039237,-0.00029367
34.36,-0.0010302,-0.000000042649,-0.00028652
34.37,-0.0010514,-0.000000046004,-0.00027933
34.38,-0.0010726,-0.000000049303,-0.00027213
34.39,-0.0010937,-0.000000052543,-0.00026489
34.4,-0.0011147,-0.000000055722,-0.00025763
34.41,-0.0011356,-0.00000005884,-0.00025035
34.42,-0.0011565,-0.000000061894,-0.00024305
34.43,-0.0011773,-0.000000064884,-0.00023573
34.44,-0.001198,-0.000000067809,-0.00022839
34.45,-0.0012186,-0.000000070666,-0.00022103
34.46,-0.0012392,-0.000000073456,-0.00021366
34.47,-0.0012596,-0.000000076176,-0.00020628
34.48,-0.00128,-0.000000078826,-0.00019888
34.49,-0.0013003,-0.000000081405,-0.00019147
34.5,-0.0013206,-0.000000083912,-0.00018406
34.51,-0.0013407,-0.000000086345,-0.00017663
34.52,-0.0013608,-0.000000088705,-0.0001692
34.53,-0.0013808,-0.00000009099,-0.00016177
34.54,-0.0014007,-0.000000093199,-0.00015433
34.55,-0.0014205,-0.000000095333,-0.0001469
34.56,-0.0014403,-0.00000009739,-0.00013946
34.57,-0.0014599,-0.000000099369,-0.00013202
34.58,-0.0014795,-0.00000010127,-0.00012459
34.59,-0.001499,-0.00000010309,-0.00011716
34.6,-0.0015184,-0.00000010484,-0.00010974
34.61,-0.0015378,-0.0000001065,-0.00010233
34.62,-0.001557,-0.00000010809,-0.000094922
34.63,-0.0015762,-0.00000010959,-0.000087527
34.64,-0.0015953,-0.00000011102,-0.000080145
34.65,-0.0016143,-0.00000011237,-0.000072775
34.66,-0.0016333,-0.00000011363,-0.000065421
34.67,-0.0016521,-0.00000011482,-0.000058083
34.68,-0.0016709,-0.00000011592,-0.000050762
34.69,-0.0016896,-0.00000011694,-0.00004346
34.7,-0.0017082,-0.00000011789,-0.000036179
34.71,-0.0017267,-0.00000011875,-0.00002892
34.72,-0.0017452,-0.00000011954,-0.000021684
34.73,-0.0017635,-0.00000012024,-0.000014472
34.74,-0.0017818,-0.00000012086,-0.0000072861
34.75,-0.0018,-0.00000012141,-0.00000012756
34.76,-0.0018181,-0.00000012188,0.0000070025
34.77,-0.0018361,-0.00000012226,0.000014103
34.78,-0.001854,-0.00000012257,0.000021172
34.79,-0.0018719,-0.00000012281,0.000028208
34.8,-0.0018897,-0.00000012296,0.000035211
34.81,-0.0019074,-0.00000012304,0.000042179
34.82,-0.001925,-0.00000012305,0.00004911
34.83,-0.0019425,-0.00000012298,0.000056004
34.84,-0.0019599,-0.00000012283,0.000062859
34.85,-0.0019773,-0.00000012261,0.000069674
34.86,-0.0019945,-0.00000012232,0.000076448
34.87,-0.0020117,-0.00000012195,0.00008318
34.88,-0.0020288,-0.00000012152,0.000089868
34.89,-0.0020458,-0.00000012101,0.000096511
34.9,-0.0020628,-0.00000012044,0.00010311
34.91,-0.0020796,-0.00000011979,0.00010966
34.92,-0.0020964,-0.00000011908,0.00011616
34.93,-0.002113,-0.0000001183,0.00012261
34.94,-0.0021296,-0.00000011746,0.00012902
34.95,-0.0021461,-0.00000011655,0.00013537
34.96,-0.0021626,-0.00000011558,0.00014167
34.97,-0.0021789,-0.00000011455,0.00014791
34.98,-0.0021951,-0.00000011346,0.0001541
34.99,-0.0022113,-0.0000001123,0.00016024
35,-0.0022274,-0.00000011109,0.00016631
35.01,-0.0022434,-0.00000010982,0.00017233
35.02,-0.0022593,-0.0000001085,0.0001783
35.03,-0.0022751,-0.00000010712,0.0001842
35.04,-0.0022908,-0.00000010569,0.00019004
35.05,-0.0023065,-0.0000001042,0.00019582
35.06,-0.002322,-0.00000010267,0.00020154
35.07,-0.0023375,-0.00000010108,0.00020719
35.08,-0.0023529,-0.000000099453,0.00021278
35.09,-0.0023682,-0.000000097774,0.00021831
35.1,-0.0023834,-0.000000096051,0.00022377
35.11,-0.0023985,-0.000000094284,0.00022916
35.12,-0.0024136,-0.000000092475,0.00023448
35.13,-0.0024285,-0.000000090625,0.00023974
35.14,-0.0024434,-0.000000088737,0.00024493
35.15,-0.0024582,-0.00000008681,0.00025004
35.16,-0.0024729,-0.000000084847,0.00025509
35.17,-0.0024875,-0.00000008285,0.00026007
35.18,-0.002502,-0.00000008082,0.00026497
35.19,-0.0025165,-0.000000078758,0.0002698
35.2,-0.0025308,-0.000000076666,0.00027456
35.21,-0.0025451,-0.000000074546,0.00027924
35.22,-0.0025592,-0.000000072398,0.00028385
35.23,-0.0025733,-0.000000070226,0.00028838
35.24,-0.0025873,-0.000000068029,0.00029284
35.25,-0.0026013,-0.00000006581,0.00029722
35.26,-0.0026151,-0.00000006357,0.00030152
35.27,-0.0026288,-0.000000061311,0.00030575
35.28,-0.0026425,-0.000000059035,0.0003099
35.29,-0.002656,-0.000000056742,0.00031397
35.3,-0.0026695,-0.000000054435,0.00031796
35.31,-0.0026829,-0.000000052114,0.00032187
35.32,-0.0026962,-0.000000049782,0.00032569
35.33,-0.0027094,-0.00000004744,0.00032944
35.34,-0.0027226,-0.00000004509,0.00033311
35.35,-0.0027356,-0.000000042733,0.0003367
35.36,-0.0027486,-0.00000004037,0.0003402
35.37,-0.0027614,-0.000000038003,0.00034362
35.38,-0.0027742,-0.000000035633,0.00034696
35.39,-0.0027869,-0.000000033263,0.00035022
35.4,-0.0027995,-0.000000030893,0.00035339
35.41,-0.002812,-0.000000028525,0.00035648
35.42,-0.0028245,-0.00000002616,0.00035949
35.43,-0.0028368,-0.0000000238,0.00036241
35.44,-0.0028491,-0.000000021445,0.00036524
35.45,-0.0028612,-0.000000019099,0.000368
35.46,-0.0028733,-0.000000016761,0.00037066
35.47,-0.0028853,-0.000000014433,0.00037324
35.48,-0.0028972,-0.000000012117,0.00037574
35.49,-0.002909,-0.0000000098138,0.00037815
35.5,-0.0029208,-0.0000000075247,0.00038048
35.51,-0.0029324,-0.0000000052509,0.00038272
35.52,-0.002944,-0.0000000029938,0.00038487
35.53,-0.0029555,-0.00000000075451,0.00038694
35.54,-0.0029668,0.0000000014657,0.00038893
35.55,-0.0029781,0.0000000036655,0.00039082
35.56,-0.0029894,0.000000005844,0.00039263
35.57,-0.0030005,0.0000000079998,0.00039436
35.58,-0.0030115,0.000000010132,0.000396
35.59,-0.0030225,0.000000012239,0.00039755
35.6,-0.0030333,0.000000014321,0.00039901
35.61,-0.0030441,0.000000016375,0.00040039
35.62,-0.0030548,0.000000018402,0.00040169
35.63,-0.0030654,0.0000000204,0.0004029
35.64,-0.0030759,0.000000022368,0.00040402
35.65,-0.0030863,0.000000024305,0.00040506
35.66,-0.0030967,0.00000002621,0.00040601
35.67,-0.0031069,0.000000028083,0.00040688
35.68,-0.0031171,0.000000029922,0.00040766
35.69,-0.0031272,0.000000031727,0.00040836
35.7,-0.0031372,0.000000033497,0.00040897
35.71,-0.0031471,0.00000003523,0.00040949
35.72,-0.0031569,0.000000036928,0.00040994
35.73,-0.0031666,0.000000038588,0.0004103
35.74,-0.0031763,0.00000004021,0.00041057
35.75,-0.0031858,0.000000041793,0.00041076
35.76,-0.0031953,0.000000043337,0.00041087
35.77,-0.0032047,0.000000044841,0.0004109
35.78,-0.003214,0.000000046304,0.00041084
35.79,-0.0032232,0.000000047727,0.0004107
35.8,-0.0032324,0.000000049108,0.00041048
35.81,-0.0032414,0.000000050446,0.00041017
35.82,-0.0032504,0.000000051743,0.00040979
35.83,-0.0032592,0.000000052997,0.00040933
35.84,-0.003268,0.000000054207,0.00040878
35.85,-0.0032767,0.000000055374,0.00040816
35.86,-0.0032853,0.000000056496,0.00040745
35.87,-0.0032938,0.000000057575,0.00040667
35.88,-0.0033023,0.000000058609,0.00040581
35.89,-0.0033106,0.000000059598,0.00040487
35.9,-0.0033189,0.000000060542,0.00040385
35.91,-0.0033271,0.000000061441,0.00040275
35.92,-0.0033352,0.000000062295,0.00040158
35.93,-0.0033432,0.000000063103,0.00040034
35.94,-0.0033511,0.000000063866,0.00039901
35.95,-0.003359,0.000000064583,0.00039762
35.96,-0.0033667,0.000000065254,0.00039614
35.97,-0.0033744,0.00000006588,0.0003946
35.98,-0.003382,0.00000006646,0.00039298
35.99,-0.0033895,0.000000066994,0.00039129
36,-0.0033969,0.000000067483,0.00038953
36.01,-0.0034043,0.000000067927,0.00038769
36.02,-0.0034115,0.000000068325,0.00038579
36.03,-0.0034187,0.000000068678,0.00038382
36.04,-0.0034258,0.000000068986,0.00038177
36.05,-0.0034328,0.00000006925,0.00037966
36.06,-0.0034397,0.000000069468,0.00037748
36.07,-0.0034465,0.000000069643,0.00037523
36.08,-0.0034533,0.000000069773,0.00037292
36.09,-0.0034599,0.00000006986,0.00037054
36.1,-0.0034665,0.000000069904,0.0003681
36.11,-0.003473,0.000000069904,0.00036559
36.12,-0.0034794,0.000000069862,0.00036302
36.13,-0.0034857,0.000000069777,0.00036039
36.14,-0.003492,0.000000069651,0.00035769
36.15,-0.0034981,0.000000069483,0.00035493
36.16,-0.0035042,0.000000069275,0.00035212
36.17,-0.0035102,0.000000069026,0.00034924
36.18,-0.0035161,0.000000068737,0.00034631
36.19,-0.0035219,0.000000068408,0.00034331
36.2,-0.0035277,0.000000068041,0.00034026
36.21,-0.0035333,0.000000067636,0.00033716
36.22,-0.0035389,0.000000067192,0.000334
36.23,-0.0035444,0.000000066712,0.00033078
36.24,-0.0035498,0.000000066195,0.00032751
36.25,-0.0035552,0.000000065643,0.00032419
36.26,-0.0035604,0.000000065055,0.00032082
36.27,-0.0035656,0.000000064432,0.00031739
36.28,-0.0035707,0.000000063776,0.00031392
36.29,-0.0035757,0.000000063086,0.00031039
36.3,-0.0035806,0.000000062364,0.00030682
36.31,-0.0035854,0.000000061611,0.0003032
36.32,-0.0035902,0.000000060826,0.00029954
36.33,-0.0035949,0.000000060011,0.00029583
36.34,-0.0035995,0.000000059166,0.00029207
36.35,-0.003604,0.000000058293,0.00028827
36.36,-0.0036084,0.000000057392,0.00028443
36.37,-0.0036128,0.000000056464,0.00028054
36.38,-0.0036171,0.000000055509,0.00027662
36.39,-0.0036213,0.000000054529,0.00027265
36.4,-0.0036254,0.000000053524,0.00026865
36.41,-0.0036294,0.000000052496,0.00026461
36.42,-0.0036334,0.000000051444,0.00026053
36.43,-0.0036372,0.00000005037,0.00025642
36.44,-0.003641,0.000000049275,0.00025227
36.45,-0.0036447,0.000000048159,0.00024808
36.46,-0.0036484,0.000000047024,0.00024387
36.47,-0.0036519,0.00000004587,0.00023962
36.48,-0.0036554,0.000000044698,0.00023534
36.49,-0.0036588,0.000000043508,0.00023103
36.5,-0.0036621,0.000000042303,0.00022669
36.51,-0.0036654,0.000000041083,0.00022232
36.52,-0.0036685,0.000000039848,0.00021792
36.53,-0.0036716,0.000000038599,0.0002135
36.54,-0.0036746,0.000000037338,0.00020906
36.55,-0.0036776,0.000000036065,0.00020459
36.56,-0.0036804,0.000000034782,0.00020009
36.57,-0.0036832,0.000000033488,0.00019558
36.58,-0.0036859,0.000000032185,0.00019104
36.59,-0.0036885,0.000000030874,0.00018648
36.6,-0.003691,0.000000029555,0.00018191
36.61,-0.0036935,0.00000002823,0.00017731
36.62,-0.0036959,0.000000026899,0.0001727
36.63,-0.0036982,0.000000025564,0.00016807
36.64,-0.0037004,0.000000024225,0.00016343
36.65,-0.0037026,0.000000022882,0.00015877
36.66,-0.0037047,0.000000021537,0.0001541
36.67,-0.0037067,0.000000020191,0.00014941
36.68,-0.0037086,0.000000018844,0.00014472
36.69,-0.0037105,0.000000017498,0.00014001
36.7,-0.0037122,0.000000016153,0.0001353
36.71,-0.0037139,0.000000014809,0.00013058
36.72,-0.0037156,0.000000013468,0.00012585
36.73,-0.0037171,0.000000012131,0.00012111
36.74,-0.0037186,0.000000010798,0.00011637
36.75,-0.00372,0.0000000094702,0.00011162
36.76,-0.0037213,0.000000008148,0.00010687
36.77,-0.0037226,0.0000000068325,0.00010212
36.78,-0.0037237,0.0000000055243,0.000097364
36.79,-0.0037248,0.0000000042241,0.00009261
36.8,-0.0037259,0.0000000029326,0.000087856
36.81,-0.0037268,0.0000000016507,0.000083103
36.82,-0.0037277,0.00000000037898,0.000078352
36.83,-0.0037285,-0.00000000088189,0.000073605
36.84,-0.0037293,-0.0000000021312,0.000068862
36.85,-0.0037299,-0.0000000033683,0.000064124
36.86,-0.0037305,-0.0000000045926,0.000059392
36.87,-0.003731,-0.0000000058034,0.000054667
36.88,-0.0037315,-0.000000007,0.00004995
36.89,-0.0037319,-0.000000008182,0.000045242
36.9,-0.0037322,-0.0000000093486,0.000040544
36.91,-0.0037324,-0.000000010499,0.000035856
36.92,-0.0037325,-0.000000011634,0.000031179
36.93,-0.0037326,-0.000000012751,0.000026515
36.94,-0.0037326,-0.000000013851,0.000021865
36.95,-0.0037326,-0.000000014932,0.000017228
36.96,-0.0037325,-0.000000015996,0.000012607
36.97,-0.0037323,-0.00000001704,0.0000080011
36.98,-0.003732,-0.000000018064,0.0000034124
36.99,-0.0037317,-0.000000019069,-0.0000011588
37,-0.0037312,-0.000000020053,-0.0000057114
37.01,-0.0037308,-0.000000021017,-0.000010245
37.02,-0.0037302,-0.000000021959,-0.000014758
37.03,-0.0037296,-0.000000022879,-0.00001925
37.04,-0.0037289,-0.000000023778,-0.00002372
37.05,-0.0037282,-0.000000024654,-0.000028168
37.06,-0.0037273,-0.000000025508,-0.000032593
37.07,-0.0037264,-0.000000026338,-0.000036993
37.08,-0.0037255,-0.000000027145,-0.000041368
37.09,-0.0037244,-0.000000027929,-0.000045717
37.1,-0.0037233,-0.000000028689,-0.00005004
37.11,-0.0037222,-0.000000029424,-0.000054336
37.12,-0.0037209,-0.000000030136,-0.000058603
37.13,-0.0037196,-0.000000030822,-0.000062842
37.14,-0.0037183,-0.000000031484,-0.000067051
37.15,-0.0037168,-0.000000032121,-0.00007123
37.16,-0.0037153,-0.000000032733,-0.000075378
37.17,-0.0037138,-0.000000033319,-0.000079494
37.18,-0.0037121,-0.00000003388,-0.000083578
37.19,-0.0037104,-0.000000034415,-0.000087629
37.2,-0.0037087,-0.000000034925,-0.000091646
37.21,-0.0037068,-0.000000035409,-0.000095628
37.22,-0.0037049,-0.000000035867,-0.000099575
37.23,-0.003703,-0.0000000363,-0.00010349
37.24,-0.0037009,-0.000000036706,-0.00010736
37.25,-0.0036988,-0.000000037086,-0.0001112
37.26,-0.0036967,-0.000000037441,-0.000115
37.27,-0.0036944,-0.000000037769,-0.00011876
37.28,-0.0036922,-0.000000038072,-0.00012249
37.29,-0.0036898,-0.000000038349,-0.00012617
37.3,-0.0036874,-0.0000000386,-0.00012982
37.31,-0.0036849,-0.000000038825,-0.00013342
37.32,-0.0036824,-0.000000039025,-0.00013698
37.33,-0.0036798,-0.000000039199,-0.0001405
37.34,-0.0036771,-0.000000039347,-0.00014398
37.35,-0.0036744,-0.00000003947,-0.00014741
37.36,-0.0036716,-0.000000039569,-0.00015081
37.37,-0.0036687,-0.000000039642,-0.00015416
37.38,-0.0036658,-0.00000003969,-0.00015746
37.39,-0.0036628,-0.000000039714,-0.00016072
37.4,-0.0036598,-0.000000039713,-0.00016393
37.41,-0.0036566,-0.000000039688,-0.0001671
37.42,-0.0036535,-0.000000039639,-0.00017022
37.43,-0.0036503,-0.000000039567,-0.0001733
37.44,-0.003647,-0.00000003947,-0.00017633
37.45,-0.0036436,-0.000000039351,-0.00017931
37.46,-0.0036402,-0.000000039209,-0.00018224
37.47,-0.0036367,-0.000000039044,-0.00018512
37.48,-0.0036332,-0.000000038856,-0.00018796
37.49,-0.0036296,-0.000000038647,-0.00019075
37.5,-0.003626,-0.000000038415,-0.00019348
37.51,-0.0036223,-0.000000038163,-0.00019617
37.52,-0.0036185,-0.000000037889,-0.00019881
37.53,-0.0036147,-0.000000037595,-0.0002014
37.54,-0.0036108,-0.00000003728,-0.00020393
37.55,-0.0036068,-0.000000036945,-0.00020642
37.56,-0.0036028,-0.000000036591,-0.00020885
37.57,-0.0035988,-0.000000036217,-0.00021123
37.58,-0.0035947,-0.000000035825,-0.00021356
37.59,-0.0035905,-0.000000035414,-0.00021584
37.6,-0.0035863,-0.000000034985,-0.00021807
37.61,-0.003582,-0.000000034538,-0.00022024
37.62,-0.0035776,-0.000000034075,-0.00022236
37.63,-0.0035732,-0.000000033594,-0.00022443
37.64,-0.0035688,-0.000000033098,-0.00022644
37.65,-0.0035643,-0.000000032585,-0.0002284
37.66,-0.0035597,-0.000000032057,-0.00023031
37.67,-0.0035551,-0.000000031514,-0.00023216
37.68,-0.0035504,-0.000000030957,-0.00023396
37.69,-0.0035457,-0.000000030385,-0.0002357
37.7,-0.0035409,-0.000000029801,-0.00023739
37.71,-0.003536,-0.000000029203,-0.00023903
37.72,-0.0035311,-0.000000028592,-0.00024061
37.73,-0.0035262,-0.000000027969,-0.00024214
37.74,-0.0035212,-0.000000027335,-0.00024361
37.75,-0.0035161,-0.000000026689,-0.00024503
37.76,-0.003511,-0.000000026033,-0.00024639
37.77,-0.0035059,-0.000000025367,-0.0002477
37.78,-0.0035006,-0.000000024691,-0.00024895
37.79,-0.0034954,-0.000000024006,-0.00025015
37.8,-0.00349,-0.000000023312,-0.00025129
37.81,-0.0034847,-0.00000002261,-0.00025238
37.82,-0.0034792,-0.000000021901,-0.00025341
37.83,-0.0034738,-0.000000021184,-0.00025439
37.84,-0.0034682,-0.000000020461,-0.00025531
37.85,-0.0034627,-0.000000019731,-0.00025618
37.86,-0.003457,-0.000000018996,-0.00025699
37.87,-0.0034513,-0.000000018256,-0.00025775
37.88,-0.0034456,-0.000000017511,-0.00025845
37.89,-0.0034398,-0.000000016761,-0.0002591
37.9,-0.003434,-0.000000016008,-0.00025969
37.91,-0.0034281,-0.000000015252,-0.00026023
37.92,-0.0034222,-0.000000014494,-0.00026072
37.93,-0.0034162,-0.000000013732,-0.00026115
37.94,-0.0034102,-0.00000001297,-0.00026152
37.95,-0.0034041,-0.000000012206,-0.00026184
37.96,-0.003398,-0.000000011441,-0.00026211
37.97,-0.0033918,-0.000000010676,-0.00026233
37.98,-0.0033856,-0.0000000099109,-0.00026249
37.99,-0.0033793,-0.0000000091466,-0.0002626
38,-0.003373,-0.0000000083834,-0.00026265
38.01,-0.0033666,-0.0000000076218,-0.00026265
38.02,-0.0033602,-0.0000000068622,-0.0002626
38.03,-0.0033538,-0.000000006105,-0.0002625
38.04,-0.0033473,-0.0000000053506,-0.00026234
38.05,-0.0033407,-0.0000000045997,-0.00026214
38.06,-0.0033341,-0.0000000038524,-0.00026188
38.07,-0.0033275,-0.0000000031094,-0.00026157
38.08,-0.0033208,-0.0000000023709,-0.0002612
38.09,-0.0033141,-0.0000000016374,-0.00026079
38.1,-0.0033073,-0.00000000090936,-0.00026033
38.11,-0.0033005,-0.0000000001871,-0.00025981
38.12,-0.0032936,0.00000000052897,-0.00025925
38.13,-0.0032867,0.0000000012385,-0.00025863
38.14,-0.0032797,0.000000001941,-0.00025797
38.15,-0.0032727,0.0000000026362,-0.00025726
38.16,-0.0032657,0.0000000033238,-0.00025649
38.17,-0.0032586,0.0000000040033,-0.00025568
38.18,-0.0032515,0.0000000046745,-0.00025482
38.19,-0.0032443,0.0000000053369,-0.00025392
38.2,-0.0032371,0.0000000059903,-0.00025296
38.21,-0.0032298,0.0000000066343,-0.00025196
38.22,-0.0032225,0.0000000072687,-0.00025092
38.23,-0.0032152,0.0000000078931,-0.00024982
38.24,-0.0032078,0.0000000085072,-0.00024869
38.25,-0.0032004,0.0000000091108,-0.0002475
38.26,-0.0031929,0.0000000097036,-0.00024627
38.27,-0.0031854,0.000000010285,-0.000245
38.28,-0.0031779,0.000000010856,-0.00024368
38.29,-0.0031703,0.000000011414,-0.00024232
38.3,-0.0031627,0.000000011961,-0.00024091
38.31,-0.003155,0.000000012496,-0.00023947
38.32,-0.0031473,0.000000013018,-0.00023798
38.33,-0.0031396,0.000000013528,-0.00023644
38.34,-0.0031318,0.000000014026,-0.00023487
38.35,-0.003124,0.00000001451,-0.00023326
38.36,-0.0031161,0.000000014981,-0.0002316
38.37,-0.0031082,0.000000015439,-0.00022991
38.38,-0.0031003,0.000000015884,-0.00022817
38.39,-0.0030923,0.000000016315,-0.0002264
38.4,-0.0030843,0.000000016733,-0.00022459
38.41,-0.0030763,0.000000017136,-0.00022274
38.42,-0.0030682,0.000000017526,-0.00022085
38.43,-0.0030601,0.000000017901,-0.00021893
38.44,-0.0030519,0.000000018262,-0.00021697
38.45,-0.0030437,0.000000018609,-0.00021498
38.46,-0.0030355,0.000000018942,-0.00021295
38.47,-0.0030272,0.00000001926,-0.00021088
38.48,-0.0030189,0.000000019564,-0.00020878
38.49,-0.0030106,0.000000019853,-0.00020665
38.5,-0.0030022,0.000000020127,-0.00020449
38.51,-0.0029938,0.000000020387,-0.00020229
38.52,-0.0029854,0.000000020632,-0.00020006
38.53,-0.0029769,0.000000020862,-0.0001978
38.54,-0.0029684,0.000000021078,-0.00019551
38.55,-0.0029599,0.000000021278,-0.00019318
38.56,-0.0029513,0.000000021464,-0.00019083
38.57,-0.0029427,0.000000021636,-0.00018845
38.58,-0.002934,0.000000021792,-0.00018604
38.59,-0.0029254,0.000000021934,-0.00018361
38.6,-0.0029167,0.000000022062,-0.00018114
38.61,-0.0029079,0.000000022175,-0.00017865
38.62,-0.0028992,0.000000022273,-0.00017614
38.63,-0.0028904,0.000000022357,-0.0001736
38.64,-0.0028815,0.000000022426,-0.00017103
38.65,-0.0028727,0.000000022481,-0.00016844
38.66,-0.0028638,0.000000022523,-0.00016583
38.67,-0.0028549,0.000000022549,-0.00016319
38.68,-0.0028459,0.000000022562,-0.00016053
38.69,-0.0028369,0.000000022561,-0.00015785
38.7,-0.0028279,0.000000022547,-0.00015515
38.71,-0.0028189,0.000000022518,-0.00015243
38.72,-0.0028098,0.000000022477,-0.00014969
38.73,-0.0028007,0.000000022421,-0.00014693
38.74,-0.0027916,0.000000022353,-0.00014415
38.75,-0.0027824,0.000000022272,-0.00014135
38.76,-0.0027732,0.000000022177,-0.00013854
38.77,-0.002764,0.00000002207,-0.00013571
38.78,-0.0027548,0.000000021951,-0.00013286
38.79,-0.0027455,0.000000021819,-0.00013
38.8,-0.0027362,0.000000021675,-0.00012712
38.81,-0.0027269,0.000000021519,-0.00012423
38.82,-0.0027176,0.000000021351,-0.00012133
38.83,-0.0027082,0.000000021172,-0.00011841
38.84,-0.0026988,0.000000020981,-0.00011548
38.85,-0.0026894,0.00000002078,-0.00011254
38.86,-0.0026799,0.000000020567,-0.00010959
38.87,-0.0026704,0.000000020344,-0.00010663
38.88,-0.0026609,0.00000002011,-0.00010366
38.89,-0.0026514,0.000000019866,-0.00010068
38.9,-0.0026418,0.000000019612,-0.000097691
38.91,-0.0026322,0.000000019348,-0.000094695
38.92,-0.0026226,0.000000019075,-0.000091692
38.93,-0.002613,0.000000018792,-0.000088683
38.94,-0.0026034,0.000000018501,-0.000085668
38.95,-0.0025937,0.0000000182,-0.000082647
38.96,-0.002584,0.000000017891,-0.000079622
38.97,-0.0025743,0.000000017575,-0.000076594
38.98,-0.0025645,0.00000001725,-0.000073561
38.99,-0.0025548,0.000000016917,-0.000070527
39,-0.002545,0.000000016577,-0.00006749
39.01,-0.0025352,0.00000001623,-0.000064452
39.02,-0.0025253,0.000000015876,-0.000061413
39.03,-0.0025155,0.000000015515,-0.000058374
39.04,-0.0025056,0.000000015148,-0.000055335
39.05,-0.0024957,0.000000014775,-0.000052297
39.06,-0.0024858,0.000000014397,-0.000049261
39.07,-0.0024758,0.000000014012,-0.000046227
39.08,-0.0024659,0.000000013623,-0.000043196
39.09,-0.0024559,0.000000013229,-0.000040168
39.1,-0.0024459,0.00000001283,-0.000037144
39.11,-0.0024359,0.000000012426,-0.000034125
39.12,-0.0024259,0.000000012019,-0.000031112
39.13,-0.0024158,0.000000011608,-0.000028104
39.14,-0.0024057,0.000000011193,-0.000025102
39.15,-0.0023956,0.000000010776,-0.000022107
39.16,-0.0023855,0.000000010355,-0.00001912
39.17,-0.0023754,0.0000000099314,-0.000016141
39.18,-0.0023652,0.0000000095057,-0.00001317
39.19,-0.0023551,0.0000000090778,-0.000010209
39.2,-0.0023449,0.0000000086482,-0.0000072576
39.21,-0.0023347,0.0000000082171,-0.0000043165
39.22,-0.0023245,0.0000000077847,-0.0000013862
39.23,-0.0023142,0.0000000073513,0.0000015327
39.24,-0.002304,0.0000000069172,0.0000044396
39.25,-0.0022937,0.0000000064827,0.000007334
39.26,-0.0022834,0.0000000060481,0.000010215
39.27,-0.0022731,0.0000000056135,0.000013083
39.28,-0.0022628,0.0000000051793,0.000015937
39.29,-0.0022525,0.0000000047458,0.000018776
39.3,-0.0022422,0.0000000043131,0.0000216
39.31,-0.0022318,0.0000000038816,0.000024409
39.32,-0.0022214,0.0000000034515,0.000027201
39.33,-0.002211,0.000000003023,0.000029977
39.34,-0.0022006,0.0000000025965,0.000032735
39.35,-0.0021902,0.000000002172,0.000035476
39.36,-0.0021798,0.00000000175,0.000038199
39.37,-0.0021693,0.0000000013305,0.000040904
39.38,-0.0021589,0.00000000091397,0.000043589
39.39,-0.0021484,0.00000000050047,0.000046255
39.4,-0.0021379,0.000000000090272,0.000048901
39.41,-0.0021274,-0.0000000003164,0.000051527
39.42,-0.0021169,-0.00000000071932,0.000054132
39.43,-0.0021064,-0.0000000011183,0.000056715
39.44,-0.0020959,-0.0000000015131,0.000059277
39.45,-0.0020854,-0.0000000019035,0.000061817
39.46,-0.0020748,-0.0000000022894,0.000064334
39.47,-0.0020642,-0.0000000026705,0.000066828
39.48,-0.0020537,-0.0000000030466,0.000069299
39.49,-0.0020431,-0.0000000034176,0.000071746
39.5,-0.0020325,-0.0000000037833,0.000074169
39.51,-0.0020219,-0.0000000041435,0.000076567
39.52,-0.0020113,-0.000000004498,0.00007894
39.53,-0.0020006,-0.0000000048467,0.000081288
39.54,-0.00199,-0.0000000051893,0.000083611
39.55,-0.0019794,-0.0000000055258,0.000085907
39.56,-0.0019687,-0.000000005856,0.000088177
39.57,-0.001958,-0.0000000061798,0.00009042
39.58,-0.0019474,-0.0000000064969,0.000092636
39.59,-0.0019367,-0.0000000068073,0.000094825
39.6,-0.001926,-0.0000000071109,0.000096985
39.61,-0.0019153,-0.0000000074075,0.000099118
39.62,-0.0019046,-0.0000000076969,0.00010122
39.63,-0.0018939,-0.0000000079792,0.0001033
39.64,-0.0018832,-0.0000000082541,0.00010534
39.65,-0.0018725,-0.0000000085215,0.00010736
39.66,-0.0018617,-0.0000000087815,0.00010935
39.67,-0.001851,-0.0000000090338,0.00011131
39.68,-0.0018403,-0.0000000092784,0.00011323
39.69,-0.0018295,-0.0000000095152,0.00011513
39.7,-0.0018188,-0.0000000097441,0.000117
39.71,-0.001808,-0.0000000099651,0.00011883
39.72,-0.0017972,-0.000000010178,0.00012064
39.73,-0.0017865,-0.000000010383,0.00012241
39.74,-0.0017757,-0.00000001058,0.00012415
39.75,-0.0017649,-0.000000010768,0.00012586
39.76,-0.0017541,-0.000000010949,0.00012754
39.77,-0.0017433,-0.000000011121,0.00012918
39.78,-0.0017325,-0.000000011285,0.0001308
39.79,-0.0017217,-0.00000001144,0.00013238
39.8,-0.0017109,-0.000000011588,0.00013392
39.81,-0.0017001,-0.000000011727,0.00013544
39.82,-0.0016893,-0.000000011857,0.00013692
39.83,-0.0016785,-0.000000011979,0.00013836
39.84,-0.0016677,-0.000000012093,0.00013978
39.85,-0.0016569,-0.000000012198,0.00014116
39.86,-0.0016461,-0.000000012295,0.0001425
39.87,-0.0016352,-0.000000012384,0.00014382
39.88,-0.0016244,-0.000000012464,0.00014509
39.89,-0.0016136,-0.000000012536,0.00014634
39.9,-0.0016028,-0.0000000126,0.00014755
39.91,-0.0015919,-0.000000012656,0.00014872
39.92,-0.0015811,-0.000000012703,0.00014986
39.93,-0.0015703,-0.000000012742,0.00015097
39.94,-0.0015595,-0.000000012773,0.00015204
39.95,-0.0015486,-0.000000012796,0.00015307
39.96,-0.0015378,-0.000000012811,0.00015408
39.97,-0.001527,-0.000000012818,0.00015504
39.98,-0.0015161,-0.000000012817,0.00015597
39.99,-0.0015053,-0.000000012809,0.00015687
40,-0.0014945,-0.000000012792,0.00015773
40.01,-0.0014837,-0.000000012768,0.00015856
40.02,-0.0014728,-0.000000012737,0.00015935
40.03,-0.001462,-0.000000012697,0.0001601
40.04,-0.0014512,-0.000000012651,0.00016082
40.05,-0.0014403,-0.000000012597,0.00016151
40.06,-0.0014295,-0.000000012536,0.00016216
40.07,-0.0014187,-0.000000012468,0.00016278
40.08,-0.0014079,-0.000000012393,0.00016336
40.09,-0.0013971,-0.000000012311,0.0001639
40.1,-0.0013863,-0.000000012222,0.00016441
40.11,-0.0013754,-0.000000012126,0.00016489
40.12,-0.0013646,-0.000000012024,0.00016533
40.13,-0.0013538,-0.000000011916,0.00016573
40.14,-0.001343,-0.000000011801,0.0001661
40.15,-0.0013322,-0.00000001168,0.00016644
40.16,-0.0013214,-0.000000011552,0.00016674
40.17,-0.0013107,-0.000000011419,0.000167
40.18,-0.0012999,-0.00000001128,0.00016723
40.19,-0.0012891,-0.000000011136,0.00016743
40.2,-0.0012783,-0.000000010986,0.00016759
40.21,-0.0012675,-0.00000001083,0.00016772
40.22,-0.0012568,-0.00000001067,0.00016781
40.23,-0.001246,-0.000000010504,0.00016787
40.24,-0.0012353,-0.000000010333,0.0001679
40.25,-0.0012245,-0.000000010157,0.00016789
40.26,-0.0012138,-0.0000000099772,0.00016785
40.27,-0.001203,-0.0000000097925,0.00016778
40.28,-0.0011923,-0.0000000096033,0.00016767
40.29,-0.0011816,-0.00000000941,0.00016752
40.3,-0.0011708,-0.0000000092126,0.00016735
40.31,-0.0011601,-0.0000000090113,0.00016714
40.32,-0.0011494,-0.0000000088063,0.0001669
40.33,-0.0011387,-0.0000000085977,0.00016663
40.34,-0.001128,-0.0000000083857,0.00016632
40.35,-0.0011173,-0.0000000081704,0.00016599
40.36,-0.0011067,-0.000000007952,0.00016562
40.37,-0.001096,-0.0000000077307,0.00016521
40.38,-0.0010853,-0.0000000075065,0.00016478
40.39,-0.0010747,-0.0000000072798,0.00016432
40.4,-0.001064,-0.0000000070506,0.00016382
40.41,-0.0010534,-0.0000000068191,0.0001633
40.42,-0.0010428,-0.0000000065855,0.00016274
40.43,-0.0010321,-0.0000000063498,0.00016215
40.44,-0.0010215,-0.0000000061124,0.00016153
40.45,-0.0010109,-0.0000000058733,0.00016089
40.46,-0.0010003,-0.0000000056327,0.00016021
40.47,-0.00098976,-0.0000000053908,0.0001595
40.48,-0.00097919,-0.0000000051477,0.00015877
40.49,-0.00096862,-0.0000000049036,0.000158
40.5,-0.00095807,-0.0000000046586,0.00015721
40.51,-0.00094753,-0.000000004413,0.00015638
40.52,-0.00093699,-0.0000000041667,0.00015553
40.53,-0.00092647,-0.0000000039201,0.00015466
40.54,-0.00091596,-0.0000000036733,0.00015375
40.55,-0.00090546,-0.0000000034263,0.00015282
40.56,-0.00089497,-0.0000000031795,0.00015186
40.57,-0.00088449,-0.0000000029328,0.00015087
40.58,-0.00087403,-0.0000000026865,0.00014986
40.59,-0.00086357,-0.0000000024407,0.00014882
40.6,-0.00085313,-0.0000000021956,0.00014776
40.61,-0.00084269,-0.0000000019513,0.00014667
40.62,-0.00083228,-0.0000000017079,0.00014555
40.63,-0.00082187,-0.0000000014656,0.00014441
40.64,-0.00081147,-0.0000000012245,0.00014325
40.65,-0.00080109,-0.00000000098482,0.00014206
40.66,-0.00079072,-0.0000000007466,0.00014085
40.67,-0.00078037,-0.00000000051,0.00013961
40.68,-0.00077002,-0.00000000027515,0.00013835
40.69,-0.00075969,-0.000000000042187,0.00013707
40.7,-0.00074937,0.00000000018877,0.00013577
40.71,-0.00073907,0.00000000041759,0.00013444
40.72,-0.00072878,0.00000000064416,0.00013309
40.73,-0.00071851,0.00000000086836,0.00013172
40.74,-0.00070824,0.0000000010901,0.00013033
40.75,-0.000698,0.0000000013092,0.00012892
40.76,-0.00068776,0.0000000015256,0.00012749
40.77,-0.00067755,0.0000000017392,0.00012604
40.78,-0.00066734,0.0000000019498,0.00012457
40.79,-0.00065715,0.0000000021574,0.00012308
40.8,-0.00064698,0.0000000023619,0.00012157
40.81,-0.00063682,0.0000000025632,0.00012005
40.82,-0.00062668,0.0000000027612,0.0001185
40.83,-0.00061655,0.0000000029557,0.00011694
40.84,-0.00060643,0.0000000031467,0.00011536
40.85,-0.00059634,0.0000000033342,0.00011377
40.86,-0.00058626,0.000000003518,0.00011215
40.87,-0.00057619,0.000000003698,0.00011052
40.88,-0.00056614,0.0000000038742,0.00010888
40.89,-0.00055611,0.0000000040465,0.00010722
40.9,-0.00054609,0.0000000042148,0.00010555
40.91,-0.00053609,0.0000000043791,0.00010386
40.92,-0.00052611,0.0000000045393,0.00010215
40.93,-0.00051615,0.0000000046953,0.00010044
40.94,-0.0005062,0.0000000048471,0.000098706
40.95,-0.00049626,0.0000000049946,0.000096963
40.96,-0.00048635,0.0000000051378,0.000095208
40.97,-0.00047645,0.0000000052766,0.00009344
40.98,-0.00046657,0.0000000054109,0.00009166
40.99,-0.00045671,0.0000000055408,0.000089869
41,-0.00044687,0.0000000056662,0.000088068
41.01,-0.00043704,0.000000005787,0.000086256
41.02,-0.00042724,0.0000000059032,0.000084433
41.03,-0.00041745,0.0000000060149,0.000082601
41.04,-0.00040768,0.0000000061218,0.00008076
41.05,-0.00039792,0.0000000062241,0.00007891
41.06,-0.00038819,0.0000000063218,0.000077051
41.07,-0.00037848,0.0000000064147,0.000075185
41.08,-0.00036878,0.0000000065029,0.000073311
41.09,-0.00035911,0.0000000065863,0.000071429
41.1,-0.00034945,0.000000006665,0.000069541
41.11,-0.00033981,0.000000006739,0.000067646
41.12,-0.00033019,0.0000000068082,0.000065745
41.13,-0.00032059,0.0000000068726,0.000063839
41.14,-0.00031102,0.0000000069323,0.000061928
41.15,-0.00030146,0.0000000069872,0.000060011
41.16,-0.00029192,0.0000000070374,0.00005809
41.17,-0.0002824,0.0000000070829,0.000056166
41.18,-0.0002729,0.0000000071236,0.000054237
41.19,-0.00026342,0.0000000071597,0.000052306
41.2,-0.00025397,0.000000007191,0.000050371
41.21,-0.00024453,0.0000000072177,0.000048435
41.22,-0.00023511,0.0000000072398,0.000046496
41.23,-0.00022572,0.0000000072573,0.000044556
41.24,-0.00021634,0.0000000072701,0.000042614
41.25,-0.00020699,0.0000000072785,0.000040672
41.26,-0.00019766,0.0000000072823,0.000038729
41.27,-0.00018835,0.0000000072816,0.000036787
41.28,-0.00017906,0.0000000072765,0.000034844
41.29,-0.00016979,0.000000007267,0.000032903
41.3,-0.00016055,0.0000000072532,0.000030962
41.31,-0.00015133,0.0000000072351,0.000029023
41.32,-0.00014212,0.0000000072127,0.000027086
41.33,-0.00013295,0.0000000071861,0.000025151
41.34,-0.00012379,0.0000000071553,0.000023219
41.35,-0.00011465,0.0000000071205,0.00002129
41.36,-0.00010554,0.0000000070816,0.000019365
41.37,-0.000096452,0.0000000070387,0.000017443
41.38,-0.000087385,0.000000006992,0.000015525
41.39,-0.000078341,0.0000000069413,0.000013612
41.4,-0.00006932,0.0000000068869,0.000011704
41.41,-0.000060322,0.0000000068287,0.0000098013
41.42,-0.000051346,0.0000000067669,0.000007904
41.43,-0.000042395,0.0000000067015,0.0000060127
41.44,-0.000033466,0.0000000066326,0.0000041278
41.45,-0.000024561,0.0000000065602,0.0000022496
41.46,-0.000015679,0.0000000064845,0.00000037837
41.47,-0.0000068212,0.0000000064055,-0.0000014854
41.48,0.0000020129,0.0000000063232,-0.0000033415
41.49,0.000010823,0.0000000062378,-0.0000051895
41.5,0.00001961,0.0000000061494,-0.000007029
41.51,0.000028372,0.000000006058,-0.0000088598
41.52,0.00003711,0.0000000059637,-0.000010682
41.53,0.000045824,0.0000000058665,-0.000012494
41.54,0.000054513,0.0000000057667,-0.000014296
41.55,0.000063178,0.0000000056642,-0.000016089
41.56,0.000071819,0.0000000055591,-0.000017871
41.57,0.000080435,0.0000000054516,-0.000019642
41.58,0.000089026,0.0000000053416,-0.000021403
41.59,0.000097592,0.0000000052294,-0.000023152
41.6,0.00010613,0.000000005115,-0.000024889
41.61,0.00011465,0.0000000049984,-0.000026615
41.62,0.00012314,0.0000000048798,-0.000028328
41.63,0.00013161,0.0000000047593,-0.000030029
41.64,0.00014005,0.0000000046369,-0.000031717
41.65,0.00014846,0.0000000045128,-0.000033391
41.66,0.00015685,0.000000004387,-0.000035053
41.67,0.00016521,0.0000000042596,-0.000036701
41.68,0.00017355,0.0000000041307,-0.000038334
41.69,0.00018187,0.0000000040004,-0.000039954
41.7,0.00019015,0.0000000038689,-0.000041559
41.71,0.00019841,0.0000000037361,-0.000043149
41.72,0.00020665,0.0000000036022,-0.000044725
41.73,0.00021486,0.0000000034673,-0.000046285
41.74,0.00022304,0.0000000033314,-0.000047829
41.75,0.00023119,0.0000000031947,-0.000049358
41.76,0.00023932,0.0000000030572,-0.000050871
41.77,0.00024743,0.0000000029191,-0.000052367
41.78,0.0002555,0.0000000027804,-0.000053847
41.79,0.00026355,0.0000000026412,-0.000055311
41.8,0.00027157,0.0000000025016,-0.000056757
41.81,0.00027957,0.0000000023617,-0.000058186
41.82,0.00028754,0.0000000022216,-0.000059598
41.83,0.00029548,0.0000000020813,-0.000060992
41.84,0.0003034,0.0000000019411,-0.000062369
41.85,0.00031129,0.0000000018008,-0.000063727
41.86,0.00031915,0.0000000016607,-0.000065067
41.87,0.00032698,0.0000000015208,-0.000066389
41.88,0.00033479,0.0000000013812,-0.000067692
41.89,0.00034257,0.0000000012419,-0.000068976
41.9,0.00035032,0.0000000011031,-0.000070242
41.91,0.00035804,0.00000000096488,-0.000071488
41.92,0.00036574,0.00000000082725,-0.000072715
41.93,0.00037341,0.00000000069032,-0.000073922
41.94,0.00038105,0.00000000055417,-0.00007511
41.95,0.00038866,0.00000000041886,-0.000076278
41.96,0.00039625,0.00000000028449,-0.000077426
41.97,0.0004038,0.00000000015111,-0.000078553
41.98,0.00041133,0.0000000000188,-0.000079661
41.99,0.00041883,-0.00000000011236,-0.000080748
42,0.0004263,-0.00000000024231,-0.000081815
42.01,0.00043375,-0.00000000037098,-0.00008286
42.02,0.00044116,-0.0000000004983,-0.000083885
42.03,0.00044855,-0.0000000006242,-0.00008489
42.04,0.00045591,-0.00000000074862,-0.000085873
42.05,0.00046324,-0.0000000008715,-0.000086835
42.06,0.00047054,-0.00000000099277,-0.000087775
42.07,0.00047782,-0.0000000011124,-0.000088694
42.08,0.00048506,-0.0000000012303,-0.000089592
42.09,0.00049228,-0.0000000013464,-0.000090468
42.1,0.00049947,-0.0000000014607,-0.000091323
42.11,0.00050662,-0.000000001573,-0.000092156
42.12,0.00051375,-0.0000000016835,-0.000092967
42.13,0.00052085,-0.0000000017919,-0.000093756
42.14,0.00052792,-0.0000000018983,-0.000094523
42.15,0.00053497,-0.0000000020027,-0.000095268
42.16,0.00054198,-0.0000000021049,-0.000095991
42.17,0.00054896,-0.0000000022049,-0.000096692
42.18,0.00055592,-0.0000000023027,-0.00009737
42.19,0.00056284,-0.0000000023982,-0.000098026
42.2,0.00056974,-0.0000000024915,-0.000098661
42.21,0.0005766,-0.0000000025824,-0.000099272
42.22,0.00058344,-0.0000000026709,-0.000099861
42.23,0.00059025,-0.0000000027571,-0.00010043
42.24,0.00059703,-0.0000000028408,-0.00010097
42.25,0.00060377,-0.000000002922,-0.00010149
42.26,0.00061049,-0.0000000030007,-0.00010199
42.27,0.00061718,-0.000000003077,-0.00010247
42.28,0.00062384,-0.0000000031507,-0.00010293
42.29,0.00063047,-0.0000000032218,-0.00010336
42.3,0.00063707,-0.0000000032903,-0.00010377
42.31,0.00064364,-0.0000000033563,-0.00010416
42.32,0.00065018,-0.0000000034196,-0.00010452
42.33,0.00065668,-0.0000000034802,-0.00010486
42.34,0.00066316,-0.0000000035383,-0.00010518
42.35,0.00066961,-0.0000000035936,-0.00010548
42.36,0.00067603,-0.0000000036463,-0.00010575
42.37,0.00068242,-0.0000000036963,-0.00010601
42.38,0.00068878,-0.0000000037436,-0.00010624
42.39,0.00069511,-0.0000000037882,-0.00010645
42.4,0.0007014,-0.0000000038301,-0.00010663
42.41,0.00070767,-0.0000000038693,-0.0001068
42.42,0.00071391,-0.0000000039058,-0.00010694
42.43,0.00072012,-0.0000000039396,-0.00010706
42.44,0.00072629,-0.0000000039707,-0.00010716
42.45,0.00073244,-0.0000000039991,-0.00010723
42.46,0.00073855,-0.0000000040249,-0.00010729
42.47,0.00074464,-0.0000000040479,-0.00010732
42.48,0.00075069,-0.0000000040683,-0.00010733
42.49,0.00075672,-0.000000004086,-0.00010732
42.5,0.00076271,-0.0000000041011,-0.00010728
42.51,0.00076867,-0.0000000041135,-0.00010723
42.52,0.0007746,-0.0000000041233,-0.00010716
42.53,0.0007805,-0.0000000041305,-0.00010706
42.54,0.00078637,-0.0000000041351,-0.00010694
42.55,0.00079221,-0.0000000041372,-0.0001068
42.56,0.00079802,-0.0000000041367,-0.00010664
42.57,0.0008038,-0.0000000041338,-0.00010646
42.58,0.00080955,-0.0000000041283,-0.00010626
42.59,0.00081526,-0.0000000041203,-0.00010604
42.6,0.00082095,-0.0000000041099,-0.0001058
42.61,0.0008266,-0.0000000040971,-0.00010554
42.62,0.00083222,-0.0000000040819,-0.00010526
42.63,0.00083782,-0.0000000040643,-0.00010495
42.64,0.00084338,-0.0000000040444,-0.00010463
42.65,0.00084891,-0.0000000040223,-0.00010429
42.66,0.00085441,-0.0000000039978,-0.00010393
42.67,0.00085987,-0.0000000039712,-0.00010355
42.68,0.00086531,-0.0000000039423,-0.00010315
42.69,0.00087072,-0.0000000039113,-0.00010273
42.7,0.00087609,-0.0000000038782,-0.00010229
42.71,0.00088143,-0.000000003843,-0.00010183
42.72,0.00088674,-0.0000000038057,-0.00010136
42.73,0.00089203,-0.0000000037665,-0.00010086
42.74,0.00089727,-0.0000000037253,-0.00010035
42.75,0.00090249,-0.0000000036822,-0.000099821
42.76,0.00090768,-0.0000000036373,-0.000099272
42.77,0.00091284,-0.0000000035905,-0.000098706
42.78,0.00091796,-0.0000000035419,-0.000098123
42.79,0.00092305,-0.0000000034916,-0.000097522
42.8,0.00092812,-0.0000000034396,-0.000096903
42.81,0.00093315,-0.0000000033859,-0.000096268
42.82,0.00093815,-0.0000000033307,-0.000095616
42.83,0.00094311,-0.0000000032739,-0.000094948
42.84,0.00094805,-0.0000000032156,-0.000094263
42.85,0.00095296,-0.0000000031558,-0.000093562
42.86,0.00095783,-0.0000000030947,-0.000092845
42.87,0.00096267,-0.0000000030322,-0.000092112
42.88,0.00096748,-0.0000000029684,-0.000091363
42.89,0.00097226,-0.0000000029033,-0.0000906
42.9,0.00097701,-0.0000000028371,-0.000089821
42.91,0.00098173,-0.0000000027696,-0.000089027
42.92,0.00098641,-0.0000000027011,-0.000088218
42.93,0.00099107,-0.0000000026316,-0.000087395
42.94,0.00099569,-0.000000002561,-0.000086558
42.95,0.0010003,-0.0000000024895,-0.000085707
42.96,0.0010048,-0.0000000024171,-0.000084841
42.97,0.0010094,-0.0000000023438,-0.000083963
42.98,0.0010139,-0.0000000022698,-0.000083071
42.99,0.0010183,-0.000000002195,-0.000082165
43,0.0010228,-0.0000000021196,-0.000081247
43.01,0.0010272,-0.0000000020435,-0.000080317
43.02,0.0010315,-0.0000000019668,-0.000079373
43.03,0.0010359,-0.0000000018896,-0.000078418
43.04,0.0010402,-0.0000000018119,-0.000077451
43.05,0.0010445,-0.0000000017338,-0.000076472
43.06,0.0010487,-0.0000000016553,-0.000075482
43.07,0.0010529,-0.0000000015765,-0.00007448
43.08,0.0010571,-0.0000000014974,-0.000073468
43.09,0.0010613,-0.0000000014181,-0.000072444
43.1,0.0010654,-0.0000000013386,-0.000071411
43.11,0.0010695,-0.000000001259,-0.000070367
43.12,0.0010735,-0.0000000011793,-0.000069313
43.13,0.0010776,-0.0000000010996,-0.000068249
43.14,0.0010815,-0.0000000010199,-0.000067176
43.15,0.0010855,-0.00000000094034,-0.000066094
43.16,0.0010894,-0.00000000086086,-0.000065003
43.17,0.0010933,-0.00000000078155,-0.000063903
43.18,0.0010972,-0.00000000070245,-0.000062795
43.19,0.001101,-0.00000000062362,-0.000061678
43.2,0.0011049,-0.00000000054509,-0.000060554
43.21,0.0011086,-0.00000000046692,-0.000059422
43.22,0.0011124,-0.00000000038914,-0.000058282
43.23,0.0011161,-0.00000000031181,-0.000057135
43.24,0.0011198,-0.00000000023496,-0.000055982
43.25,0.0011234,-0.00000000015864,-0.000054822
43.26,0.001127,-0.000000000082887,-0.000053655
43.27,0.0011306,-0.0000000000077461,-0.000052482
43.28,0.0011342,0.000000000066743,-0.000051304
43.29,0.0011377,0.00000000014054,-0.00005012
43.3,0.0011412,0.00000000021361,-0.00004893
43.31,0.0011447,0.00000000028591,-0.000047736
43.32,0.0011481,0.00000000035741,-0.000046536
43.33,0.0011515,0.00000000042806,-0.000045332
43.34,0.0011549,0.00000000049783,-0.000044124
43.35,0.0011582,0.00000000056669,-0.000042912
43.36,0.0011615,0.00000000063461,-0.000041696
43.37,0.0011648,0.00000000070154,-0.000040476
43.38,0.001168,0.00000000076747,-0.000039254
43.39,0.0011712,0.00000000083234,-0.000038028
43.4,0.0011744,0.00000000089615,-0.000036799
43.41,0.0011776,0.00000000095885,-0.000035568
43.42,0.0011807,0.0000000010204,-0.000034335
43.43,0.0011838,0.0000000010808,-0.0000331
43.44,0.0011869,0.00000000114,-0.000031863
43.45,0.0011899,0.0000000011981,-0.000030625
43.46,0.0011929,0.0000000012548,-0.000029385
43.47,0.0011959,0.0000000013103,-0.000028144
43.48,0.0011988,0.0000000013646,-0.000026903
43.49,0.0012017,0.0000000014175,-0.000025661
43.5,0.0012046,0.0000000014691,-0.00002442
43.51,0.0012074,0.0000000015193,-0.000023178
43.52,0.0012102,0.0000000015682,-0.000021936
43.53,0.001213,0.0000000016157,-0.000020695
43.54,0.0012158,0.0000000016618,-0.000019455
43.55,0.0012185,0.0000000017065,-0.000018216
43.56,0.0012212,0.0000000017498,-0.000016978
43.57,0.0012238,0.0000000017916,-0.000015742
43.58,0.0012265,0.0000000018319,-0.000014507
43.59,0.0012291,0.0000000018708,-0.000013275
43.6,0.0012316,0.0000000019082,-0.000012045
43.61,0.0012342,0.0000000019441,-0.000010817
43.62,0.0012367,0.0000000019785,-0.0000095918
43.63,0.0012392,0.0000000020114,-0.0000083697
43.64,0.0012416,0.0000000020428,-0.0000071508
43.65,0.001244,0.0000000020727,-0.0000059354
43.66,0.0012464,0.000000002101,-0.0000047236
43.67,0.0012488,0.0000000021278,-0.0000035157
43.68,0.0012511,0.0000000021531,-0.000002312
43.69,0.0012534,0.0000000021769,-0.0000011125
43.7,0.0012557,0.0000000021991,0.000000082343
43.71,0.0012579,0.0000000022197,0.0000012724
43.72,0.0012601,0.0000000022389,0.0000024575
43.73,0.0012623,0.0000000022565,0.0000036373
43.74,0.0012644,0.0000000022726,0.0000048118
43.75,0.0012666,0.0000000022871,0.0000059805
43.76,0.0012687,0.0000000023002,0.0000071434
43.77,0.0012707,0.0000000023117,0.0000083002
43.78,0.0012727,0.0000000023217,0.0000094507
43.79,0.0012747,0.0000000023302,0.000010595
43.8,0.0012767,0.0000000023372,0.000011732
43.81,0.0012786,0.0000000023427,0.000012863
43.82,0.0012806,0.0000000023467,0.000013986
43.83,0.0012824,0.0000000023493,0.000015102
43.84,0.0012843,0.0000000023504,0.000016211
43.85,0.0012861,0.0000000023501,0.000017311
43.86,0.0012879,0.0000000023484,0.000018404
43.87,0.0012897,0.0000000023452,0.000019489
43.88,0.0012914,0.0000000023406,0.000020566
43.89,0.0012931,0.0000000023346,0.000021634
43.9,0.0012948,0.0000000023273,0.000022694
43.91,0.0012964,0.0000000023186,0.000023745
43.92,0.001298,0.0000000023086,0.000024787
43.93,0.0012996,0.0000000022972,0.00002582
43.94,0.0013012,0.0000000022846,0.000026843
43.95,0.0013027,0.0000000022707,0.000027857
43.96,0.0013042,0.0000000022555,0.000028862
43.97,0.0013057,0.000000002239,0.000029856
43.98,0.0013071,0.0000000022214,0.000030841
43.99,0.0013085,0.0000000022025,0.000031815
44,0.0013099,0.0000000021825,0.000032779
44.01,0.0013113,0.0000000021613,0.000033733
44.02,0.0013126,0.0000000021389,0.000034676
44.03,0.0013139,0.0000000021155,0.000035609
44.04,0.0013152,0.000000002091,0.00003653
44.05,0.0013164,0.0000000020654,0.000037441
44.06,0.0013176,0.0000000020387,0.00003834
44.07,0.0013188,0.0000000020111,0.000039229
44.08,0.00132,0.0000000019825,0.000040105
44.09,0.0013211,0.0000000019529,0.00004097
44.1,0.0013222,0.0000000019224,0.000041824
44.11,0.0013233,0.000000001891,0.000042666
44.12,0.0013243,0.0000000018587,0.000043495
44.13,0.0013254,0.0000000018255,0.000044313
44.14,0.0013263,0.0000000017915,0.000045119
44.15,0.0013273,0.0000000017568,0.000045912
44.16,0.0013282,0.0000000017212,0.000046693
44.17,0.0013291,0.000000001685,0.000047461
44.18,0.00133,0.000000001648,0.000048217
44.19,0.0013309,0.0000000016103,0.00004896
44.2,0.0013317,0.000000001572,0.00004969
44.21,0.0013325,0.000000001533,0.000050408
44.22,0.0013333,0.0000000014935,0.000051112
44.23,0.001334,0.0000000014534,0.000051803
44.24,0.0013347,0.0000000014127,0.000052482
44.25,0.0013354,0.0000000013716,0.000053147
44.26,0.0013361,0.0000000013299,0.000053798
44.27,0.0013367,0.0000000012878,0.000054436
44.28,0.0013373,0.0000000012454,0.000055061
44.29,0.0013379,0.0000000012025,0.000055672
44.3,0.0013384,0.0000000011592,0.00005627
44.31,0.0013389,0.0000000011156,0.000056854
44.32,0.0013394,0.0000000010718,0.000057424
44.33,0.0013399,0.0000000010276,0.00005798
44.34,0.0013403,0.00000000098324,0.000058523
44.35,0.0013408,0.00000000093865,0.000059051
44.36,0.0013412,0.00000000089386,0.000059566
44.37,0.0013415,0.00000000084893,0.000060067
44.38,0.0013418,0.00000000080387,0.000060553
44.39,0.0013422,0.00000000075871,0.000061025
44.4,0.0013424,0.00000000071348,0.000061484
44.41,0.0013427,0.00000000066822,0.000061928
44.42,0.0013429,0.00000000062294,0.000062358
44.43,0.0013431,0.00000000057767,0.000062773
44.44,0.0013433,0.00000000053245,0.000063175
44.45,0.0013435,0.0000000004873,0.000063562
44.46,0.0013436,0.00000000044225,0.000063935
44.47,0.0013437,0.00000000039732,0.000064293
44.48,0.0013438,0.00000000035253,0.000064637
44.49,0.0013438,0.00000000030793,0.000064967
44.5,0.0013438,0.00000000026353,0.000065283
44.51,0.0013438,0.00000000021935,0.000065584
44.52,0.0013438,0.00000000017543,0.00006587
44.53,0.0013437,0.00000000013178,0.000066143
44.54,0.0013437,0.000000000088431,0.000066401
44.55,0.0013436,0.000000000045409,0.000066644
44.56,0.0013434,0.0000000000027341,0.000066874
44.57,0.0013433,-0.00000000003957,0.000067088
44.58,0.0013431,-0.00000000008148,0.000067289
44.59,0.0013429,-0.00000000012297,0.000067475
44.6,0.0013427,-0.00000000016403,0.000067647
44.61,0.0013424,-0.00000000020463,0.000067805
44.62,0.0013421,-0.00000000024475,0.000067949
44.63,0.0013418,-0.00000000028437,0.000068078
44.64,0.0013415,-0.00000000032347,0.000068193
44.65,0.0013411,-0.00000000036203,0.000068294
44.66,0.0013408,-0.00000000040004,0.000068381
44.67,0.0013404,-0.00000000043747,0.000068453
44.68,0.0013399,-0.0000000004743,0.000068512
44.69,0.0013395,-0.00000000051053,0.000068557
44.7,0.001339,-0.00000000054612,0.000068587
44.71,0.0013385,-0.00000000058108,0.000068604
44.72,0.001338,-0.00000000061537,0.000068607
44.73,0.0013374,-0.00000000064899,0.000068597
44.74,0.0013368,-0.00000000068192,0.000068572
44.75,0.0013363,-0.00000000071414,0.000068534
44.76,0.0013356,-0.00000000074565,0.000068482
44.77,0.001335,-0.00000000077643,0.000068417
44.78,0.0013343,-0.00000000080646,0.000068338
44.79,0.0013336,-0.00000000083575,0.000068246
44.8,0.0013329,-0.00000000086426,0.00006814
44.81,0.0013322,-0.000000000892,0.000068022
44.82,0.0013314,-0.00000000091896,0.00006789
44.83,0.0013306,-0.00000000094512,0.000067745
44.84,0.0013298,-0.00000000097047,0.000067586
44.85,0.001329,-0.00000000099501,0.000067415
44.86,0.0013281,-0.0000000010187,0.000067232
44.87,0.0013273,-0.0000000010416,0.000067035
44.88,0.0013264,-0.0000000010637,0.000066826
44.89,0.0013254,-0.0000000010849,0.000066604
44.9,0.0013245,-0.0000000011053,0.000066369
44.91,0.0013235,-0.0000000011248,0.000066123
44.92,0.0013225,-0.0000000011434,0.000065863
44.93,0.0013215,-0.0000000011612,0.000065592
44.94,0.0013205,-0.0000000011782,0.000065309
44.95,0.0013194,-0.0000000011942,0.000065014
44.96,0.0013183,-0.0000000012094,0.000064706
44.97,0.0013172,-0.0000000012238,0.000064387
44.98,0.0013161,-0.0000000012372,0.000064057
44.99,0.001315,-0.0000000012498,0.000063715
45,0.0013138,-0.0000000012615,0.000063361
45.01,0.0013126,-0.0000000012724,0.000062996
45.02,0.0013114,-0.0000000012823,0.00006262
45.03,0.0013101,-0.0000000012914,0.000062233
45.04,0.0013089,-0.0000000012997,0.000061835
45.05,0.0013076,-0.000000001307,0.000061426
45.06,0.0013063,-0.0000000013135,0.000061006
45.07,0.001305,-0.0000000013192,0.000060576
45.08,0.0013037,-0.000000001324,0.000060135
45.09,0.0013023,-0.0000000013279,0.000059684
45.1,0.0013009,-0.000000001331,0.000059223
45.11,0.0012995,-0.0000000013333,0.000058752
45.12,0.0012981,-0.0000000013347,0.000058271
45.13,0.0012966,-0.0000000013353,0.00005778
45.14,0.0012952,-0.0000000013351,0.00005728
45.15,0.0012937,-0.0000000013341,0.00005677
45.16,0.0012922,-0.0000000013323,0.00005625
45.17,0.0012906,-0.0000000013296,0.000055722
45.18,0.0012891,-0.0000000013262,0.000055184
45.19,0.0012875,-0.000000001322,0.000054637
45.2,0.0012859,-0.000000001317,0.000054082
45.21,0.0012843,-0.0000000013113,0.000053518
45.22,0.0012827,-0.0000000013048,0.000052945
45.23,0.001281,-0.0000000012976,0.000052364
45.24,0.0012794,-0.0000000012897,0.000051775
45.25,0.0012777,-0.000000001281,0.000051178
45.26,0.001276,-0.0000000012716,0.000050573
45.27,0.0012742,-0.0000000012616,0.00004996
45.28,0.0012725,-0.0000000012508,0.00004934
45.29,0.0012707,-0.0000000012394,0.000048712
45.3,0.0012689,-0.0000000012274,0.000048077
45.31,0.0012671,-0.0000000012146,0.000047435
45.32,0.0012653,-0.0000000012013,0.000046786
45.33,0.0012634,-0.0000000011873,0.00004613
45.34,0.0012616,-0.0000000011728,0.000045467
45.35,0.0012597,-0.0000000011576,0.000044798
45.36,0.0012578,-0.0000000011419,0.000044123
45.37,0.0012559,-0.0000000011256,0.000043441
45.38,0.0012539,-0.0000000011088,0.000042754
45.39,0.001252,-0.0000000010914,0.000042061
45.4,0.00125,-0.0000000010736,0.000041361
45.41,0.001248,-0.0000000010552,0.000040657
45.42,0.001246,-0.0000000010364,0.000039947
45.43,0.0012439,-0.000000001017,0.000039232
45.44,0.0012419,-0.00000000099727,0.000038512
45.45,0.0012398,-0.00000000097706,0.000037787
45.46,0.0012377,-0.00000000095643,0.000037057
45.47,0.0012356,-0.0000000009354,0.000036323
45.48,0.0012335,-0.00000000091398,0.000035584
45.49,0.0012314,-0.0000000008922,0.000034842
45.5,0.0012292,-0.00000000087006,0.000034095
45.51,0.001227,-0.00000000084758,0.000033344
45.52,0.0012248,-0.00000000082478,0.00003259
45.53,0.0012226,-0.00000000080167,0.000031832
45.54,0.0012204,-0.00000000077828,0.000031071
45.55,0.0012182,-0.00000000075462,0.000030306
45.56,0.0012159,-0.00000000073071,0.000029539
45.57,0.0012136,-0.00000000070655,0.000028768
45.58,0.0012113,-0.00000000068218,0.000027995
45.59,0.001209,-0.00000000065761,0.00002722
45.6,0.0012067,-0.00000000063284,0.000026442
45.61,0.0012043,-0.00000000060791,0.000025662
45.62,0.001202,-0.00000000058283,0.00002488
45.63,0.0011996,-0.00000000055761,0.000024095
45.64,0.0011972,-0.00000000053226,0.00002331
45.65,0.0011948,-0.00000000050682,0.000022522
45.66,0.0011923,-0.00000000048129,0.000021734
45.67,0.0011899,-0.00000000045569,0.000020944
45.68,0.0011874,-0.00000000043003,0.000020153
45.69,0.001185,-0.00000000040433,0.000019361
45.7,0.0011825,-0.00000000037862,0.000018568
45.71,0.00118,-0.00000000035289,0.000017775
45.72,0.0011774,-0.00000000032718,0.000016982
45.73,0.0011749,-0.00000000030149,0.000016188
45.74,0.0011723,-0.00000000027584,0.000015394
45.75,0.0011698,-0.00000000025024,0.0000146
45.76,0.0011672,-0.00000000022472,0.000013807
45.77,0.0011646,-0.00000000019929,0.000013014
45.78,0.001162,-0.00000000017395,0.000012221
45.79,0.0011593,-0.00000000014873,0.000011429
45.8,0.0011567,-0.00000000012364,0.000010638
45.81,0.001154,-0.000000000098687,0.0000098482
45.82,0.0011513,-0.000000000073897,0.0000090594
45.83,0.0011486,-0.000000000049277,0.0000082719
45.84,0.0011459,-0.000000000024843,0.0000074859
45.85,0.0011432,-0.00000000000060682,0.0000067015
45.86,0.0011405,0.000000000023418,0.0000059189
45.87,0.0011377,0.000000000047219,0.0000051383
45.88,0.001135,0.000000000070783,0.0000043597
45.89,0.0011322,0.000000000094099,0.0000035834
45.9,0.0011294,0.00000000011715,0.0000028094
45.91,0.0011266,0.00000000013993,0.000002038
45.92,0.0011238,0.00000000016243,0.0000012693
45.93,0.0011209,0.00000000018463,0.00000050333
45.94,0.0011181,0.00000000020653,-0.00000025966
45.95,0.0011152,0.00000000022811,-0.0000010195
45.96,0.0011124,0.00000000024936,-0.0000017762
45.97,0.0011095,0.00000000027027,-0.0000025295
45.98,0.0011066,0.00000000029084,-0.0000032792
45.99,0.0011037,0.00000000031105,-0.0000040253
46,0.0011007,0.00000000033089,-0.0000047676
46.01,0.0010978,0.00000000035036,-0.000005506
46.02,0.0010948,0.00000000036944,-0.0000062404
46.03,0.0010919,0.00000000038813,-0.0000069705
46.04,0.0010889,0.00000000040643,-0.0000076964
46.05,0.0010859,0.00000000042431,-0.0000084178
46.06,0.0010829,0.00000000044178,-0.0000091346
46.07,0.0010799,0.00000000045883,-0.0000098467
46.08,0.0010769,0.00000000047545,-0.000010554
46.09,0.0010738,0.00000000049163,-0.000011256
46.1,0.0010708,0.00000000050737,-0.000011954
46.11,0.0010677,0.00000000052267,-0.000012646
46.12,0.0010646,0.00000000053751,-0.000013333
46.13,0.0010615,0.0000000005519,-0.000014014
46.14,0.0010584,0.00000000056582,-0.00001469
46.15,0.0010553,0.00000000057928,-0.00001536
46.16,0.0010522,0.00000000059226,-0.000016025
46.17,0.001049,0.00000000060477,-0.000016683
46.18,0.0010459,0.00000000061681,-0.000017336
46.19,0.0010427,0.00000000062836,-0.000017982
46.2,0.0010396,0.00000000063943,-0.000018623
46.21,0.0010364,0.00000000065001,-0.000019257
46.22,0.0010332,0.0000000006601,-0.000019884
46.23,0.00103,0.0000000006697,-0.000020505
46.24,0.0010268,0.00000000067881,-0.00002112
46.25,0.0010235,0.00000000068743,-0.000021728
46.26,0.0010203,0.00000000069555,-0.000022329
46.27,0.0010171,0.00000000070317,-0.000022923
46.28,0.0010138,0.0000000007103,-0.00002351
46.29,0.0010105,0.00000000071694,-0.00002409
46.3,0.0010073,0.00000000072308,-0.000024663
46.31,0.001004,0.00000000072872,-0.000025229
46.32,0.0010007,0.00000000073388,-0.000025788
46.33,0.00099735,0.00000000073853,-0.000026339
46.34,0.00099403,0.0000000007427,-0.000026882
46.35,0.0009907,0.00000000074638,-0.000027418
46.36,0.00098736,0.00000000074957,-0.000027946
46.37,0.00098401,0.00000000075228,-0.000028467
46.38,0.00098065,0.0000000007545,-0.00002898
46.39,0.00097728,0.00000000075624,-0.000029485
46.4,0.0009739,0.00000000075751,-0.000029982
46.41,0.00097052,0.0000000007583,-0.000030471
46.42,0.00096712,0.00000000075863,-0.000030952
46.43,0.00096371,0.00000000075849,-0.000031425
46.44,0.0009603,0.00000000075788,-0.000031889
46.45,0.00095687,0.00000000075682,-0.000032346
46.46,0.00095344,0.00000000075531,-0.000032794
46.47,0.00095,0.00000000075335,-0.000033233
46.48,0.00094654,0.00000000075095,-0.000033664
46.49,0.00094308,0.00000000074811,-0.000034087
46.5,0.00093961,0.00000000074484,-0.000034501
46.51,0.00093614,0.00000000074115,-0.000034907
46.52,0.00093265,0.00000000073703,-0.000035304
46.53,0.00092916,0.0000000007325,-0.000035692
46.54,0.00092565,0.00000000072756,-0.000036072
46.55,0.00092214,0.00000000072223,-0.000036443
46.56,0.00091863,0.00000000071649,-0.000036805
46.57,0.0009151,0.00000000071038,-0.000037158
46.58,0.00091156,0.00000000070388,-0.000037502
46.59,0.00090802,0.00000000069701,-0.000037838
46.6,0.00090447,0.00000000068977,-0.000038164
46.61,0.00090091,0.00000000068218,-0.000038482
46.62,0.00089735,0.00000000067423,-0.000038791
46.63,0.00089378,0.00000000066595,-0.00003909
46.64,0.0008902,0.00000000065733,-0.000039381
46.65,0.00088661,0.00000000064838,-0.000039662
46.66,0.00088301,0.00000000063912,-0.000039934
46.67,0.00087941,0.00000000062955,-0.000040198
46.68,0.0008758,0.00000000061968,-0.000040452
46.69,0.00087219,0.00000000060951,-0.000040697
46.7,0.00086856,0.00000000059907,-0.000040932
46.71,0.00086493,0.00000000058835,-0.000041159
46.72,0.0008613,0.00000000057736,-0.000041377
46.73,0.00085766,0.00000000056612,-0.000041585
46.74,0.00085401,0.00000000055463,-0.000041784
46.75,0.00085035,0.0000000005429,-0.000041974
46.76,0.00084669,0.00000000053094,-0.000042155
46.77,0.00084302,0.00000000051877,-0.000042326
46.78,0.00083935,0.00000000050638,-0.000042489
46.79,0.00083567,0.0000000004938,-0.000042642
46.8,0.00083198,0.00000000048102,-0.000042786
46.81,0.00082829,0.00000000046806,-0.000042921
46.82,0.00082459,0.00000000045493,-0.000043047
46.83,0.00082089,0.00000000044163,-0.000043163
46.84,0.00081718,0.00000000042818,-0.000043271
46.85,0.00081346,0.00000000041459,-0.000043369
46.86,0.00080974,0.00000000040086,-0.000043458
46.87,0.00080601,0.00000000038701,-0.000043539
46.88,0.00080228,0.00000000037305,-0.00004361
46.89,0.00079855,0.00000000035898,-0.000043672
46.9,0.00079481,0.00000000034481,-0.000043725
46.91,0.00079106,0.00000000033055,-0.000043769
46.92,0.00078731,0.00000000031622,-0.000043804
46.93,0.00078355,0.00000000030182,-0.00004383
46.94,0.00077979,0.00000000028736,-0.000043847
46.95,0.00077602,0.00000000027286,-0.000043856
46.96,0.00077225,0.00000000025831,-0.000043855
46.97,0.00076848,0.00000000024373,-0.000043846
46.98,0.0007647,0.00000000022914,-0.000043828
46.99,0.00076092,0.00000000021452,-0.000043801
47,0.00075713,0.00000000019991,-0.000043766
47.01,0.00075334,0.0000000001853,-0.000043722
47.02,0.00074954,0.00000000017071,-0.000043669
47.03,0.00074574,0.00000000015614,-0.000043608
47.04,0.00074193,0.0000000001416,-0.000043538
47.05,0.00073813,0.0000000001271,-0.00004346
47.06,0.00073431,0.00000000011265,-0.000043373
47.07,0.0007305,0.00000000009826,-0.000043278
47.08,0.00072668,0.000000000083934,-0.000043175
47.09,0.00072286,0.000000000069682,-0.000043063
47.1,0.00071903,0.000000000055512,-0.000042943
47.11,0.0007152,0.000000000041432,-0.000042815
47.12,0.00071137,0.000000000027449,-0.000042679
47.13,0.00070753,0.000000000013572,-0.000042535
47.14,0.00070369,-0.00000000000019279,-0.000042383
47.15,0.00069985,-0.000000000013837,-0.000042224
47.16,0.000696,-0.000000000027353,-0.000042056
47.17,0.00069216,-0.000000000040735,-0.00004188
47.18,0.00068831,-0.000000000053976,-0.000041697
47.19,0.00068445,-0.000000000067067,-0.000041506
47.2,0.0006806,-0.000000000080004,-0.000041308
47.21,0.00067674,-0.000000000092778,-0.000041102
47.22,0.00067288,-0.00000000010538,-0.000040889
47.23,0.00066901,-0.00000000011782,-0.000040668
47.24,0.00066515,-0.00000000013007,-0.00004044
47.25,0.00066128,-0.00000000014213,-0.000040205
47.26,0.00065741,-0.00000000015401,-0.000039962
47.27,0.00065353,-0.00000000016568,-0.000039713
47.28,0.00064966,-0.00000000017716,-0.000039457
47.29,0.00064578,-0.00000000018842,-0.000039193
47.3,0.00064191,-0.00000000019947,-0.000038923
47.31,0.00063803,-0.00000000021031,-0.000038646
47.32,0.00063414,-0.00000000022092,-0.000038363
47.33,0.00063026,-0.0000000002313,-0.000038073
47.34,0.00062638,-0.00000000024145,-0.000037776
47.35,0.00062249,-0.00000000025137,-0.000037473
47.36,0.0006186,-0.00000000026104,-0.000037164
47.37,0.00061471,-0.00000000027047,-0.000036849
47.38,0.00061082,-0.00000000027966,-0.000036527
47.39,0.00060693,-0.00000000028859,-0.000036199
47.4,0.00060304,-0.00000000029727,-0.000035866
47.41,0.00059915,-0.00000000030569,-0.000035526
47.42,0.00059525,-0.00000000031386,-0.000035181
47.43,0.00059136,-0.00000000032176,-0.00003483
47.44,0.00058746,-0.00000000032939,-0.000034474
47.45,0.00058356,-0.00000000033676,-0.000034111
47.46,0.00057967,-0.00000000034386,-0.000033744
47.47,0.00057577,-0.00000000035068,-0.000033371
47.48,0.00057187,-0.00000000035723,-0.000032993
47.49,0.00056797,-0.00000000036351,-0.00003261
47.5,0.00056407,-0.00000000036951,-0.000032222
47.51,0.00056017,-0.00000000037523,-0.000031829
47.52,0.00055628,-0.00000000038068,-0.000031431
47.53,0.00055238,-0.00000000038584,-0.000031029
47.54,0.00054848,-0.00000000039072,-0.000030621
47.55,0.00054458,-0.00000000039533,-0.00003021
47.56,0.00054068,-0.00000000039965,-0.000029794
47.57,0.00053678,-0.00000000040369,-0.000029373
47.58,0.00053288,-0.00000000040745,-0.000028949
47.59,0.00052898,-0.00000000041092,-0.00002852
47.6,0.00052509,-0.00000000041412,-0.000028087
47.61,0.00052119,-0.00000000041704,-0.00002765
47.62,0.00051729,-0.00000000041967,-0.00002721
47.63,0.0005134,-0.00000000042203,-0.000026765
47.64,0.0005095,-0.00000000042411,-0.000026318
47.65,0.00050561,-0.00000000042591,-0.000025866
47.66,0.00050171,-0.00000000042744,-0.000025412
47.67,0.00049782,-0.00000000042869,-0.000024954
47.68,0.00049393,-0.00000000042967,-0.000024492
47.69,0.00049004,-0.00000000043038,-0.000024028
47.7,0.00048615,-0.00000000043082,-0.000023561
47.71,0.00048226,-0.00000000043099,-0.000023091
47.72,0.00047838,-0.0000000004309,-0.000022618
47.73,0.00047449,-0.00000000043055,-0.000022143
47.74,0.00047061,-0.00000000042994,-0.000021664
47.75,0.00046672,-0.00000000042907,-0.000021184
47.76,0.00046284,-0.00000000042794,-0.000020701
47.77,0.00045896,-0.00000000042657,-0.000020216
47.78,0.00045509,-0.00000000042495,-0.000019729
47.79,0.00045121,-0.00000000042308,-0.00001924
47.8,0.00044734,-0.00000000042097,-0.000018749
47.81,0.00044347,-0.00000000041862,-0.000018256
47.82,0.0004396,-0.00000000041604,-0.000017761
47.83,0.00043573,-0.00000000041323,-0.000017265
47.84,0.00043186,-0.00000000041018,-0.000016767
47.85,0.000428,-0.00000000040692,-0.000016268
47.86,0.00042414,-0.00000000040344,-0.000015768
47.87,0.00042028,-0.00000000039974,-0.000015266
47.88,0.00041642,-0.00000000039582,-0.000014764
47.89,0.00041257,-0.0000000003917,-0.00001426
47.9,0.00040872,-0.00000000038738,-0.000013756
47.91,0.00040487,-0.00000000038286,-0.000013251
47.92,0.00040102,-0.00000000037815,-0.000012745
47.93,0.00039718,-0.00000000037324,-0.000012239
47.94,0.00039334,-0.00000000036815,-0.000011732
47.95,0.0003895,-0.00000000036289,-0.000011225
47.96,0.00038567,-0.00000000035744,-0.000010717
47.97,0.00038183,-0.00000000035183,-0.00001021
47.98,0.00037801,-0.00000000034605,-0.0000097026
47.99,0.00037418,-0.0000000003401,-0.0000091952
48,0.00037036,-0.00000000033401,-0.000008688
48.01,0.00036654,-0.00000000032776,-0.0000081811
48.02,0.00036272,-0.00000000032137,-0.0000076745
48.03,0.00035891,-0.00000000031483,-0.0000071685
48.04,0.0003551,-0.00000000030817,-0.000006663
48.05,0.0003513,-0.00000000030137,-0.0000061582
48.06,0.00034749,-0.00000000029445,-0.0000056542
48.07,0.0003437,-0.00000000028741,-0.0000051511
48.08,0.0003399,-0.00000000028025,-0.0000046489
48.09,0.00033611,-0.00000000027299,-0.0000041478
48.1,0.00033232,-0.00000000026562,-0.0000036479
48.11,0.00032854,-0.00000000025816,-0.0000031492
48.12,0.00032476,-0.0000000002506,-0.0000026519
48.13,0.00032099,-0.00000000024296,-0.000002156
48.14,0.00031722,-0.00000000023523,-0.0000016617
48.15,0.00031345,-0.00000000022743,-0.0000011691
48.16,0.00030969,-0.00000000021956,-0.00000067814
48.17,0.00030593,-0.00000000021162,-0.00000018903
48.18,0.00030217,-0.00000000020363,0.00000029817
48.19,0.00029842,-0.00000000019557,0.00000078336
48.2,0.00029468,-0.00000000018747,0.0000012665
48.21,0.00029094,-0.00000000017933,0.0000017474
48.22,0.0002872,-0.00000000017115,0.000002226
48.23,0.00028347,-0.00000000016293,0.0000027023
48.24,0.00027974,-0.00000000015469,0.0000031761
48.25,0.00027602,-0.00000000014643,0.0000036474
48.26,0.0002723,-0.00000000013814,0.0000041161
48.27,0.00026859,-0.00000000012985,0.0000045821
48.28,0.00026488,-0.00000000012155,0.0000050454
48.29,0.00026118,-0.00000000011325,0.0000055057
48.3,0.00025748,-0.00000000010495,0.0000059631
48.31,0.00025379,-0.000000000096657,0.0000064175
48.32,0.0002501,-0.00000000008838,0.0000068688
48.33,0.00024642,-0.000000000080121,0.0000073169
48.34,0.00024274,-0.000000000071886,0.0000077618
48.35,0.00023907,-0.000000000063678,0.0000082033
48.36,0.0002354,-0.000000000055503,0.0000086414
48.37,0.00023174,-0.000000000047366,0.000009076
48.38,0.00022809,-0.000000000039271,0.0000095071
48.39,0.00022444,-0.000000000031223,0.0000099345
48.4,0.00022079,-0.000000000023225,0.000010358
48.41,0.00021715,-0.000000000015284,0.000010778
48.42,0.00021352,-0.0000000000074024,0.000011194
48.43,0.00020989,0.0000000000004148,0.000011607
48.44,0.00020627,0.0000000000081635,0.000012015
48.45,0.00020265,0.00000000001584,0.000012419
48.46,0.00019904,0.000000000023439,0.000012819
48.47,0.00019544,0.000000000030958,0.000013215
48.48,0.00019184,0.000000000038392,0.000013607
48.49,0.00018825,0.000000000045738,0.000013994
48.5,0.00018466,0.000000000052992,0.000014377
48.51,0.00018108,0.00000000006015,0.000014756
48.52,0.00017751,0.000000000067209,0.00001513
48.53,0.00017394,0.000000000074165,0.000015499
48.54,0.00017038,0.000000000081016,0.000015864
48.55,0.00016683,0.000000000087757,0.000016225
48.56,0.00016328,0.000000000094386,0.000016581
48.57,0.00015974,0.0000000001009,0.000016931
48.58,0.0001562,0.00000000010729,0.000017278
48.59,0.00015267,0.00000000011357,0.000017619
48.6,0.00014915,0.00000000011972,0.000017955
48.61,0.00014564,0.00000000012574,0.000018287
48.62,0.00014213,0.00000000013163,0.000018613
48.63,0.00013862,0.0000000001374,0.000018935
48.64,0.00013513,0.00000000014302,0.000019251
48.65,0.00013164,0.00000000014851,0.000019562
48.66,0.00012816,0.00000000015387,0.000019868
48.67,0.00012469,0.00000000015908,0.000020169
48.68,0.00012122,0.00000000016415,0.000020464
48.69,0.00011776,0.00000000016908,0.000020755
48.7,0.0001143,0.00000000017385,0.00002104
48.71,0.00011086,0.00000000017849,0.000021319
48.72,0.00010742,0.00000000018297,0.000021593
48.73,0.00010399,0.0000000001873,0.000021862
48.74,0.00010056,0.00000000019148,0.000022125
48.75,0.000097145,0.0000000001955,0.000022383
48.76,0.000093736,0.00000000019938,0.000022636
48.77,0.000090333,0.00000000020309,0.000022882
48.78,0.000086938,0.00000000020665,0.000023123
48.79,0.000083551,0.00000000021006,0.000023359
48.8,0.000080171,0.0000000002133,0.000023589
48.81,0.000076798,0.00000000021639,0.000023813
48.82,0.000073434,0.00000000021931,0.000024032
48.83,0.000070077,0.00000000022208,0.000024245
48.84,0.000066727,0.00000000022469,0.000024452
48.85,0.000063386,0.00000000022714,0.000024653
48.86,0.000060052,0.00000000022943,0.000024849
48.87,0.000056726,0.00000000023156,0.000025039
48.88,0.000053408,0.00000000023353,0.000025223
48.89,0.000050098,0.00000000023534,0.000025401
48.9,0.000046796,0.00000000023699,0.000025574
48.91,0.000043502,0.00000000023848,0.00002574
48.92,0.000040216,0.00000000023981,0.000025901
48.93,0.000036938,0.00000000024099,0.000026056
48.94,0.000033668,0.000000000242,0.000026205
48.95,0.000030407,0.00000000024286,0.000026349
48.96,0.000027153,0.00000000024357,0.000026486
48.97,0.000023908,0.00000000024412,0.000026618
48.98,0.000020671,0.00000000024452,0.000026743
48.99,0.000017443,0.00000000024476,0.000026863
49,0.000014222,0.00000000024485,0.000026977
49.01,0.000011011,0.0000000002448,0.000027085
49.02,0.0000078075,0.00000000024459,0.000027188
49.03,0.0000046127,0.00000000024424,0.000027284
49.04,0.0000014264,0.00000000024374,0.000027374
49.05,-0.0000017513,0.00000000024309,0.000027459
49.06,-0.0000049204,0.00000000024231,0.000027538
49.07,-0.0000080809,0.00000000024138,0.000027611
49.08,-0.000011233,0.00000000024031,0.000027678
49.09,-0.000014376,0.00000000023911,0.000027739
49.1,-0.00001751,0.00000000023777,0.000027795
49.11,-0.000020636,0.0000000002363,0.000027844
49.12,-0.000023752,0.0000000002347,0.000027888
49.13,-0.00002686,0.00000000023296,0.000027926
49.14,-0.000029959,0.0000000002311,0.000027959
49.15,-0.000033049,0.00000000022912,0.000027985
49.16,-0.00003613,0.00000000022701,0.000028006
49.17,-0.000039202,0.00000000022478,0.000028021
49.18,-0.000042265,0.00000000022244,0.000028031
49.19,-0.000045319,0.00000000021998,0.000028035
49.2,-0.000048364,0.00000000021741,0.000028033
49.21,-0.0000514,0.00000000021472,0.000028025
49.22,-0.000054427,0.00000000021193,0.000028012
49.23,-0.000057444,0.00000000020904,0.000027994
49.24,-0.000060452,0.00000000020604,0.000027969
49.25,-0.000063451,0.00000000020294,0.00002794
49.26,-0.000066441,0.00000000019975,0.000027905
49.27,-0.000069421,0.00000000019646,0.000027864
49.28,-0.000072392,0.00000000019308,0.000027818
49.29,-0.000075353,0.00000000018962,0.000027766
49.3,-0.000078306,0.00000000018607,0.00002771
49.31,-0.000081248,0.00000000018243,0.000027647
49.32,-0.000084181,0.00000000017872,0.00002758
49.33,-0.000087105,0.00000000017492,0.000027507
49.34,-0.000090019,0.00000000017106,0.000027429
49.35,-0.000092924,0.00000000016712,0.000027346
49.36,-0.000095819,0.00000000016312,0.000027258
49.37,-0.000098704,0.00000000015905,0.000027164
49.38,-0.00010158,0.00000000015493,0.000027066
49.39,-0.00010445,0.00000000015074,0.000026962
49.4,-0.0001073,0.0000000001465,0.000026854
49.41,-0.00011015,0.0000000001422,0.00002674
49.42,-0.00011299,0.00000000013786,0.000026622
49.43,-0.00011581,0.00000000013347,0.000026498
49.44,-0.00011863,0.00000000012903,0.00002637
49.45,-0.00012144,0.00000000012456,0.000026237
49.46,-0.00012423,0.00000000012005,0.0000261
49.47,-0.00012702,0.0000000001155,0.000025957
49.48,-0.0001298,0.00000000011093,0.00002581
49.49,-0.00013257,0.00000000010633,0.000025659
49.5,-0.00013532,0.0000000001017,0.000025502
49.51,-0.00013807,0.00000000009705,0.000025342
49.52,-0.00014081,0.000000000092382,0.000025177
49.53,-0.00014354,0.000000000087699,0.000025007
49.54,-0.00014625,0.000000000083003,0.000024833
49.55,-0.00014896,0.000000000078298,0.000024655
49.56,-0.00015166,0.000000000073585,0.000024473
49.57,-0.00015435,0.000000000068869,0.000024286
49.58,-0.00015702,0.000000000064153,0.000024096
49.59,-0.00015969,0.000000000059438,0.000023901
49.6,-0.00016235,0.000000000054728,0.000023702
49.61,-0.00016499,0.000000000050026,0.000023499
49.62,-0.00016763,0.000000000045334,0.000023293
49.63,-0.00017025,0.000000000040656,0.000023082
49.64,-0.00017287,0.000000000035994,0.000022868
49.65,-0.00017547,0.000000000031351,0.00002265
49.66,-0.00017807,0.000000000026729,0.000022428
49.67,-0.00018065,0.000000000022131,0.000022203
49.68,-0.00018323,0.000000000017559,0.000021974
49.69,-0.00018579,0.000000000013017,0.000021742
49.7,-0.00018834,0.0000000000085068,0.000021506
49.71,-0.00019088,0.0000000000040306,0.000021267
49.72,-0.00019342,-0.00000000000040903,0.000021024
49.73,-0.00019594,-0.0000000000048096,0.000020778
49.74,-0.00019845,-0.0000000000091688,0.00002053
49.75,-0.00020095,-0.000000000013484,0.000020277
49.76,-0.00020344,-0.000000000017754,0.000020022
49.77,-0.00020592,-0.000000000021976,0.000019764
49.78,-0.00020839,-0.000000000026147,0.000019503
49.79,-0.00021084,-0.000000000030266,0.000019239
49.8,-0.00021329,-0.00000000003433,0.000018972
49.81,-0.00021573,-0.000000000038339,0.000018703
49.82,-0.00021815,-0.000000000042288,0.000018431
49.83,-0.00022057,-0.000000000046178,0.000018156
49.84,-0.00022297,-0.000000000050005,0.000017879
49.85,-0.00022537,-0.000000000053768,0.000017599
49.86,-0.00022775,-0.000000000057466,0.000017316
49.87,-0.00023012,-0.000000000061097,0.000017032
49.88,-0.00023248,-0.000000000064658,0.000016745
49.89,-0.00023483,-0.000000000068149,0.000016456
49.9,-0.00023717,-0.000000000071568,0.000016165
49.91,-0.0002395,-0.000000000074913,0.000015871
49.92,-0.00024182,-0.000000000078184,0.000015576
49.93,-0.00024413,-0.000000000081378,0.000015279
49.94,-0.00024643,-0.000000000084495,0.00001498
49.95,-0.00024871,-0.000000000087532,0.000014679
49.96,-0.00025099,-0.00000000009049,0.000014376
49.97,-0.00025325,-0.000000000093367,0.000014071
49.98,-0.0002555,-0.000000000096162,0.000013765
49.99,-0.00025774,-0.000000000098874,0.000013458
50,-0.00025998,-0.0000000001015,0.000013149
50,-0.00026004,-0.00000000010158,0.000013139


==> T21.csv <==
x,a,b,c
0,0.5236,0.5236,0.5236
0.000062139,0.5236,0.5236,0.5236
0.00037283,0.5236,0.5236,0.5236
0.0019263,0.5236,0.52359,0.5236
0.0096936,0.52359,0.52345,0.52355
0.019694,0.52357,0.52298,0.52339
0.029694,0.52354,0.52219,0.52312
0.039694,0.52349,0.52108,0.52275
0.049694,0.52342,0.51967,0.52227
0.059694,0.52335,0.51795,0.52169
0.069694,0.52326,0.51592,0.521
0.079694,0.52315,0.5136,0.5202
0.089694,0.52303,0.51098,0.51931
0.099694,0.5229,0.50807,0.5183
0.10969,0.52275,0.50487,0.5172
0.11969,0.52259,0.50139,0.51599
0.12969,0.52242,0.49763,0.51468
0.13969,0.52223,0.4936,0.51327
0.14969,0.52203,0.4893,0.51177
0.15969,0.52181,0.48474,0.51016
0.16969,0.52158,0.47992,0.50845
0.17969,0.52134,0.47485,0.50664
0.18969,0.52109,0.46953,0.50474
0.19969,0.52082,0.46397,0.50274
0.20969,0.52053,0.45817,0.50065
0.21969,0.52024,0.45214,0.49846
0.22969,0.51993,0.44589,0.49618
0.23969,0.51961,0.43941,0.4938
0.24969,0.51927,0.43273,0.49134
0.25969,0.51892,0.42584,0.48878
0.26969,0.51856,0.41874,0.48613
0.27969,0.51819,0.41145,0.48339
0.28969,0.5178,0.40398,0.48057
0.29969,0.5174,0.39632,0.47765
0.30969,0.51698,0.38848,0.47465
0.31969,0.51656,0.38048,0.47157
0.32969,0.51612,0.37231,0.4684
0.33969,0.51567,0.36399,0.46514
0.34969,0.5152,0.35551,0.46181
0.35969,0.51473,0.34689,0.45839
0.36969,0.51424,0.33814,0.45489
0.37969,0.51374,0.32925,0.45132
0.38969,0.51322,0.32024,0.44766
0.39969,0.51269,0.31111,0.44393
0.40969,0.51216,0.30188,0.44012
0.41969,0.5116,0.29254,0.43624
0.42969,0.51104,0.2831,0.43228
0.43969,0.51046,0.27357,0.42826
0.44969,0.50988,0.26395,0.42416
0.45969,0.50928,0.25426,0.41998
0.46969,0.50866,0.2445,0.41575
0.47969,0.50804,0.23467,0.41144
0.48969,0.50741,0.22479,0.40706
0.49969,0.50676,0.21485,0.40262
0.50969,0.5061,0.20487,0.39812
0.51969,0.50543,0.19486,0.39355
0.52969,0.50475,0.18481,0.38892
0.53969,0.50405,0.17473,0.38423
0.54969,0.50335,0.16464,0.37948
0.55969,0.50263,0.15454,0.37467
0.56969,0.5019,0.14443,0.36981
0.57969,0.50116,0.13431,0.36489
0.58969,0.50041,0.12421,0.35991
0.59969,0.49965,0.11412,0.35488
0.60969,0.49887,0.10404,0.3498
0.61969,0.49809,0.093994,0.34467
0.62969,0.49729,0.083974,0.33949
0.63969,0.49649,0.073992,0.33426
0.64969,0.49567,0.064051,0.32898
0.65969,0.49484,0.054158,0.32366
0.66969,0.494,0.044318,0.31829
0.67969,0.49315,0.034537,0.31288
0.68969,0.49229,0.024821,0.30743
0.69969,0.49142,0.015174,0.30194
0.70969,0.49054,0.005602,0.2964
0.71969,0.48965,-0.0038897,0.29084
0.72969,0.48875,-0.013296,0.28523
0.73969,0.48783,-0.022612,0.27959
0.74969,0.48691,-0.031833,0.27391
0.75969,0.48598,-0.040955,0.2682
0.76969,0.48504,-0.049971,0.26246
0.77969,0.48408,-0.058879,0.25669
0.78969,0.48312,-0.067672,0.2509
0.79969,0.48215,-0.076348,0.24507
0.80969,0.48116,-0.084901,0.23922
0.81969,0.48017,-0.093328,0.23334
0.82969,0.47917,-0.10162,0.22744
0.83969,0.47815,-0.10979,0.22151
0.84969,0.47713,-0.11781,0.21557
0.85969,0.4761,-0.12569,0.20961
0.86969,0.47506,-0.13343,0.20362
0.87969,0.47401,-0.14101,0.19762
0.88969,0.47295,-0.14845,0.19161
0.89969,0.47188,-0.15573,0.18558
0.90969,0.4708,-0.16285,0.17953
0.91969,0.46972,-0.16981,0.17348
0.92969,0.46862,-0.1766,0.16741
0.93969,0.46751,-0.18323,0.16134
0.94969,0.4664,-0.18969,0.15525
0.95969,0.46528,-0.19597,0.14916
0.96969,0.46414,-0.20209,0.14306
0.97969,0.463,-0.20802,0.13696
0.98969,0.46185,-0.21378,0.13086
0.99969,0.4607,-0.21935,0.12475
1.0097,0.45953,-0.22474,0.11865
1.0197,0.45835,-0.22995,0.11254
1.0297,0.45717,-0.23497,0.10643
1.0397,0.45598,-0.23981,0.10033
1.0497,0.45478,-0.24445,0.094235
1.0597,0.45357,-0.24891,0.088143
1.0697,0.45235,-0.25317,0.082057
1.0797,0.45113,-0.25724,0.07598
1.0897,0.4499,-0.26112,0.069911
1.0997,0.44866,-0.26481,0.063852
1.1097,0.44741,-0.2683,0.057805
1.1197,0.44615,-0.2716,0.051771
1.1297,0.44489,-0.2747,0.04575
1.1397,0.44362,-0.27761,0.039744
1.1497,0.44234,-0.28032,0.033753
1.1597,0.44105,-0.28284,0.02778
1.1697,0.43976,-0.28517,0.021826
1.1797,0.43846,-0.28729,0.01589
1.1897,0.43715,-0.28923,0.0099756
1.1997,0.43583,-0.29097,0.0040824
1.2097,0.43451,-0.29252,-0.0017881
1.2197,0.43318,-0.29387,-0.0076348
1.2297,0.43184,-0.29503,-0.013457
1.2397,0.43049,-0.29601,-0.019253
1.2497,0.42914,-0.29679,-0.025021
1.2597,0.42778,-0.29738,-0.030762
1.2697,0.42642,-0.29779,-0.036474
1.2797,0.42505,-0.29801,-0.042156
1.2897,0.42367,-0.29805,-0.047806
1.2997,0.42228,-0.29791,-0.053424
1.3097,0.42089,-0.29758,-0.059009
1.3197,0.41949,-0.29708,-0.06456
1.3297,0.41809,-0.29639,-0.070076
1.3397,0.41668,-0.29554,-0.075556
1.3497,0.41526,-0.29451,-0.080999
1.3597,0.41384,-0.2933,-0.086404
1.3697,0.41241,-0.29193,-0.091769
1.3797,0.41097,-0.2904,-0.097095
1.3897,0.40953,-0.28869,-0.10238
1.3997,0.40808,-0.28683,-0.10762
1.4097,0.40663,-0.28481,-0.11282
1.4197,0.40517,-0.28263,-0.11798
1.4297,0.4037,-0.2803,-0.1231
1.4397,0.40223,-0.27781,-0.12816
1.4497,0.40076,-0.27518,-0.13319
1.4597,0.39927,-0.27241,-0.13816
1.4697,0.39779,-0.26949,-0.14309
1.4797,0.39629,-0.26643,-0.14797
1.4897,0.3948,-0.26323,-0.1528
1.4997,0.39329,-0.25991,-0.15758
1.5097,0.39178,-0.25645,-0.16231
1.5197,0.39027,-0.25287,-0.16698
1.5297,0.38875,-0.24916,-0.17161
1.5397,0.38723,-0.24533,-0.17618
1.5497,0.3857,-0.24139,-0.1807
1.5597,0.38416,-0.23733,-0.18516
1.5697,0.38262,-0.23316,-0.18957
1.5797,0.38108,-0.22889,-0.19392
1.5897,0.37953,-0.22452,-0.19822
1.5997,0.37798,-0.22004,-0.20246
1.6097,0.37642,-0.21547,-0.20664
1.6197,0.37486,-0.21081,-0.21076
1.6297,0.37329,-0.20607,-0.21483
1.6397,0.37172,-0.20123,-0.21883
1.6497,0.37014,-0.19632,-0.22278
1.6597,0.36856,-0.19133,-0.22666
1.6697,0.36698,-0.18626,-0.23049
1.6797,0.36539,-0.18113,-0.23425
1.6897,0.3638,-0.17593,-0.23794
1.6997,0.3622,-0.17067,-0.24158
1.7097,0.3606,-0.16535,-0.24515
1.7197,0.359,-0.15997,-0.24866
1.7297,0.35739,-0.15455,-0.25211
1.7397,0.35578,-0.14908,-0.25549
1.7497,0.35416,-0.14356,-0.2588
1.7597,0.35254,-0.13801,-0.26205
1.7697,0.35092,-0.13242,-0.26523
1.7797,0.34929,-0.12679,-0.26835
1.7897,0.34766,-0.12114,-0.2714
1.7997,0.34603,-0.11547,-0.27438
1.8097,0.34439,-0.10977,-0.2773
1.8197,0.34275,-0.10406,-0.28015
1.8297,0.3411,-0.098331,-0.28293
1.8397,0.33946,-0.092594,-0.28564
1.8497,0.33781,-0.086851,-0.28828
1.8597,0.33615,-0.081104,-0.29086
1.8697,0.3345,-0.075359,-0.29336
1.8797,0.33284,-0.069617,-0.2958
1.8897,0.33117,-0.063884,-0.29816
1.8997,0.32951,-0.058161,-0.30046
1.9097,0.32784,-0.052453,-0.30268
1.9197,0.32617,-0.046762,-0.30484
1.9297,0.3245,-0.041093,-0.30693
1.9397,0.32282,-0.035448,-0.30894
1.9497,0.32114,-0.029831,-0.31088
1.9597,0.31946,-0.024245,-0.31276
1.9697,0.31777,-0.018693,-0.31456
1.9797,0.31609,-0.013177,-0.31629
1.9897,0.3144,-0.0077023,-0.31795
1.9997,0.31271,-0.0022703,-0.31954
2.0097,0.31101,0.0031157,-0.32106
2.0197,0.30932,0.0084527,-0.32251
2.0297,0.30762,0.013738,-0.32388
2.0397,0.30592,0.018969,-0.32519
2.0497,0.30422,0.024142,-0.32642
2.0597,0.30251,0.029256,-0.32758
2.0697,0.30081,0.034307,-0.32868
2.0797,0.2991,0.039293,-0.3297
2.0897,0.29739,0.044212,-0.33065
2.0997,0.29567,0.049061,-0.33152
2.1097,0.29396,0.053837,-0.33233
2.1197,0.29224,0.058539,-0.33307
2.1297,0.29053,0.063164,-0.33373
2.1397,0.28881,0.06771,-0.33433
2.1497,0.28709,0.072175,-0.33486
2.1597,0.28537,0.076558,-0.33531
2.1697,0.28364,0.080855,-0.3357
2.1797,0.28192,0.085065,-0.33601
2.1897,0.28019,0.089187,-0.33626
2.1997,0.27846,0.093218,-0.33644
2.2097,0.27673,0.097158,-0.33655
2.2197,0.275,0.101,-0.33659
2.2297,0.27327,0.10475,-0.33656
2.2397,0.27154,0.10841,-0.33646
2.2497,0.26981,0.11196,-0.33629
2.2597,0.26807,0.11542,-0.33606
2.2697,0.26634,0.11878,-0.33576
2.2797,0.2646,0.12203,-0.33539
2.2897,0.26286,0.12518,-0.33496
2.2997,0.26112,0.12823,-0.33446
2.3097,0.25938,0.13117,-0.3339
2.3197,0.25764,0.13401,-0.33326
2.3297,0.2559,0.13674,-0.33257
2.3397,0.25416,0.13936,-0.33181
2.3497,0.25242,0.14187,-0.33098
2.3597,0.25068,0.14428,-0.33009
2.3697,0.24893,0.14658,-0.32914
2.3797,0.24719,0.14876,-0.32812
2.3897,0.24545,0.15084,-0.32705
2.3997,0.2437,0.15281,-0.32591
2.4097,0.24196,0.15467,-0.3247
2.4197,0.24021,0.15641,-0.32344
2.4297,0.23847,0.15805,-0.32212
2.4397,0.23672,0.15957,-0.32073
2.4497,0.23497,0.16099,-0.31929
2.4597,0.23323,0.16229,-0.31779
2.4697,0.23148,0.16349,-0.31623
2.4797,0.22974,0.16457,-0.31461
2.4897,0.22799,0.16554,-0.31293
2.4997,0.22624,0.1664,-0.3112
2.5097,0.2245,0.16716,-0.30941
2.5197,0.22275,0.16781,-0.30757
2.5297,0.221,0.16834,-0.30567
2.5397,0.21926,0.16877,-0.30372
2.5497,0.21751,0.1691,-0.30171
2.5597,0.21577,0.16931,-0.29965
2.5697,0.21402,0.16943,-0.29754
2.5797,0.21228,0.16943,-0.29537
2.5897,0.21053,0.16934,-0.29316
2.5997,0.20879,0.16914,-0.29089
2.6097,0.20705,0.16884,-0.28857
2.6197,0.2053,0.16844,-0.28621
2.6297,0.20356,0.16794,-0.28379
2.6397,0.20182,0.16734,-0.28133
2.6497,0.20008,0.16665,-0.27882
2.6597,0.19834,0.16586,-0.27627
2.6697,0.1966,0.16497,-0.27367
2.6797,0.19486,0.16399,-0.27102
2.6897,0.19312,0.16292,-0.26833
2.6997,0.19138,0.16176,-0.2656
2.7097,0.18965,0.16052,-0.26282
2.7197,0.18791,0.15918,-0.26
2.7297,0.18617,0.15776,-0.25714
2.7397,0.18444,0.15626,-0.25424
2.7497,0.18271,0.15467,-0.2513
2.7597,0.18098,0.153,-0.24832
2.7697,0.17924,0.15126,-0.24531
2.7797,0.17751,0.14943,-0.24225
2.7897,0.17579,0.14753,-0.23916
2.7997,0.17406,0.14556,-0.23603
2.8097,0.17233,0.14352,-0.23287
2.8197,0.17061,0.1414,-0.22967
2.8297,0.16888,0.13922,-0.22644
2.8397,0.16716,0.13698,-0.22318
2.8497,0.16544,0.13467,-0.21988
2.8597,0.16372,0.13229,-0.21656
2.8697,0.162,0.12986,-0.2132
2.8797,0.16028,0.12737,-0.20981
2.8897,0.15857,0.12482,-0.2064
2.8997,0.15685,0.12222,-0.20296
2.9097,0.15514,0.11957,-0.19948
2.9197,0.15343,0.11686,-0.19599
2.9297,0.15172,0.11411,-0.19247
2.9397,0.15001,0.11132,-0.18892
2.9497,0.1483,0.10848,-0.18535
2.9597,0.1466,0.1056,-0.18175
2.9697,0.1449,0.10268,-0.17814
2.9797,0.1432,0.099718,-0.1745
2.9897,0.1415,0.096726,-0.17084
2.9997,0.1398,0.0937,-0.16716
3.0097,0.1381,0.090644,-0.16346
3.0197,0.13641,0.087559,-0.15975
3.0297,0.13472,0.084448,-0.15602
3.0397,0.13303,0.081312,-0.15227
3.0497,0.13134,0.078155,-0.1485
3.0597,0.12965,0.074977,-0.14472
3.0697,0.12797,0.071781,-0.14093
3.0797,0.12629,0.068569,-0.13712
3.0897,0.12461,0.065343,-0.1333
3.0997,0.12293,0.062106,-0.12947
3.1097,0.12125,0.058859,-0.12563
3.1197,0.11958,0.055604,-0.12178
3.1297,0.11791,0.052344,-0.11792
3.1397,0.11624,0.049081,-0.11405
3.1497,0.11457,0.045816,-0.11017
3.1597,0.11291,0.042552,-0.10629
3.1697,0.11124,0.03929,-0.1024
3.1797,0.10958,0.036032,-0.098506
3.1897,0.10793,0.032781,-0.094608
3.1997,0.10627,0.029539,-0.090706
3.2097,0.10462,0.026307,-0.086802
3.2197,0.10297,0.023087,-0.082896
3.2297,0.10132,0.019881,-0.078988
3.2397,0.099673,0.016691,-0.075081
3.2497,0.09803,0.013518,-0.071174
3.2597,0.096389,0.010365,-0.067268
3.2697,0.094751,0.0072335,-0.063364
3.2797,0.093116,0.0041246,-0.059463
3.2897,0.091483,0.0010404,-0.055566
3.2997,0.089853,-0.0020176,-0.051673
3.3097,0.088225,-0.0050476,-0.047786
3.3197,0.0866,-0.008048,-0.043904
3.3297,0.084978,-0.011017,-0.040029
3.3397,0.083359,-0.013954,-0.036161
3.3497,0.081742,-0.016857,-0.032302
3.3597,0.080129,-0.019724,-0.028452
3.3697,0.078518,-0.022554,-0.024611
3.3797,0.076909,-0.025345,-0.02078
3.3897,0.075304,-0.028097,-0.016961
3.3997,0.073702,-0.030807,-0.013153
3.4097,0.072102,-0.033475,-0.0093586
3.4197,0.070506,-0.036099,-0.0055769
3.4297,0.068912,-0.038679,-0.0018093
3.4397,0.067321,-0.041212,0.0019437
3.4497,0.065734,-0.043698,0.0056813
3.4597,0.064149,-0.046135,0.0094029
3.4697,0.062567,-0.048524,0.013108
3.4797,0.060989,-0.050861,0.016795
3.4897,0.059413,-0.053148,0.020464
3.4997,0.057841,-0.055382,0.024115
3.5097,0.056272,-0.057562,0.027746
3.5197,0.054706,-0.059689,0.031357
3.5297,0.053143,-0.06176,0.034947
3.5397,0.051583,-0.063776,0.038516
3.5497,0.050027,-0.065735,0.042063
3.5597,0.048474,-0.067637,0.045588
3.5697,0.046924,-0.069481,0.049089
3.5797,0.045377,-0.071267,0.052566
3.5897,0.043834,-0.072994,0.056019
3.5997,0.042294,-0.074661,0.059447
3.6097,0.040757,-0.076267,0.062849
3.6197,0.039224,-0.077814,0.066225
3.6297,0.037694,-0.079299,0.069575
3.6397,0.036167,-0.080723,0.072897
3.6497,0.034644,-0.082086,0.076191
3.6597,0.033124,-0.083386,0.079456
3.6697,0.031608,-0.084624,0.082693
3.6797,0.030095,-0.0858,0.0859
3.6897,0.028586,-0.086913,0.089077
3.6997,0.027081,-0.087963,0.092223
3.7097,0.025578,-0.088951,0.095338
3.7197,0.02408,-0.089875,0.098422
3.7297,0.022585,-0.090737,0.10147
3.7397,0.021094,-0.091536,0.10449
3.7497,0.019606,-0.092272,0.10748
3.7597,0.018122,-0.092945,0.11043
3.7697,0.016641,-0.093556,0.11335
3.7797,0.015164,-0.094104,0.11623
3.7897,0.013691,-0.09459,0.11908
3.7997,0.012222,-0.095014,0.1219
3.8097,0.010756,-0.095377,0.12467
3.8197,0.0092943,-0.095678,0.12742
3.8297,0.0078362,-0.095918,0.13012
3.8397,0.0063818,-0.096097,0.13279
3.8497,0.0049312,-0.096217,0.13542
3.8597,0.0034845,-0.096276,0.13801
3.8697,0.0020416,-0.096276,0.14057
3.8797,0.00060252,-0.096218,0.14309
3.8897,-0.00083266,-0.096101,0.14556
3.8997,-0.002264,-0.095927,0.148
3.9097,-0.0036914,-0.095696,0.1504
3.9197,-0.0051148,-0.095408,0.15276
3.9297,-0.0065344,-0.095065,0.15508
3.9397,-0.00795,-0.094666,0.15736
3.9497,-0.0093616,-0.094214,0.1596
3.9597,-0.010769,-0.093708,0.16179
3.9697,-0.012173,-0.093149,0.16395
3.9797,-0.013573,-0.092538,0.16606
3.9897,-0.014968,-0.091876,0.16814
3.9997,-0.01636,-0.091163,0.17016
4.0097,-0.017747,-0.090402,0.17215
4.0197,-0.019131,-0.089592,0.1741
4.0297,-0.02051,-0.088734,0.176
4.0397,-0.021885,-0.087829,0.17786
4.0497,-0.023256,-0.086879,0.17967
4.0597,-0.024623,-0.085884,0.18145
4.0697,-0.025986,-0.084846,0.18318
4.0797,-0.027344,-0.083765,0.18486
4.0897,-0.028699,-0.082642,0.1865
4.0997,-0.030049,-0.081478,0.1881
4.1097,-0.031395,-0.080275,0.18965
4.1197,-0.032737,-0.079034,0.19116
4.1297,-0.034074,-0.077755,0.19262
4.1397,-0.035408,-0.076439,0.19404
4.1497,-0.036737,-0.075089,0.19542
4.1597,-0.038061,-0.073705,0.19675
4.1697,-0.039382,-0.072288,0.19803
4.1797,-0.040698,-0.070839,0.19927
4.1897,-0.04201,-0.069359,0.20046
4.1997,-0.043317,-0.06785,0.20161
4.2097,-0.04462,-0.066313,0.20272
4.2197,-0.045919,-0.064749,0.20377
4.2297,-0.047213,-0.063159,0.20479
4.2397,-0.048503,-0.061544,0.20576
4.2497,-0.049789,-0.059906,0.20668
4.2597,-0.05107,-0.058246,0.20756
4.2697,-0.052347,-0.056564,0.20839
4.2797,-0.053619,-0.054863,0.20917
4.2897,-0.054887,-0.053143,0.20992
4.2997,-0.05615,-0.051406,0.21061
4.3097,-0.057409,-0.049653,0.21126
4.3197,-0.058663,-0.047884,0.21187
4.3297,-0.059913,-0.046102,0.21243
4.3397,-0.061158,-0.044307,0.21294
4.3497,-0.062399,-0.042501,0.21341
4.3597,-0.063635,-0.040685,0.21384
4.3697,-0.064867,-0.03886,0.21422
4.3797,-0.066094,-0.037027,0.21455
4.3897,-0.067317,-0.035187,0.21485
4.3997,-0.068535,-0.033342,0.21509
4.4097,-0.069748,-0.031493,0.2153
4.4197,-0.070957,-0.029641,0.21545
4.4297,-0.072161,-0.027787,0.21557
4.4397,-0.073361,-0.025932,0.21564
4.4497,-0.074556,-0.024077,0.21566
4.4597,-0.075746,-0.022224,0.21565
4.4697,-0.076931,-0.020374,0.21559
4.4797,-0.078112,-0.018527,0.21548
4.4897,-0.079289,-0.016685,0.21533
4.4997,-0.08046,-0.014849,0.21514
4.5097,-0.081627,-0.01302,0.21491
4.5197,-0.082789,-0.011199,0.21464
4.5297,-0.083946,-0.0093872,0.21432
4.5397,-0.085099,-0.0075853,0.21396
4.5497,-0.086247,-0.0057946,0.21356
4.5597,-0.08739,-0.004016,0.21312
4.5697,-0.088528,-0.0022505,0.21263
4.5797,-0.089662,-0.00049899,0.21211
4.5897,-0.090791,0.0012375,0.21154
4.5997,-0.091915,0.0029581,0.21094
4.6097,-0.093034,0.0046619,0.21029
4.6197,-0.094148,0.0063479,0.20961
4.6297,-0.095258,0.0080154,0.20888
4.6397,-0.096363,0.0096634,0.20812
4.6497,-0.097462,0.011291,0.20732
4.6597,-0.098557,0.012898,0.20647
4.6697,-0.099648,0.014482,0.20559
4.6797,-0.10073,0.016045,0.20468
4.6897,-0.10181,0.017583,0.20372
4.6997,-0.10289,0.019098,0.20273
4.7097,-0.10396,0.020587,0.2017
4.7197,-0.10503,0.022051,0.20063
4.7297,-0.10609,0.023489,0.19953
4.7397,-0.10714,0.0249,0.19839
4.7497,-0.10819,0.026283,0.19722
4.7597,-0.10924,0.027639,0.19601
4.7697,-0.11028,0.028965,0.19476
4.7797,-0.11132,0.030263,0.19349
4.7897,-0.11235,0.03153,0.19218
4.7997,-0.11337,0.032768,0.19083
4.8097,-0.1144,0.033974,0.18945
4.8197,-0.11541,0.035149,0.18804
4.8297,-0.11642,0.036293,0.1866
4.8397,-0.11743,0.037404,0.18512
4.8497,-0.11843,0.038483,0.18362
4.8597,-0.11943,0.039529,0.18208
4.8697,-0.12042,0.040542,0.18051
4.8797,-0.12141,0.041521,0.17891
4.8897,-0.12239,0.042466,0.17729
4.8997,-0.12336,0.043378,0.17563
4.9097,-0.12433,0.044254,0.17394
4.9197,-0.1253,0.045096,0.17223
4.9297,-0.12626,0.045904,0.17049
4.9397,-0.12722,0.046676,0.16872
4.9497,-0.12817,0.047413,0.16692
4.9597,-0.12911,0.048114,0.1651
4.9697,-0.13006,0.04878,0.16325
4.9797,-0.13099,0.049411,0.16138
4.9897,-0.13192,0.050006,0.15948
4.9997,-0.13285,0.050565,0.15756
5.0097,-0.13377,0.051089,0.15561
5.0197,-0.13468,0.051576,0.15364
5.0297,-0.13559,0.052028,0.15164
5.0397,-0.1365,0.052445,0.14963
5.0497,-0.1374,0.052825,0.14759
5.0597,-0.13829,0.053171,0.14553
5.0697,-0.13918,0.05348,0.14345
5.0797,-0.14007,0.053755,0.14134
5.0897,-0.14095,0.053994,0.13922
5.0997,-0.14182,0.054198,0.13708
5.1097,-0.14269,0.054367,0.13492
5.1197,-0.14356,0.054502,0.13274
5.1297,-0.14442,0.054602,0.13055
5.1397,-0.14527,0.054668,0.12833
5.1497,-0.14612,0.054701,0.1261
5.1597,-0.14696,0.054699,0.12385
5.1697,-0.1478,0.054664,0.12159
5.1797,-0.14863,0.054596,0.11931
5.1897,-0.14946,0.054496,0.11701
5.1997,-0.15028,0.054363,0.11471
5.2097,-0.1511,0.054198,0.11238
5.2197,-0.15191,0.054001,0.11005
5.2297,-0.15272,0.053773,0.1077
5.2397,-0.15352,0.053515,0.10534
5.2497,-0.15432,0.053226,0.10297
5.2597,-0.15511,0.052907,0.10058
5.2697,-0.1559,0.052558,0.098189
5.2797,-0.15668,0.052181,0.095784
5.2897,-0.15746,0.051775,0.09337
5.2997,-0.15823,0.051341,0.090947
5.3097,-0.15899,0.050879,0.088515
5.3197,-0.15975,0.050391,0.086075
5.3297,-0.16051,0.049876,0.083628
5.3397,-0.16126,0.049335,0.081173
5.3497,-0.162,0.048768,0.078712
5.3597,-0.16274,0.048177,0.076245
5.3697,-0.16348,0.047562,0.073772
5.3797,-0.16421,0.046923,0.071295
5.3897,-0.16493,0.046261,0.068813
5.3997,-0.16565,0.045576,0.066327
5.4097,-0.16636,0.04487,0.063838
5.4197,-0.16707,0.044142,0.061346
5.4297,-0.16777,0.043394,0.058852
5.4397,-0.16847,0.042626,0.056355
5.4497,-0.16916,0.041839,0.053858
5.4597,-0.16985,0.041033,0.051359
5.4697,-0.17053,0.040209,0.04886
5.4797,-0.17121,0.039368,0.046362
5.4897,-0.17188,0.03851,0.043864
5.4997,-0.17255,0.037636,0.041367
5.5097,-0.17321,0.036746,0.038872
5.5197,-0.17387,0.035842,0.036378
5.5297,-0.17452,0.034924,0.033888
5.5397,-0.17516,0.033993,0.031401
5.5497,-0.1758,0.033049,0.028917
5.5597,-0.17644,0.032094,0.026438
5.5697,-0.17707,0.031127,0.023963
5.5797,-0.17769,0.030149,0.021493
5.5897,-0.17831,0.029162,0.019029
5.5997,-0.17893,0.028165,0.01657
5.6097,-0.17953,0.02716,0.014119
5.6197,-0.18014,0.026147,0.011674
5.6297,-0.18074,0.025127,0.0092362
5.6397,-0.18133,0.024101,0.0068066
5.6497,-0.18192,0.023069,0.0043854
5.6597,-0.1825,0.022032,0.001973
5.6697,-0.18308,0.02099,-0.00043024
5.6797,-0.18365,0.019945,-0.0028238
5.6897,-0.18422,0.018897,-0.0052072
5.6997,-0.18478,0.017846,-0.00758
5.7097,-0.18533,0.016794,-0.0099419
5.7197,-0.18589,0.01574,-0.012292
5.7297,-0.18643,0.014686,-0.014631
5.7397,-0.18697,0.013633,-0.016957
5.7497,-0.18751,0.01258,-0.019271
5.7597,-0.18804,0.011529,-0.021571
5.7697,-0.18856,0.01048,-0.023858
5.7797,-0.18908,0.0094336,-0.026131
5.7897,-0.1896,0.0083907,-0.02839
5.7997,-0.19011,0.0073518,-0.030634
5.8097,-0.19061,0.0063174,-0.032863
5.8197,-0.19111,0.0052883,-0.035076
5.8297,-0.19161,0.0042649,-0.037274
5.8397,-0.1921,0.0032479,-0.039455
5.8497,-0.19258,0.0022377,-0.04162
5.8597,-0.19306,0.001235,-0.043768
5.8697,-0.19353,0.00024029,-0.045898
5.8797,-0.194,-0.00074587,-0.04801
5.8897,-0.19446,-0.001723,-0.050105
5.8997,-0.19492,-0.0026905,-0.052181
5.9097,-0.19537,-0.0036479,-0.054238
5.9197,-0.19582,-0.0045948,-0.056276
5.9297,-0.19626,-0.0055305,-0.058295
5.9397,-0.1967,-0.0064548,-0.060294
5.9497,-0.19713,-0.007367,-0.062273
5.9597,-0.19756,-0.0082668,-0.064232
5.9697,-0.19798,-0.0091536,-0.066169
5.9797,-0.1984,-0.010027,-0.068086
5.9897,-0.19881,-0.010887,-0.069982
5.9997,-0.19922,-0.011733,-0.071855
6.0097,-0.19962,-0.012564,-0.073707
6.0197,-0.20001,-0.01338,-0.075537
6.0297,-0.2004,-0.014181,-0.077344
6.0397,-0.20079,-0.014966,-0.079129
6.0497,-0.20117,-0.015735,-0.08089
6.0597,-0.20155,-0.016488,-0.082628
6.0697,-0.20192,-0.017225,-0.084343
6.0797,-0.20228,-0.017944,-0.086033
6.0897,-0.20264,-0.018646,-0.0877
6.0997,-0.203,-0.019331,-0.089343
6.1097,-0.20335,-0.019998,-0.090961
6.1197,-0.20369,-0.020647,-0.092554
6.1297,-0.20403,-0.021277,-0.094122
6.1397,-0.20437,-0.021889,-0.095665
6.1497,-0.2047,-0.022483,-0.097183
6.1597,-0.20502,-0.023057,-0.098675
6.1697,-0.20534,-0.023613,-0.10014
6.1797,-0.20566,-0.024149,-0.10158
6.1897,-0.20597,-0.024666,-0.103
6.1997,-0.20627,-0.025163,-0.10438
6.2097,-0.20657,-0.025641,-0.10575
6.2197,-0.20687,-0.026098,-0.10708
6.2297,-0.20716,-0.026536,-0.10839
6.2397,-0.20744,-0.026954,-0.10967
6.2497,-0.20772,-0.027352,-0.11092
6.2597,-0.208,-0.027729,-0.11215
6.2697,-0.20827,-0.028087,-0.11335
6.2797,-0.20853,-0.028424,-0.11452
6.2897,-0.20879,-0.028741,-0.11566
6.2997,-0.20905,-0.029037,-0.11678
6.3097,-0.2093,-0.029313,-0.11787
6.3197,-0.20954,-0.029569,-0.11893
6.3297,-0.20978,-0.029805,-0.11996
6.3397,-0.21002,-0.03002,-0.12096
6.3497,-0.21025,-0.030216,-0.12194
6.3597,-0.21047,-0.030391,-0.12288
6.3697,-0.21069,-0.030546,-0.1238
6.3797,-0.21091,-0.030681,-0.12469
6.3897,-0.21112,-0.030796,-0.12555
6.3997,-0.21133,-0.030891,-0.12638
6.4097,-0.21153,-0.030967,-0.12719
6.4197,-0.21172,-0.031023,-0.12796
6.4297,-0.21192,-0.03106,-0.12871
6.4397,-0.2121,-0.031077,-0.12943
6.4497,-0.21228,-0.031076,-0.13011
6.4597,-0.21246,-0.031055,-0.13077
6.4697,-0.21263,-0.031016,-0.1314
6.4797,-0.2128,-0.030958,-0.13201
6.4897,-0.21296,-0.030882,-0.13258
6.4997,-0.21312,-0.030787,-0.13312
6.5097,-0.21327,-0.030675,-0.13364
6.5197,-0.21342,-0.030544,-0.13412
6.5297,-0.21357,-0.030397,-0.13458
6.5397,-0.21371,-0.030232,-0.13501
6.5497,-0.21384,-0.03005,-0.13541
6.5597,-0.21397,-0.029851,-0.13578
6.5697,-0.21409,-0.029636,-0.13612
6.5797,-0.21421,-0.029405,-0.13643
6.5897,-0.21433,-0.029158,-0.13671
6.5997,-0.21444,-0.028895,-0.13697
6.6097,-0.21454,-0.028617,-0.1372
6.6197,-0.21465,-0.028323,-0.13739
6.6297,-0.21474,-0.028015,-0.13756
6.6397,-0.21483,-0.027693,-0.13771
6.6497,-0.21492,-0.027357,-0.13782
6.6597,-0.215,-0.027006,-0.1379
6.6697,-0.21508,-0.026643,-0.13796
6.6797,-0.21516,-0.026266,-0.13799
6.6897,-0.21522,-0.025877,-0.13799
6.6997,-0.21529,-0.025475,-0.13796
6.7097,-0.21535,-0.025061,-0.13791
6.7197,-0.2154,-0.024636,-0.13783
6.7297,-0.21545,-0.024199,-0.13772
6.7397,-0.2155,-0.023751,-0.13758
6.7497,-0.21554,-0.023293,-0.13742
6.7597,-0.21558,-0.022824,-0.13723
6.7697,-0.21561,-0.022346,-0.13701
6.7797,-0.21564,-0.021858,-0.13677
6.7897,-0.21566,-0.021361,-0.1365
6.7997,-0.21568,-0.020856,-0.1362
6.8097,-0.2157,-0.020342,-0.13588
6.8197,-0.21571,-0.01982,-0.13553
6.8297,-0.21571,-0.019291,-0.13515
6.8397,-0.21571,-0.018754,-0.13475
6.8497,-0.21571,-0.018211,-0.13432
6.8597,-0.2157,-0.017661,-0.13387
6.8697,-0.21569,-0.017106,-0.1334
6.8797,-0.21567,-0.016544,-0.13289
6.8897,-0.21565,-0.015978,-0.13237
6.8997,-0.21563,-0.015407,-0.13182
6.9097,-0.2156,-0.014831,-0.13124
6.9197,-0.21557,-0.014252,-0.13064
6.9297,-0.21553,-0.013668,-0.13002
6.9397,-0.21549,-0.013082,-0.12937
6.9497,-0.21544,-0.012493,-0.1287
6.9597,-0.21539,-0.011901,-0.12801
6.9697,-0.21533,-0.011307,-0.12729
6.9797,-0.21527,-0.010711,-0.12655
6.9897,-0.21521,-0.010114,-0.12579
6.9997,-0.21514,-0.0095165,-0.12501
7.0097,-0.21507,-0.008918,-0.1242
7.0197,-0.21499,-0.0083193,-0.12337
7.0297,-0.21491,-0.0077207,-0.12252
7.0397,-0.21483,-0.0071227,-0.12165
7.0497,-0.21474,-0.0065255,-0.12076
7.0597,-0.21465,-0.0059296,-0.11985
7.0697,-0.21455,-0.0053353,-0.11892
7.0797,-0.21445,-0.0047429,-0.11796
7.0897,-0.21435,-0.0041527,-0.11699
7.0997,-0.21424,-0.0035652,-0.116
7.1097,-0.21412,-0.0029807,-0.11499
7.1197,-0.214,-0.0023994,-0.11396
7.1297,-0.21388,-0.0018218,-0.11291
7.1397,-0.21376,-0.001248,-0.11184
7.1497,-0.21363,-0.00067857,-0.11075
7.1597,-0.21349,-0.00011366,-0.10965
7.1697,-0.21336,0.0004464,-0.10853
7.1797,-0.21322,0.0010013,-0.10739
7.1897,-0.21307,0.0015507,-0.10623
7.1997,-0.21292,0.0020944,-0.10506
7.2097,-0.21277,0.0026321,-0.10387
7.2197,-0.21261,0.0031635,-0.10266
7.2297,-0.21245,0.0036883,-0.10144
7.2397,-0.21228,0.0042062,-0.1002
7.2497,-0.21211,0.0047171,-0.098951
7.2597,-0.21194,0.0052207,-0.097684
7.2697,-0.21177,0.0057166,-0.096402
7.2797,-0.21158,0.0062048,-0.095106
7.2897,-0.2114,0.0066849,-0.093797
7.2997,-0.21121,0.0071567,-0.092473
7.3097,-0.21102,0.00762,-0.091137
7.3197,-0.21082,0.0080747,-0.089787
7.3297,-0.21062,0.0085205,-0.088425
7.3397,-0.21042,0.0089571,-0.08705
7.3497,-0.21021,0.0093845,-0.085663
7.3597,-0.21,0.0098025,-0.084265
7.3697,-0.20979,0.010211,-0.082855
7.3797,-0.20957,0.010609,-0.081435
7.3897,-0.20935,0.010998,-0.080003
7.3997,-0.20912,0.011376,-0.078561
7.4097,-0.20889,0.011745,-0.07711
7.4197,-0.20866,0.012102,-0.075648
7.4297,-0.20843,0.01245,-0.074177
7.4397,-0.20819,0.012786,-0.072697
7.4497,-0.20794,0.013112,-0.071209
7.4597,-0.2077,0.013428,-0.069712
7.4697,-0.20744,0.013732,-0.068207
7.4797,-0.20719,0.014025,-0.066694
7.4897,-0.20693,0.014307,-0.065174
7.4997,-0.20667,0.014578,-0.063647
7.5097,-0.20641,0.014837,-0.062114
7.5197,-0.20614,0.015086,-0.060574
7.5297,-0.20587,0.015323,-0.059028
7.5397,-0.20559,0.015548,-0.057476
7.5497,-0.20531,0.015762,-0.055919
7.5597,-0.20503,0.015965,-0.054357
7.5697,-0.20475,0.016156,-0.05279
7.5797,-0.20446,0.016335,-0.051219
7.5897,-0.20416,0.016503,-0.049644
7.5997,-0.20387,0.01666,-0.048065
7.6097,-0.20357,0.016805,-0.046482
7.6197,-0.20327,0.016938,-0.044897
7.6297,-0.20296,0.01706,-0.043309
7.6397,-0.20265,0.01717,-0.041719
7.6497,-0.20234,0.017269,-0.040127
7.6597,-0.20203,0.017357,-0.038533
7.6697,-0.20171,0.017433,-0.036937
7.6797,-0.20139,0.017498,-0.035341
7.6897,-0.20106,0.017552,-0.033744
7.6997,-0.20073,0.017595,-0.032146
7.7097,-0.2004,0.017626,-0.030549
7.7197,-0.20007,0.017646,-0.028951
7.7297,-0.19973,0.017656,-0.027355
7.7397,-0.19939,0.017655,-0.025759
7.7497,-0.19905,0.017642,-0.024164
7.7597,-0.1987,0.01762,-0.022571
7.7697,-0.19835,0.017586,-0.020979
7.7797,-0.198,0.017542,-0.01939
7.7897,-0.19764,0.017488,-0.017803
7.7997,-0.19728,0.017424,-0.016219
7.8097,-0.19692,0.01735,-0.014639
7.8197,-0.19655,0.017265,-0.013061
7.8297,-0.19618,0.017171,-0.011487
7.8397,-0.19581,0.017068,-0.0099171
7.8497,-0.19544,0.016954,-0.0083514
7.8597,-0.19506,0.016832,-0.0067904
7.8697,-0.19468,0.0167,-0.0052342
7.8797,-0.1943,0.016559,-0.0036831
7.8897,-0.19391,0.01641,-0.0021375
7.8997,-0.19353,0.016251,-0.00059767
7.9097,-0.19313,0.016084,0.00093615
7.9197,-0.19274,0.015909,0.0024637
7.9297,-0.19234,0.015725,0.0039846
7.9397,-0.19194,0.015534,0.0054986
7.9497,-0.19154,0.015335,0.0070055
7.9597,-0.19113,0.015128,0.008505
7.9697,-0.19073,0.014914,0.0099968
7.9797,-0.19032,0.014692,0.011481
7.9897,-0.1899,0.014464,0.012956
7.9997,-0.18949,0.014228,0.014423
8.0097,-0.18907,0.013986,0.015882
8.0197,-0.18864,0.013738,0.017331
8.0297,-0.18822,0.013483,0.018771
8.0397,-0.18779,0.013223,0.020202
8.0497,-0.18736,0.012956,0.021622
8.0597,-0.18693,0.012684,0.023033
8.0697,-0.1865,0.012407,0.024434
8.0797,-0.18606,0.012124,0.025824
8.0897,-0.18562,0.011837,0.027203
8.0997,-0.18518,0.011545,0.028571
8.1097,-0.18473,0.011248,0.029928
8.1197,-0.18428,0.010947,0.031274
8.1297,-0.18383,0.010642,0.032608
8.1397,-0.18338,0.010334,0.03393
8.1497,-0.18293,0.010021,0.03524
8.1597,-0.18247,0.0097054,0.036538
8.1697,-0.18201,0.0093864,0.037823
8.1797,-0.18155,0.0090646,0.039096
8.1897,-0.18108,0.00874,0.040355
8.1997,-0.18061,0.0084129,0.041602
8.2097,-0.18015,0.0080835,0.042835
8.2197,-0.17967,0.0077521,0.044055
8.2297,-0.1792,0.0074188,0.045261
8.2397,-0.17872,0.007084,0.046453
8.2497,-0.17824,0.0067477,0.04763
8.2597,-0.17776,0.0064103,0.048794
8.2697,-0.17728,0.0060718,0.049943
8.2797,-0.1768,0.0057327,0.051078
8.2897,-0.17631,0.005393,0.052198
8.2997,-0.17582,0.005053,0.053302
8.3097,-0.17533,0.0047128,0.054392
8.3197,-0.17483,0.0043728,0.055467
8.3297,-0.17434,0.0040331,0.056526
8.3397,-0.17384,0.0036938,0.057569
8.3497,-0.17334,0.0033553,0.058597
8.3597,-0.17283,0.0030177,0.059609
8.3697,-0.17233,0.0026812,0.060604
8.3797,-0.17182,0.002346,0.061584
8.3897,-0.17131,0.0020123,0.062547
8.3997,-0.1708,0.0016802,0.063494
8.4097,-0.17029,0.0013501,0.064425
8.4197,-0.16977,0.001022,0.065339
8.4297,-0.16926,0.00069616,0.066236
8.4397,-0.16874,0.00037273,0.067116
8.4497,-0.16822,0.000051894,0.067979
8.4597,-0.1677,-0.00026617,0.068825
8.4697,-0.16717,-0.00058129,0.069654
8.4797,-0.16664,-0.00089331,0.070465
8.4897,-0.16612,-0.0012021,0.071259
8.4997,-0.16559,-0.0015074,0.072036
8.5097,-0.16505,-0.0018091,0.072795
8.5197,-0.16452,-0.0021071,0.073537
8.5297,-0.16398,-0.0024012,0.07426
8.5397,-0.16344,-0.0026913,0.074966
8.5497,-0.16291,-0.0029772,0.075654
8.5597,-0.16236,-0.0032588,0.076324
8.5697,-0.16182,-0.0035359,0.076976
8.5797,-0.16128,-0.0038085,0.07761
8.5897,-0.16073,-0.0040764,0.078226
8.5997,-0.16018,-0.0043394,0.078824
8.6097,-0.15963,-0.0045975,0.079403
8.6197,-0.15908,-0.0048506,0.079965
8.6297,-0.15853,-0.0050984,0.080508
8.6397,-0.15797,-0.005341,0.081032
8.6497,-0.15742,-0.0055782,0.081538
8.6597,-0.15686,-0.00581,0.082026
8.6697,-0.1563,-0.0060362,0.082495
8.6797,-0.15574,-0.0062567,0.082946
8.6897,-0.15517,-0.0064715,0.083379
8.6997,-0.15461,-0.0066804,0.083793
8.7097,-0.15404,-0.0068835,0.084188
8.7197,-0.15348,-0.0070806,0.084565
8.7297,-0.15291,-0.0072716,0.084924
8.7397,-0.15234,-0.0074566,0.085264
8.7497,-0.15176,-0.0076354,0.085585
8.7597,-0.15119,-0.0078079,0.085888
8.7697,-0.15062,-0.0079742,0.086173
8.7797,-0.15004,-0.0081342,0.086439
8.7897,-0.14946,-0.0082878,0.086687
8.7997,-0.14888,-0.0084351,0.086916
8.8097,-0.1483,-0.0085759,0.087127
8.8197,-0.14772,-0.0087102,0.087319
8.8297,-0.14714,-0.008838,0.087494
8.8397,-0.14655,-0.0089594,0.08765
8.8497,-0.14597,-0.0090742,0.087787
8.8597,-0.14538,-0.0091825,0.087907
8.8697,-0.14479,-0.0092842,0.088008
8.8797,-0.1442,-0.0093794,0.088092
8.8897,-0.14361,-0.009468,0.088157
8.8997,-0.14302,-0.0095501,0.088204
8.9097,-0.14243,-0.0096257,0.088234
8.9197,-0.14183,-0.0096947,0.088245
8.9297,-0.14124,-0.0097572,0.088239
8.9397,-0.14064,-0.0098132,0.088215
8.9497,-0.14004,-0.0098627,0.088173
8.9597,-0.13944,-0.0099057,0.088114
8.9697,-0.13884,-0.0099424,0.088038
8.9797,-0.13824,-0.0099727,0.087944
8.9897,-0.13764,-0.0099966,0.087833
8.9997,-0.13703,-0.010014,0.087704
9.0097,-0.13643,-0.010026,0.087559
9.0197,-0.13582,-0.010031,0.087396
9.0297,-0.13522,-0.01003,0.087216
9.0397,-0.13461,-0.010023,0.08702
9.0497,-0.134,-0.010009,0.086807
9.0597,-0.13339,-0.0099902,0.086578
9.0697,-0.13278,-0.0099651,0.086331
9.0797,-0.13217,-0.0099341,0.086069
9.0897,-0.13156,-0.0098974,0.08579
9.0997,-0.13094,-0.0098549,0.085496
9.1097,-0.13033,-0.0098068,0.085185
9.1197,-0.12972,-0.0097531,0.084858
9.1297,-0.1291,-0.009694,0.084516
9.1397,-0.12848,-0.0096295,0.084158
9.1497,-0.12786,-0.0095596,0.083784
9.1597,-0.12725,-0.0094845,0.083395
9.1697,-0.12663,-0.0094043,0.082991
9.1797,-0.12601,-0.0093191,0.082572
9.1897,-0.12539,-0.0092289,0.082138
9.1997,-0.12476,-0.0091339,0.081689
9.2097,-0.12414,-0.0090341,0.081226
9.2197,-0.12352,-0.0089297,0.080748
9.2297,-0.12289,-0.0088208,0.080256
9.2397,-0.12227,-0.0087074,0.079749
9.2497,-0.12164,-0.0085897,0.079229
9.2597,-0.12102,-0.0084678,0.078695
9.2697,-0.12039,-0.0083418,0.078147
9.2797,-0.11976,-0.0082118,0.077585
9.2897,-0.11914,-0.0080779,0.077011
9.2997,-0.11851,-0.0079403,0.076423
9.3097,-0.11788,-0.0077991,0.075822
9.3197,-0.11725,-0.0076543,0.075208
9.3297,-0.11662,-0.0075061,0.074582
9.3397,-0.11599,-0.0073546,0.073943
9.3497,-0.11535,-0.0072,0.073292
9.3597,-0.11472,-0.0070423,0.072628
9.3697,-0.11409,-0.0068817,0.071953
9.3797,-0.11346,-0.0067183,0.071266
9.3897,-0.11282,-0.0065522,0.070567
9.3997,-0.11219,-0.0063836,0.069857
9.4097,-0.11155,-0.0062125,0.069136
9.4197,-0.11092,-0.0060392,0.068404
9.4297,-0.11028,-0.0058637,0.067661
9.4397,-0.10965,-0.0056862,0.066907
9.4497,-0.10901,-0.0055067,0.066143
9.4597,-0.10838,-0.0053254,0.065369
9.4697,-0.10774,-0.0051425,0.064585
9.4797,-0.1071,-0.004958,0.06379
9.4897,-0.10646,-0.0047722,0.062987
9.4997,-0.10582,-0.004585,0.062173
9.5097,-0.10519,-0.0043967,0.061351
9.5197,-0.10455,-0.0042073,0.060519
9.5297,-0.10391,-0.004017,0.059679
9.5397,-0.10327,-0.003826,0.05883
9.5497,-0.10263,-0.0036342,0.057973
9.5597,-0.10199,-0.0034419,0.057107
9.5697,-0.10135,-0.0032492,0.056233
9.5797,-0.10071,-0.0030562,0.055352
9.5897,-0.10007,-0.0028631,0.054463
9.5997,-0.099427,-0.0026698,0.053566
9.6097,-0.098786,-0.0024767,0.052663
9.6197,-0.098145,-0.0022837,0.051752
9.6297,-0.097504,-0.0020909,0.050835
9.6397,-0.096862,-0.0018986,0.049911
9.6497,-0.09622,-0.0017069,0.04898
9.6597,-0.095579,-0.0015157,0.048044
9.6697,-0.094937,-0.0013253,0.047102
9.6797,-0.094295,-0.0011358,0.046154
9.6897,-0.093652,-0.00094717,0.0452
9.6997,-0.09301,-0.00075965,0.044242
9.7097,-0.092368,-0.00057331,0.043278
9.7197,-0.091726,-0.00038824,0.042309
9.7297,-0.091083,-0.00020455,0.041336
9.7397,-0.090441,-0.000022339,0.040358
9.7497,-0.089799,0.00015829,0.039376
9.7597,-0.089156,0.00033725,0.038391
9.7697,-0.088514,0.00051444,0.037401
9.7797,-0.087872,0.00068978,0.036408
9.7897,-0.087229,0.00086315,0.035411
9.7997,-0.086587,0.0010345,0.034412
9.8097,-0.085945,0.0012037,0.033409
9.8197,-0.085303,0.0013707,0.032404
9.8297,-0.084661,0.0015354,0.031396
9.8397,-0.084019,0.0016977,0.030386
9.8497,-0.083377,0.0018576,0.029374
9.8597,-0.082735,0.002015,0.02836
9.8697,-0.082094,0.0021697,0.027344
9.8797,-0.081453,0.0023218,0.026327
9.8897,-0.080811,0.0024711,0.025309
9.8997,-0.08017,0.0026176,0.024289
9.9097,-0.079529,0.0027613,0.023269
9.9197,-0.078889,0.002902,0.022249
9.9297,-0.078248,0.0030397,0.021227
9.9397,-0.077608,0.0031743,0.020206
9.9497,-0.076968,0.0033059,0.019185
9.9597,-0.076328,0.0034342,0.018164
9.9697,-0.075689,0.0035594,0.017143
9.9797,-0.07505,0.0036813,0.016123
9.9897,-0.074411,0.0037999,0.015104
9.9997,-0.073772,0.0039151,0.014086
10.01,-0.073134,0.0040269,0.013069
10.02,-0.072496,0.0041353,0.012054
10.03,-0.071858,0.0042403,0.01104
10.04,-0.071221,0.0043417,0.010028
10.05,-0.070584,0.0044396,0.0090178
10.06,-0.069947,0.0045339,0.0080101
10.07,-0.069311,0.0046247,0.0070047
10.08,-0.068675,0.0047118,0.006002
10.09,-0.06804,0.0047953,0.0050021
10.1,-0.067405,0.0048752,0.0040052
10.11,-0.06677,0.0049513,0.0030114
10.12,-0.066136,0.0050238,0.002021
10.13,-0.065502,0.0050926,0.0010342
10.14,-0.064869,0.0051577,0.000051064
10.15,-0.064236,0.0052191,-0.00092813
10.16,-0.063604,0.0052767,-0.0019032
10.17,-0.062972,0.0053306,-0.0028741
10.18,-0.06234,0.0053809,-0.0038404
10.19,-0.061709,0.0054273,-0.0048022
10.2,-0.061079,0.0054701,-0.0057591
10.21,-0.060449,0.0055092,-0.0067111
10.22,-0.05982,0.0055445,-0.0076579
10.23,-0.059191,0.0055762,-0.0085994
10.24,-0.058563,0.0056042,-0.0095354
10.25,-0.057935,0.0056285,-0.010466
10.26,-0.057308,0.0056492,-0.01139
10.27,-0.056682,0.0056662,-0.012309
10.28,-0.056056,0.0056797,-0.013221
10.29,-0.055431,0.0056896,-0.014127
10.3,-0.054806,0.0056959,-0.015027
10.31,-0.054183,0.0056987,-0.01592
10.32,-0.053559,0.0056979,-0.016807
10.33,-0.052937,0.0056938,-0.017686
10.34,-0.052315,0.0056861,-0.018558
10.35,-0.051693,0.0056751,-0.019423
10.36,-0.051073,0.0056607,-0.020281
10.37,-0.050453,0.005643,-0.021131
10.38,-0.049834,0.005622,-0.021974
10.39,-0.049215,0.0055977,-0.022809
10.4,-0.048597,0.0055703,-0.023636
10.41,-0.04798,0.0055397,-0.024455
10.42,-0.047364,0.0055059,-0.025265
10.43,-0.046749,0.0054692,-0.026068
10.44,-0.046134,0.0054294,-0.026862
10.45,-0.04552,0.0053866,-0.027647
10.46,-0.044907,0.0053409,-0.028424
10.47,-0.044294,0.0052924,-0.029192
10.48,-0.043683,0.005241,-0.029951
10.49,-0.043072,0.0051869,-0.030701
10.5,-0.042462,0.0051302,-0.031442
10.51,-0.041853,0.0050707,-0.032173
10.52,-0.041245,0.0050087,-0.032895
10.53,-0.040637,0.0049442,-0.033608
10.54,-0.040031,0.0048773,-0.034311
10.55,-0.039425,0.0048079,-0.035004
10.56,-0.03882,0.0047363,-0.035688
10.57,-0.038216,0.0046623,-0.036362
10.58,-0.037613,0.0045862,-0.037025
10.59,-0.037011,0.0045079,-0.037679
10.6,-0.03641,0.0044276,-0.038322
10.61,-0.03581,0.0043452,-0.038955
10.62,-0.035211,0.004261,-0.039578
10.63,-0.034612,0.0041749,-0.040191
10.64,-0.034015,0.0040869,-0.040792
10.65,-0.033418,0.0039973,-0.041384
10.66,-0.032823,0.003906,-0.041964
10.67,-0.032228,0.0038131,-0.042534
10.68,-0.031635,0.0037187,-0.043093
10.69,-0.031042,0.0036228,-0.043641
10.7,-0.030451,0.0035256,-0.044179
10.71,-0.02986,0.0034271,-0.044705
10.72,-0.029271,0.0033273,-0.04522
10.73,-0.028682,0.0032264,-0.045724
10.74,-0.028095,0.0031244,-0.046217
10.75,-0.027509,0.0030214,-0.046698
10.76,-0.026923,0.0029174,-0.047168
10.77,-0.026339,0.0028126,-0.047627
10.78,-0.025756,0.002707,-0.048075
10.79,-0.025174,0.0026006,-0.048511
10.8,-0.024593,0.0024936,-0.048935
10.81,-0.024013,0.002386,-0.049348
10.82,-0.023434,0.0022779,-0.04975
10.83,-0.022857,0.0021693,-0.05014
10.84,-0.02228,0.0020604,-0.050518
10.85,-0.021705,0.0019511,-0.050884
10.86,-0.02113,0.0018416,-0.051239
10.87,-0.020557,0.001732,-0.051582
10.88,-0.019985,0.0016222,-0.051914
10.89,-0.019415,0.0015125,-0.052234
10.9,-0.018845,0.0014027,-0.052542
10.91,-0.018276,0.0012931,-0.052838
10.92,-0.017709,0.0011836,-0.053122
10.93,-0.017143,0.0010744,-0.053395
10.94,-0.016578,0.00096543,-0.053656
10.95,-0.016014,0.00085685,-0.053904
10.96,-0.015452,0.00074869,-0.054142
10.97,-0.014891,0.00064103,-0.054367
10.98,-0.014331,0.00053391,-0.05458
10.99,-0.013772,0.0004274,-0.054782
11,-0.013214,0.00032156,-0.054972
11.01,-0.012658,0.00021645,-0.05515
11.02,-0.012103,0.00011213,-0.055316
11.03,-0.011549,0.000008645,-0.055471
11.04,-0.010997,-0.000093939,-0.055614
11.05,-0.010446,-0.00019557,-0.055745
11.06,-0.0098958,-0.0002962,-0.055864
11.07,-0.0093472,-0.00039576,-0.055972
11.08,-0.0087998,-0.00049422,-0.056067
11.09,-0.0082538,-0.00059151,-0.056152
11.1,-0.0077091,-0.00068759,-0.056224
11.11,-0.0071658,-0.00078242,-0.056286
11.12,-0.0066237,-0.00087594,-0.056335
11.13,-0.006083,-0.00096811,-0.056373
11.14,-0.0055437,-0.0010589,-0.0564
11.15,-0.0050056,-0.0011482,-0.056415
11.16,-0.004469,-0.0012361,-0.056419
11.17,-0.0039337,-0.0013224,-0.056411
11.18,-0.0033998,-0.0014072,-0.056392
11.19,-0.0028672,-0.0014904,-0.056362
11.2,-0.002336,-0.0015719,-0.05632
11.21,-0.0018062,-0.0016518,-0.056268
11.22,-0.0012778,-0.0017299,-0.056204
11.23,-0.00075086,-0.0018064,-0.05613
11.24,-0.00022527,-0.001881,-0.056044
11.25,0.0002989,-0.0019539,-0.055948
11.26,0.00082165,-0.0020249,-0.05584
11.27,0.001343,-0.0020941,-0.055722
11.28,0.0018629,-0.0021614,-0.055593
11.29,0.0023813,-0.0022268,-0.055454
11.3,0.0028983,-0.0022902,-0.055304
11.31,0.0034139,-0.0023517,-0.055143
11.32,0.003928,-0.0024113,-0.054972
11.33,0.0044407,-0.0024688,-0.054791
11.34,0.0049518,-0.0025244,-0.054599
11.35,0.0054616,-0.0025779,-0.054397
11.36,0.0059698,-0.0026293,-0.054185
11.37,0.0064765,-0.0026788,-0.053963
11.38,0.0069818,-0.0027261,-0.053731
11.39,0.0074856,-0.0027714,-0.053489
11.4,0.0079878,-0.0028146,-0.053237
11.41,0.0084886,-0.0028557,-0.052976
11.42,0.0089878,-0.0028947,-0.052705
11.43,0.0094855,-0.0029316,-0.052425
11.44,0.0099817,-0.0029664,-0.052135
11.45,0.010476,-0.002999,-0.051836
11.46,0.01097,-0.0030296,-0.051528
11.47,0.011461,-0.003058,-0.05121
11.48,0.011951,-0.0030844,-0.050884
11.49,0.01244,-0.0031086,-0.050548
11.5,0.012927,-0.0031307,-0.050204
11.51,0.013412,-0.0031507,-0.049851
11.52,0.013896,-0.0031686,-0.049489
11.53,0.014378,-0.0031844,-0.049119
11.54,0.014859,-0.0031982,-0.048741
11.55,0.015338,-0.0032098,-0.048354
11.56,0.015815,-0.0032194,-0.04796
11.57,0.016291,-0.003227,-0.047557
11.58,0.016766,-0.0032325,-0.047146
11.59,0.017239,-0.003236,-0.046727
11.6,0.01771,-0.0032375,-0.046301
11.61,0.018179,-0.003237,-0.045867
11.62,0.018647,-0.0032346,-0.045425
11.63,0.019113,-0.0032302,-0.044976
11.64,0.019578,-0.0032238,-0.04452
11.65,0.020041,-0.0032156,-0.044057
11.66,0.020503,-0.0032054,-0.043587
11.67,0.020962,-0.0031934,-0.04311
11.68,0.021421,-0.0031796,-0.042626
11.69,0.021877,-0.0031639,-0.042136
11.7,0.022332,-0.0031465,-0.041639
11.71,0.022785,-0.0031272,-0.041135
11.72,0.023237,-0.0031063,-0.040626
11.73,0.023687,-0.0030836,-0.04011
11.74,0.024135,-0.0030592,-0.039589
11.75,0.024581,-0.0030332,-0.039061
11.76,0.025026,-0.0030056,-0.038528
11.77,0.025469,-0.0029763,-0.037989
11.78,0.025911,-0.0029455,-0.037444
11.79,0.026351,-0.0029132,-0.036895
11.8,0.026789,-0.0028794,-0.03634
11.81,0.027225,-0.0028441,-0.03578
11.82,0.02766,-0.0028074,-0.035215
11.83,0.028093,-0.0027693,-0.034645
11.84,0.028525,-0.0027299,-0.034071
11.85,0.028954,-0.0026891,-0.033492
11.86,0.029382,-0.0026471,-0.032908
11.87,0.029808,-0.0026038,-0.03232
11.88,0.030233,-0.0025593,-0.031729
11.89,0.030656,-0.0025136,-0.031133
11.9,0.031077,-0.0024668,-0.030533
11.91,0.031496,-0.0024188,-0.02993
11.92,0.031914,-0.0023699,-0.029322
11.93,0.03233,-0.0023199,-0.028712
11.94,0.032744,-0.0022689,-0.028098
11.95,0.033156,-0.002217,-0.027481
11.96,0.033567,-0.0021642,-0.026861
11.97,0.033976,-0.0021105,-0.026238
11.98,0.034383,-0.002056,-0.025612
11.99,0.034788,-0.0020008,-0.024984
12,0.035192,-0.0019448,-0.024353
12.01,0.035594,-0.0018881,-0.023719
12.02,0.035994,-0.0018307,-0.023084
12.03,0.036392,-0.0017727,-0.022446
12.04,0.036789,-0.0017142,-0.021807
12.05,0.037184,-0.0016551,-0.021165
12.06,0.037577,-0.0015955,-0.020522
12.07,0.037968,-0.0015355,-0.019877
12.08,0.038358,-0.0014751,-0.019231
12.09,0.038745,-0.0014143,-0.018584
12.1,0.039131,-0.0013531,-0.017935
12.11,0.039515,-0.0012917,-0.017286
12.12,0.039898,-0.00123,-0.016635
12.13,0.040278,-0.0011681,-0.015984
12.14,0.040657,-0.001106,-0.015332
12.15,0.041034,-0.0010438,-0.01468
12.16,0.041409,-0.00098153,-0.014028
12.17,0.041782,-0.00091918,-0.013375
12.18,0.042154,-0.00085681,-0.012722
12.19,0.042524,-0.00079447,-0.012069
12.2,0.042892,-0.00073218,-0.011416
12.21,0.043258,-0.00066999,-0.010764
12.22,0.043622,-0.00060793,-0.010112
12.23,0.043985,-0.00054605,-0.0094609
12.24,0.044345,-0.00048437,-0.0088103
12.25,0.044704,-0.00042294,-0.0081605
12.26,0.045061,-0.00036178,-0.0075117
12.27,0.045416,-0.00030094,-0.006864
12.28,0.04577,-0.00024045,-0.0062174
12.29,0.046121,-0.00018033,-0.0055722
12.3,0.046471,-0.00012064,-0.0049285
12.31,0.046819,-0.000061386,-0.0042863
12.32,0.047165,-0.0000026153,-0.0036458
12.33,0.047509,0.000055644,-0.0030072
12.34,0.047852,0.00011336,-0.0023705
12.35,0.048192,0.0001705,-0.0017359
12.36,0.048531,0.00022704,-0.0011034
12.37,0.048868,0.00028295,-0.00047327
12.38,0.049203,0.0003382,0.00015446
12.39,0.049536,0.00039276,0.00077964
12.4,0.049868,0.0004466,0.0014022
12.41,0.050197,0.0004997,0.0020219
12.42,0.050525,0.00055204,0.0026388
12.43,0.050851,0.00060358,0.0032527
12.44,0.051175,0.0006543,0.0038635
12.45,0.051497,0.00070418,0.0044711
12.46,0.051817,0.00075319,0.0050753
12.47,0.052135,0.00080132,0.0056761
12.48,0.052452,0.00084853,0.0062734
12.49,0.052767,0.00089482,0.0068671
12.5,0.053079,0.00094016,0.0074569
12.51,0.05339,0.00098453,0.008043
12.52,0.0537,0.0010279,0.0086251
12.53,0.054007,0.0010703,0.0092031
12.54,0.054312,0.0011116,0.009777
12.55,0.054616,0.0011519,0.010347
12.56,0.054917,0.0011912,0.010912
12.57,0.055217,0.0012294,0.011473
12.58,0.055515,0.0012665,0.012029
12.59,0.055811,0.0013025,0.012581
12.6,0.056105,0.0013374,0.013127
12.61,0.056398,0.0013712,0.01367
12.62,0.056688,0.0014038,0.014207
12.63,0.056977,0.0014353,0.014739
12.64,0.057264,0.0014657,0.015266
12.65,0.057548,0.0014949,0.015788
12.66,0.057831,0.0015229,0.016305
12.67,0.058113,0.0015498,0.016816
12.68,0.058392,0.0015755,0.017322
12.69,0.058669,0.0016,0.017822
12.7,0.058945,0.0016233,0.018317
12.71,0.059218,0.0016454,0.018806
12.72,0.05949,0.0016663,0.01929
12.73,0.05976,0.001686,0.019768
12.74,0.060028,0.0017045,0.020239
12.75,0.060294,0.0017218,0.020705
12.76,0.060559,0.0017379,0.021165
12.77,0.060821,0.0017528,0.021619
12.78,0.061082,0.0017665,0.022066
12.79,0.06134,0.0017791,0.022508
12.8,0.061597,0.0017904,0.022943
12.81,0.061852,0.0018005,0.023372
12.82,0.062105,0.0018094,0.023794
12.83,0.062356,0.0018172,0.02421
12.84,0.062606,0.0018238,0.024619
12.85,0.062853,0.0018292,0.025022
12.86,0.063099,0.0018335,0.025418
12.87,0.063342,0.0018365,0.025808
12.88,0.063584,0.0018385,0.02619
12.89,0.063824,0.0018393,0.026566
12.9,0.064062,0.001839,0.026935
12.91,0.064298,0.0018375,0.027298
12.92,0.064533,0.001835,0.027653
12.93,0.064765,0.0018314,0.028001
12.94,0.064996,0.0018266,0.028342
12.95,0.065225,0.0018208,0.028677
12.96,0.065451,0.001814,0.029004
12.97,0.065677,0.001806,0.029324
12.98,0.0659,0.0017971,0.029637
12.99,0.066121,0.0017871,0.029942
13,0.06634,0.0017762,0.030241
13.01,0.066558,0.0017642,0.030532
13.02,0.066774,0.0017513,0.030816
13.03,0.066987,0.0017374,0.031093
13.04,0.067199,0.0017226,0.031362
13.05,0.06741,0.0017069,0.031624
13.06,0.067618,0.0016902,0.031878
13.07,0.067824,0.0016727,0.032125
13.08,0.068029,0.0016543,0.032365
13.09,0.068231,0.0016351,0.032597
13.1,0.068432,0.001615,0.032821
13.11,0.068631,0.0015941,0.033039
13.12,0.068828,0.0015724,0.033248
13.13,0.069024,0.00155,0.03345
13.14,0.069217,0.0015268,0.033645
13.15,0.069409,0.0015029,0.033832
13.16,0.069598,0.0014783,0.034012
13.17,0.069786,0.0014529,0.034184
13.18,0.069972,0.001427,0.034348
13.19,0.070157,0.0014003,0.034505
13.2,0.070339,0.0013731,0.034655
13.21,0.070519,0.0013453,0.034796
13.22,0.070698,0.0013168,0.034931
13.23,0.070875,0.0012879,0.035057
13.24,0.07105,0.0012583,0.035176
13.25,0.071223,0.0012283,0.035288
13.26,0.071394,0.0011978,0.035392
13.27,0.071564,0.0011668,0.035489
13.28,0.071732,0.0011354,0.035578
13.29,0.071897,0.0011036,0.035659
13.3,0.072061,0.0010714,0.035733
13.31,0.072224,0.0010388,0.0358
13.32,0.072384,0.0010058,0.035859
13.33,0.072542,0.00097256,0.035911
13.34,0.072699,0.00093898,0.035955
13.35,0.072854,0.00090512,0.035992
13.36,0.073007,0.00087101,0.036022
13.37,0.073158,0.00083667,0.036044
13.38,0.073308,0.00080211,0.036059
13.39,0.073456,0.00076737,0.036066
13.4,0.073601,0.00073246,0.036066
13.41,0.073745,0.00069741,0.036059
13.42,0.073888,0.00066224,0.036045
13.43,0.074028,0.00062697,0.036024
13.44,0.074167,0.00059163,0.035995
13.45,0.074304,0.00055624,0.03596
13.46,0.074439,0.00052081,0.035917
13.47,0.074572,0.00048538,0.035867
13.48,0.074703,0.00044996,0.035811
13.49,0.074833,0.00041458,0.035747
13.5,0.074961,0.00037925,0.035676
13.51,0.075087,0.000344,0.035599
13.52,0.075211,0.00030884,0.035514
13.53,0.075334,0.00027381,0.035423
13.54,0.075454,0.00023891,0.035325
13.55,0.075573,0.00020418,0.035221
13.56,0.075691,0.00016962,0.035109
13.57,0.075806,0.00013526,0.034991
13.58,0.07592,0.00010112,0.034867
13.59,0.076032,0.000067211,0.034736
13.6,0.076142,0.00003356,0.034599
13.61,0.07625,0.00000018217,0.034455
13.62,0.076357,-0.000032904,0.034305
13.63,0.076462,-0.000065681,0.034148
13.64,0.076565,-0.000098133,0.033986
13.65,0.076666,-0.00013024,0.033817
13.66,0.076766,-0.00016199,0.033642
13.67,0.076864,-0.00019336,0.033461
13.68,0.07696,-0.00022434,0.033274
13.69,0.077054,-0.00025491,0.033081
13.7,0.077147,-0.00028506,0.032882
13.71,0.077238,-0.00031478,0.032678
13.72,0.077327,-0.00034404,0.032467
13.73,0.077414,-0.00037284,0.032251
13.74,0.0775,-0.00040116,0.03203
13.75,0.077584,-0.00042898,0.031803
13.76,0.077667,-0.0004563,0.03157
13.77,0.077747,-0.00048311,0.031332
13.78,0.077826,-0.00050938,0.031088
13.79,0.077903,-0.00053512,0.03084
13.8,0.077979,-0.0005603,0.030586
13.81,0.078053,-0.00058493,0.030327
13.82,0.078125,-0.00060898,0.030063
13.83,0.078195,-0.00063245,0.029794
13.84,0.078264,-0.00065533,0.02952
13.85,0.078331,-0.00067761,0.029241
13.86,0.078396,-0.00069928,0.028957
13.87,0.07846,-0.00072033,0.028669
13.88,0.078522,-0.00074077,0.028376
13.89,0.078582,-0.00076057,0.028079
13.9,0.07864,-0.00077973,0.027777
13.91,0.078697,-0.00079826,0.027471
13.92,0.078753,-0.00081613,0.02716
13.93,0.078806,-0.00083335,0.026846
13.94,0.078858,-0.00084991,0.026527
13.95,0.078908,-0.00086581,0.026204
13.96,0.078957,-0.00088104,0.025877
13.97,0.079004,-0.00089561,0.025546
13.98,0.079049,-0.00090949,0.025212
13.99,0.079093,-0.00092271,0.024874
14,0.079135,-0.00093524,0.024532
14.01,0.079176,-0.00094709,0.024186
14.02,0.079214,-0.00095827,0.023837
14.03,0.079252,-0.00096876,0.023485
14.04,0.079287,-0.00097856,0.023129
14.05,0.079321,-0.00098769,0.02277
14.06,0.079353,-0.00099613,0.022408
14.07,0.079384,-0.0010039,0.022043
14.08,0.079413,-0.001011,0.021675
14.09,0.079441,-0.0010174,0.021304
14.1,0.079467,-0.0010231,0.02093
14.11,0.079491,-0.0010282,0.020554
14.12,0.079513,-0.0010325,0.020175
14.13,0.079535,-0.0010363,0.019793
14.14,0.079554,-0.0010393,0.019409
14.15,0.079572,-0.0010417,0.019023
14.16,0.079588,-0.0010434,0.018634
14.17,0.079603,-0.0010445,0.018243
14.18,0.079616,-0.0010449,0.01785
14.19,0.079628,-0.0010447,0.017455
14.2,0.079638,-0.0010439,0.017058
14.21,0.079647,-0.0010424,0.016659
14.22,0.079654,-0.0010403,0.016259
14.23,0.079659,-0.0010376,0.015857
14.24,0.079663,-0.0010343,0.015453
14.25,0.079665,-0.0010304,0.015048
14.26,0.079666,-0.0010259,0.014641
14.27,0.079665,-0.0010208,0.014233
14.28,0.079663,-0.0010151,0.013824
14.29,0.079659,-0.0010088,0.013414
14.3,0.079654,-0.001002,0.013002
14.31,0.079647,-0.00099465,0.01259
14.32,0.079639,-0.00098674,0.012177
14.33,0.079629,-0.00097831,0.011762
14.34,0.079618,-0.00096935,0.011348
14.35,0.079605,-0.00095987,0.010932
14.36,0.07959,-0.00094989,0.010516
14.37,0.079574,-0.00093942,0.0101
14.38,0.079557,-0.00092847,0.0096833
14.39,0.079538,-0.00091705,0.0092663
14.4,0.079518,-0.00090517,0.0088491
14.41,0.079496,-0.00089284,0.0084318
14.42,0.079473,-0.00088007,0.0080144
14.43,0.079448,-0.00086688,0.0075971
14.44,0.079422,-0.00085328,0.00718
14.45,0.079395,-0.00083927,0.0067631
14.46,0.079365,-0.00082487,0.0063464
14.47,0.079335,-0.0008101,0.0059302
14.48,0.079303,-0.00079496,0.0055145
14.49,0.07927,-0.00077947,0.0050992
14.5,0.079235,-0.00076363,0.0046847
14.51,0.079199,-0.00074747,0.0042708
14.52,0.079161,-0.000731,0.0038578
14.53,0.079122,-0.00071422,0.0034456
14.54,0.079081,-0.00069716,0.0030343
14.55,0.079039,-0.00067981,0.0026241
14.56,0.078996,-0.00066221,0.002215
14.57,0.078951,-0.00064435,0.0018071
14.58,0.078905,-0.00062626,0.0014005
14.59,0.078858,-0.00060794,0.00099521
14.6,0.078809,-0.00058942,0.00059133
14.61,0.078758,-0.00057069,0.00018895
14.62,0.078707,-0.00055178,-0.00021186
14.63,0.078654,-0.0005327,-0.00061104
14.64,0.078599,-0.00051346,-0.0010085
14.65,0.078543,-0.00049407,-0.0014042
14.66,0.078486,-0.00047456,-0.001798
14.67,0.078428,-0.00045492,-0.0021898
14.68,0.078368,-0.00043518,-0.0025797
14.69,0.078307,-0.00041534,-0.0029675
14.7,0.078244,-0.00039543,-0.0033531
14.71,0.07818,-0.00037544,-0.0037366
14.72,0.078115,-0.00035541,-0.0041177
14.73,0.078049,-0.00033533,-0.0044965
14.74,0.077981,-0.00031522,-0.0048729
14.75,0.077912,-0.00029509,-0.0052468
14.76,0.077841,-0.00027496,-0.0056182
14.77,0.077769,-0.00025484,-0.005987
14.78,0.077696,-0.00023474,-0.006353
14.79,0.077622,-0.00021467,-0.0067164
14.8,0.077546,-0.00019465,-0.0070769
14.81,0.077469,-0.00017468,-0.0074346
14.82,0.077391,-0.00015478,-0.0077894
14.83,0.077312,-0.00013496,-0.0081412
14.84,0.077231,-0.00011522,-0.0084899
14.85,0.077149,-0.000095596,-0.0088355
14.86,0.077065,-0.00007608,-0.009178
14.87,0.076981,-0.000056688,-0.0095173
14.88,0.076895,-0.000037431,-0.0098533
14.89,0.076808,-0.000018319,-0.010186
14.9,0.07672,0.00000063681,-0.010515
14.91,0.07663,0.000019427,-0.010841
14.92,0.076539,0.000038041,-0.011164
14.93,0.076447,0.00005647,-0.011483
14.94,0.076354,0.000074703,-0.011798
14.95,0.07626,0.000092731,-0.01211
14.96,0.076164,0.00011055,-0.012418
14.97,0.076067,0.00012814,-0.012722
14.98,0.075969,0.0001455,-0.013022
14.99,0.07587,0.00016262,-0.013319
15,0.07577,0.00017949,-0.013612
15.01,0.075668,0.0001961,-0.013901
15.02,0.075565,0.00021245,-0.014186
15.03,0.075461,0.00022853,-0.014467
15.04,0.075356,0.00024433,-0.014744
15.05,0.07525,0.00025984,-0.015017
15.06,0.075142,0.00027505,-0.015286
15.07,0.075034,0.00028997,-0.01555
15.08,0.074924,0.00030458,-0.015811
15.09,0.074813,0.00031887,-0.016067
15.1,0.074701,0.00033285,-0.016319
15.11,0.074588,0.0003465,-0.016567
15.12,0.074474,0.00035982,-0.01681
15.13,0.074358,0.0003728,-0.017049
15.14,0.074242,0.00038545,-0.017284
15.15,0.074124,0.00039775,-0.017514
15.16,0.074005,0.0004097,-0.01774
15.17,0.073885,0.00042129,-0.017962
15.18,0.073764,0.00043253,-0.018179
15.19,0.073642,0.0004434,-0.018391
15.2,0.073519,0.00045391,-0.018599
15.21,0.073395,0.00046405,-0.018802
15.22,0.07327,0.00047382,-0.019001
15.23,0.073143,0.00048321,-0.019195
15.24,0.073016,0.00049223,-0.019384
15.25,0.072888,0.00050087,-0.019569
15.26,0.072758,0.00050913,-0.019749
15.27,0.072628,0.000517,-0.019925
15.28,0.072496,0.00052449,-0.020096
15.29,0.072363,0.0005316,-0.020262
15.3,0.07223,0.00053832,-0.020423
15.31,0.072095,0.00054465,-0.02058
15.32,0.071959,0.00055059,-0.020731
15.33,0.071822,0.00055615,-0.020878
15.34,0.071685,0.00056132,-0.021021
15.35,0.071546,0.0005661,-0.021158
15.36,0.071406,0.0005705,-0.021291
15.37,0.071265,0.0005745,-0.021419
15.38,0.071124,0.00057813,-0.021542
15.39,0.070981,0.00058137,-0.02166
15.4,0.070837,0.00058422,-0.021773
15.41,0.070693,0.0005867,-0.021882
15.42,0.070547,0.00058879,-0.021986
15.43,0.0704,0.00059051,-0.022085
15.44,0.070253,0.00059185,-0.022179
15.45,0.070104,0.00059282,-0.022268
15.46,0.069955,0.00059342,-0.022353
15.47,0.069805,0.00059365,-0.022432
15.48,0.069653,0.00059352,-0.022507
15.49,0.069501,0.00059303,-0.022577
15.5,0.069348,0.00059218,-0.022642
15.51,0.069194,0.00059097,-0.022703
15.52,0.069039,0.00058942,-0.022758
15.53,0.068883,0.00058752,-0.022809
15.54,0.068726,0.00058528,-0.022855
15.55,0.068568,0.0005827,-0.022896
15.56,0.06841,0.00057979,-0.022933
15.57,0.06825,0.00057655,-0.022964
15.58,0.06809,0.00057298,-0.022991
15.59,0.067929,0.0005691,-0.023014
15.6,0.067767,0.00056491,-0.023031
15.61,0.067604,0.0005604,-0.023044
15.62,0.06744,0.0005556,-0.023052
15.63,0.067275,0.0005505,-0.023056
15.64,0.06711,0.0005451,-0.023055
15.65,0.066944,0.00053942,-0.023049
15.66,0.066776,0.00053346,-0.023039
15.67,0.066608,0.00052723,-0.023024
15.68,0.06644,0.00052073,-0.023004
15.69,0.06627,0.00051397,-0.02298
15.7,0.0661,0.00050696,-0.022952
15.71,0.065928,0.0004997,-0.022919
15.72,0.065756,0.00049219,-0.022881
15.73,0.065583,0.00048445,-0.022839
15.74,0.06541,0.00047649,-0.022793
15.75,0.065235,0.0004683,-0.022742
15.76,0.06506,0.0004599,-0.022687
15.77,0.064884,0.00045129,-0.022627
15.78,0.064707,0.00044248,-0.022563
15.79,0.06453,0.00043348,-0.022495
15.8,0.064351,0.00042429,-0.022423
15.81,0.064172,0.00041492,-0.022347
15.82,0.063993,0.00040538,-0.022266
15.83,0.063812,0.00039568,-0.022181
15.84,0.063631,0.00038582,-0.022092
15.85,0.063449,0.00037582,-0.021999
15.86,0.063266,0.00036567,-0.021902
15.87,0.063083,0.00035538,-0.021801
15.88,0.062899,0.00034497,-0.021696
15.89,0.062714,0.00033444,-0.021587
15.9,0.062528,0.0003238,-0.021474
15.91,0.062342,0.00031305,-0.021357
15.92,0.062155,0.00030221,-0.021236
15.93,0.061967,0.00029127,-0.021112
15.94,0.061779,0.00028026,-0.020984
15.95,0.06159,0.00026917,-0.020852
15.96,0.0614,0.00025801,-0.020717
15.97,0.06121,0.00024679,-0.020578
15.98,0.061019,0.00023552,-0.020435
15.99,0.060828,0.0002242,-0.020289
16,0.060635,0.00021285,-0.020139
16.01,0.060442,0.00020147,-0.019986
16.02,0.060249,0.00019006,-0.019829
16.03,0.060055,0.00017863,-0.019669
16.04,0.05986,0.0001672,-0.019506
16.05,0.059664,0.00015576,-0.01934
16.06,0.059468,0.00014433,-0.01917
16.07,0.059272,0.00013291,-0.018997
16.08,0.059074,0.00012151,-0.018821
16.09,0.058876,0.00011014,-0.018642
16.1,0.058678,0.000098793,-0.01846
16.11,0.058479,0.000087489,-0.018275
16.12,0.058279,0.00007623,-0.018087
16.13,0.058079,0.000065022,-0.017896
16.14,0.057878,0.000053873,-0.017702
16.15,0.057677,0.000042789,-0.017506
16.16,0.057475,0.000031775,-0.017307
16.17,0.057273,0.000020838,-0.017105
16.18,0.05707,0.0000099835,-0.0169
16.19,0.056866,-0.0000007822,-0.016693
16.2,0.056662,-0.000011453,-0.016483
16.21,0.056457,-0.000022024,-0.016271
16.22,0.056252,-0.00003249,-0.016057
16.23,0.056047,-0.000042844,-0.01584
16.24,0.05584,-0.000053081,-0.015621
16.25,0.055634,-0.000063197,-0.015399
16.26,0.055426,-0.000073186,-0.015176
16.27,0.055219,-0.000083043,-0.01495
16.28,0.055011,-0.000092764,-0.014722
16.29,0.054802,-0.00010234,-0.014492
16.3,0.054593,-0.00011178,-0.01426
16.31,0.054383,-0.00012106,-0.014026
16.32,0.054173,-0.00013019,-0.01379
16.33,0.053962,-0.00013915,-0.013553
16.34,0.053751,-0.00014796,-0.013313
16.35,0.05354,-0.0001566,-0.013072
16.36,0.053328,-0.00016506,-0.012829
16.37,0.053115,-0.00017336,-0.012585
16.38,0.052902,-0.00018147,-0.012339
16.39,0.052689,-0.0001894,-0.012092
16.4,0.052475,-0.00019715,-0.011843
16.41,0.052261,-0.00020471,-0.011592
16.42,0.052047,-0.00021208,-0.011341
16.43,0.051832,-0.00021926,-0.011088
16.44,0.051616,-0.00022624,-0.010834
16.45,0.0514,-0.00023302,-0.010579
16.46,0.051184,-0.0002396,-0.010322
16.47,0.050967,-0.00024597,-0.010065
16.48,0.05075,-0.00025214,-0.0098067
16.49,0.050533,-0.0002581,-0.0095474
16.5,0.050315,-0.00026386,-0.0092872
16.51,0.050097,-0.0002694,-0.0090262
16.52,0.049879,-0.00027473,-0.0087644
16.53,0.04966,-0.00027984,-0.0085019
16.54,0.04944,-0.00028474,-0.0082387
16.55,0.049221,-0.00028942,-0.0079749
16.56,0.049001,-0.00029389,-0.0077106
16.57,0.048781,-0.00029813,-0.0074458
16.58,0.04856,-0.00030216,-0.0071806
16.59,0.048339,-0.00030597,-0.006915
16.6,0.048118,-0.00030956,-0.006649
16.61,0.047896,-0.00031293,-0.0063828
16.62,0.047674,-0.00031608,-0.0061163
16.63,0.047452,-0.00031901,-0.0058497
16.64,0.047229,-0.00032171,-0.005583
16.65,0.047007,-0.0003242,-0.0053162
16.66,0.046783,-0.00032647,-0.0050494
16.67,0.04656,-0.00032852,-0.0047827
16.68,0.046336,-0.00033035,-0.0045161
16.69,0.046112,-0.00033196,-0.0042496
16.7,0.045888,-0.00033336,-0.0039834
16.71,0.045663,-0.00033454,-0.0037174
16.72,0.045439,-0.00033551,-0.0034517
16.73,0.045214,-0.00033627,-0.0031864
16.74,0.044988,-0.00033681,-0.0029215
16.75,0.044763,-0.00033714,-0.0026571
16.76,0.044537,-0.00033726,-0.0023932
16.77,0.044311,-0.00033718,-0.0021299
16.78,0.044084,-0.00033689,-0.0018672
16.79,0.043858,-0.0003364,-0.0016051
16.8,0.043631,-0.00033571,-0.0013438
16.81,0.043404,-0.00033482,-0.0010833
16.82,0.043177,-0.00033373,-0.00082361
16.83,0.042949,-0.00033245,-0.00056478
16.84,0.042722,-0.00033098,-0.00030686
16.85,0.042494,-0.00032932,-0.000049917
16.86,0.042266,-0.00032747,0.00020601
16.87,0.042038,-0.00032544,0.00046088
16.88,0.041809,-0.00032323,0.00071464
16.89,0.041581,-0.00032084,0.00096724
16.9,0.041352,-0.00031827,0.0012186
16.91,0.041123,-0.00031553,0.0014688
16.92,0.040894,-0.00031263,0.0017176
16.93,0.040665,-0.00030956,0.0019652
16.94,0.040435,-0.00030633,0.0022113
16.95,0.040206,-0.00030293,0.002456
16.96,0.039976,-0.00029939,0.0026992
16.97,0.039746,-0.00029569,0.002941
16.98,0.039516,-0.00029184,0.0031811
16.99,0.039286,-0.00028785,0.0034197
17,0.039056,-0.00028372,0.0036566
17.01,0.038825,-0.00027945,0.0038919
17.02,0.038595,-0.00027505,0.0041254
17.03,0.038364,-0.00027052,0.0043572
17.04,0.038133,-0.00026586,0.0045872
17.05,0.037903,-0.00026109,0.0048153
17.06,0.037672,-0.00025619,0.0050416
17.07,0.037441,-0.00025118,0.0052659
17.08,0.03721,-0.00024606,0.0054883
17.09,0.036978,-0.00024084,0.0057087
17.1,0.036747,-0.00023551,0.0059271
17.11,0.036516,-0.00023009,0.0061434
17.12,0.036284,-0.00022458,0.0063576
17.13,0.036053,-0.00021897,0.0065697
17.14,0.035821,-0.00021328,0.0067796
17.15,0.035589,-0.00020751,0.0069873
17.16,0.035358,-0.00020167,0.0071928
17.17,0.035126,-0.00019575,0.007396
17.18,0.034894,-0.00018977,0.0075969
17.19,0.034662,-0.00018372,0.0077955
17.2,0.034431,-0.00017761,0.0079917
17.21,0.034199,-0.00017145,0.0081856
17.22,0.033967,-0.00016523,0.008377
17.23,0.033735,-0.00015897,0.008566
17.24,0.033503,-0.00015267,0.0087525
17.25,0.033271,-0.00014633,0.0089365
17.26,0.033039,-0.00013996,0.009118
17.27,0.032807,-0.00013355,0.0092969
17.28,0.032575,-0.00012712,0.0094733
17.29,0.032343,-0.00012067,0.009647
17.3,0.032111,-0.0001142,0.0098181
17.31,0.031879,-0.00010772,0.0099866
17.32,0.031647,-0.00010123,0.010152
17.33,0.031415,-0.000094733,0.010315
17.34,0.031183,-0.000088237,0.010476
17.35,0.030951,-0.000081743,0.010633
17.36,0.030719,-0.000075255,0.010788
17.37,0.030488,-0.000068779,0.01094
17.38,0.030256,-0.000062317,0.01109
17.39,0.030024,-0.000055874,0.011236
17.4,0.029793,-0.000049452,0.01138
17.41,0.029561,-0.000043057,0.01152
17.42,0.029329,-0.000036691,0.011658
17.43,0.029098,-0.000030359,0.011793
17.44,0.028867,-0.000024063,0.011925
17.45,0.028635,-0.000017807,0.012054
17.46,0.028404,-0.000011596,0.012181
17.47,0.028173,-0.000005431,0.012304
17.48,0.027942,0.00000068314,0.012424
17.49,0.027711,0.0000067435,0.012541
17.5,0.02748,0.000012747,0.012656
17.51,0.027249,0.00001869,0.012767
17.52,0.027018,0.00002457,0.012875
17.53,0.026788,0.000030383,0.012981
17.54,0.026557,0.000036127,0.013083
17.55,0.026327,0.000041799,0.013182
17.56,0.026097,0.000047396,0.013279
17.57,0.025867,0.000052916,0.013372
17.58,0.025637,0.000058354,0.013462
17.59,0.025407,0.00006371,0.013549
17.6,0.025177,0.00006898,0.013633
17.61,0.024948,0.000074162,0.013714
17.62,0.024718,0.000079254,0.013792
17.63,0.024489,0.000084252,0.013866
17.64,0.02426,0.000089156,0.013938
17.65,0.024031,0.000093962,0.014006
17.66,0.023802,0.00009867,0.014072
17.67,0.023573,0.00010328,0.014134
17.68,0.023345,0.00010778,0.014194
17.69,0.023117,0.00011218,0.01425
17.7,0.022888,0.00011647,0.014303
17.71,0.02266,0.00012065,0.014353
17.72,0.022433,0.00012472,0.0144
17.73,0.022205,0.00012868,0.014444
17.74,0.021978,0.00013253,0.014485
17.75,0.02175,0.00013626,0.014523
17.76,0.021523,0.00013988,0.014557
17.77,0.021297,0.00014338,0.014589
17.78,0.02107,0.00014676,0.014617
17.79,0.020844,0.00015003,0.014643
17.8,0.020617,0.00015317,0.014665
17.81,0.020392,0.00015619,0.014685
17.82,0.020166,0.00015909,0.014701
17.83,0.01994,0.00016187,0.014715
17.84,0.019715,0.00016453,0.014725
17.85,0.01949,0.00016706,0.014733
17.86,0.019265,0.00016947,0.014737
17.87,0.019041,0.00017175,0.014738
17.88,0.018816,0.00017391,0.014737
17.89,0.018592,0.00017594,0.014732
17.9,0.018368,0.00017785,0.014725
17.91,0.018145,0.00017964,0.014715
17.92,0.017921,0.00018129,0.014701
17.93,0.017698,0.00018283,0.014685
17.94,0.017476,0.00018424,0.014666
17.95,0.017253,0.00018552,0.014644
17.96,0.017031,0.00018668,0.014619
17.97,0.016809,0.00018772,0.014592
17.98,0.016587,0.00018863,0.014561
17.99,0.016366,0.00018942,0.014528
18,0.016144,0.00019008,0.014492
18.01,0.015924,0.00019063,0.014453
18.02,0.015703,0.00019105,0.014412
18.03,0.015483,0.00019136,0.014368
18.04,0.015263,0.00019154,0.014321
18.05,0.015043,0.00019161,0.014271
18.06,0.014824,0.00019155,0.014219
18.07,0.014605,0.00019139,0.014164
18.08,0.014386,0.0001911,0.014106
18.09,0.014168,0.00019071,0.014046
18.1,0.01395,0.00019019,0.013983
18.11,0.013732,0.00018957,0.013918
18.12,0.013514,0.00018884,0.01385
18.13,0.013297,0.000188,0.01378
18.14,0.01308,0.00018705,0.013707
18.15,0.012864,0.000186,0.013631
18.16,0.012648,0.00018484,0.013554
18.17,0.012432,0.00018358,0.013473
18.18,0.012217,0.00018222,0.013391
18.19,0.012002,0.00018076,0.013306
18.2,0.011787,0.0001792,0.013219
18.21,0.011572,0.00017754,0.013129
18.22,0.011358,0.00017579,0.013037
18.23,0.011145,0.00017395,0.012943
18.24,0.010932,0.00017202,0.012847
18.25,0.010719,0.00017001,0.012749
18.26,0.010506,0.0001679,0.012648
18.27,0.010294,0.00016571,0.012545
18.28,0.010082,0.00016344,0.01244
18.29,0.0098706,0.00016109,0.012333
18.3,0.0096596,0.00015866,0.012224
18.31,0.0094489,0.00015616,0.012113
18.32,0.0092387,0.00015358,0.012
18.33,0.0090288,0.00015094,0.011885
18.34,0.0088193,0.00014822,0.011768
18.35,0.0086102,0.00014544,0.011649
18.36,0.0084015,0.00014259,0.011529
18.37,0.0081932,0.00013968,0.011406
18.38,0.0079854,0.00013671,0.011282
18.39,0.0077779,0.00013368,0.011156
18.4,0.0075708,0.0001306,0.011028
18.41,0.0073642,0.00012746,0.010898
18.42,0.007158,0.00012428,0.010767
18.43,0.0069522,0.00012104,0.010634
18.44,0.0067468,0.00011776,0.0105
18.45,0.0065418,0.00011444,0.010364
18.46,0.0063373,0.00011108,0.010226
18.47,0.0061332,0.00010768,0.010087
18.48,0.0059295,0.00010424,0.0099468
18.49,0.0057263,0.00010077,0.0098048
18.5,0.0055235,0.000097264,0.0096614
18.51,0.0053212,0.000093733,0.0095167
18.52,0.0051192,0.000090175,0.0093706
18.53,0.0049178,0.000086594,0.0092233
18.54,0.0047168,0.000082991,0.0090746
18.55,0.0045162,0.000079369,0.0089248
18.56,0.0043161,0.00007573,0.0087737
18.57,0.0041165,0.000072076,0.0086215
18.58,0.0039173,0.000068411,0.0084682
18.59,0.0037186,0.000064736,0.0083138
18.6,0.0035203,0.000061053,0.0081583
18.61,0.0033225,0.000057365,0.0080018
18.62,0.0031252,0.000053675,0.0078444
18.63,0.0029284,0.000049984,0.0076859
18.64,0.002732,0.000046295,0.0075266
18.65,0.0025361,0.000042609,0.0073664
18.66,0.0023407,0.00003893,0.0072054
18.67,0.0021458,0.00003526,0.0070435
18.68,0.0019513,0.000031599,0.0068809
18.69,0.0017574,0.000027952,0.0067176
18.7,0.0015639,0.000024319,0.0065535
18.71,0.0013709,0.000020703,0.0063888
18.72,0.0011784,0.000017107,0.0062235
18.73,0.00098644,0.000013531,0.0060576
18.74,0.00079495,0.0000099778,0.0058911
18.75,0.00060397,0.0000064498,0.0057241
18.76,0.00041348,0.0000029487,0.0055566
18.77,0.00022351,-0.0000005237,0.0053887
18.78,0.000034037,-0.0000039654,0.0052204
18.79,-0.00015492,-0.0000073747,0.0050517
18.8,-0.00034337,-0.00001075,0.0048826
18.81,-0.0005313,-0.000014089,0.0047133
18.82,-0.00071871,-0.00001739,0.0045437
18.83,-0.00090561,-0.000020652,0.0043738
18.84,-0.001092,-0.000023872,0.0042037
18.85,-0.0012778,-0.00002705,0.0040335
18.86,-0.0014632,-0.000030184,0.0038632
18.87,-0.001648,-0.000033272,0.0036927
18.88,-0.0018322,-0.000036313,0.0035222
18.89,-0.002016,-0.000039305,0.0033517
18.9,-0.0021992,-0.000042247,0.0031811
18.91,-0.0023818,-0.000045138,0.0030106
18.92,-0.002564,-0.000047975,0.0028402
18.93,-0.0027455,-0.000050759,0.0026699
18.94,-0.0029266,-0.000053488,0.0024998
18.95,-0.0031071,-0.00005616,0.0023298
18.96,-0.0032871,-0.000058774,0.00216
18.97,-0.0034665,-0.00006133,0.0019905
18.98,-0.0036453,-0.000063826,0.0018213
18.99,-0.0038236,-0.000066261,0.0016523
19,-0.0040014,-0.000068635,0.0014837
19.01,-0.0041786,-0.000070946,0.0013155
19.02,-0.0043552,-0.000073193,0.0011477
19.03,-0.0045313,-0.000075377,0.00098033
19.04,-0.0047068,-0.000077495,0.00081343
19.05,-0.0048818,-0.000079547,0.00064703
19.06,-0.0050562,-0.000081533,0.00048116
19.07,-0.00523,-0.000083452,0.00031587
19.08,-0.0054033,-0.000085304,0.00015116
19.09,-0.005576,-0.000087087,-0.000012909
19.1,-0.0057481,-0.000088801,-0.00017633
19.11,-0.0059196,-0.000090447,-0.00033906
19.12,-0.0060906,-0.000092023,-0.00050107
19.13,-0.006261,-0.000093528,-0.00066233
19.14,-0.0064308,-0.000094964,-0.00082282
19.15,-0.0066,-0.000096329,-0.0009825
19.16,-0.0067687,-0.000097624,-0.0011413
19.17,-0.0069367,-0.000098848,-0.0012993
19.18,-0.0071042,-0.0001,-0.0014564
19.19,-0.0072711,-0.00010108,-0.0016126
19.2,-0.0074374,-0.00010209,-0.0017678
19.21,-0.0076031,-0.00010303,-0.0019221
19.22,-0.0077683,-0.0001039,-0.0020753
19.23,-0.0079328,-0.0001047,-0.0022275
19.24,-0.0080967,-0.00010542,-0.0023787
19.25,-0.0082601,-0.00010608,-0.0025288
19.26,-0.0084228,-0.00010667,-0.0026778
19.27,-0.0085849,-0.00010718,-0.0028256
19.28,-0.0087465,-0.00010763,-0.0029723
19.29,-0.0089074,-0.000108,-0.0031178
19.3,-0.0090678,-0.00010831,-0.0032621
19.31,-0.0092275,-0.00010855,-0.0034052
19.32,-0.0093866,-0.00010872,-0.003547
19.33,-0.0095451,-0.00010882,-0.0036875
19.34,-0.0097031,-0.00010885,-0.0038267
19.35,-0.0098604,-0.00010882,-0.0039646
19.36,-0.010017,-0.00010872,-0.0041012
19.37,-0.010173,-0.00010856,-0.0042364
19.38,-0.010329,-0.00010833,-0.0043702
19.39,-0.010483,-0.00010804,-0.0045026
19.4,-0.010638,-0.00010768,-0.0046336
19.41,-0.010791,-0.00010727,-0.0047631
19.42,-0.010944,-0.00010679,-0.0048911
19.43,-0.011097,-0.00010624,-0.0050176
19.44,-0.011248,-0.00010564,-0.0051427
19.45,-0.011399,-0.00010498,-0.0052662
19.46,-0.01155,-0.00010426,-0.0053881
19.47,-0.0117,-0.00010349,-0.0055085
19.48,-0.011849,-0.00010266,-0.0056273
19.49,-0.011998,-0.00010177,-0.0057444
19.5,-0.012146,-0.00010083,-0.00586
19.51,-0.012293,-0.000099832,-0.0059739
19.52,-0.01244,-0.000098784,-0.0060862
19.53,-0.012586,-0.000097686,-0.0061968
19.54,-0.012731,-0.000096537,-0.0063057
19.55,-0.012876,-0.00009534,-0.0064129
19.56,-0.01302,-0.000094095,-0.0065184
19.57,-0.013164,-0.000092803,-0.0066222
19.58,-0.013307,-0.000091466,-0.0067242
19.59,-0.013449,-0.000090085,-0.0068245
19.6,-0.013591,-0.000088661,-0.006923
19.61,-0.013732,-0.000087196,-0.0070197
19.62,-0.013872,-0.00008569,-0.0071146
19.63,-0.014012,-0.000084145,-0.0072077
19.64,-0.014151,-0.000082562,-0.007299
19.65,-0.014289,-0.000080942,-0.0073885
19.66,-0.014427,-0.000079287,-0.0074761
19.67,-0.014564,-0.000077599,-0.0075619
19.68,-0.014701,-0.000075877,-0.0076458
19.69,-0.014836,-0.000074125,-0.0077279
19.7,-0.014972,-0.000072343,-0.007808
19.71,-0.015106,-0.000070532,-0.0078863
19.72,-0.01524,-0.000068693,-0.0079627
19.73,-0.015373,-0.000066829,-0.0080371
19.74,-0.015506,-0.000064941,-0.0081097
19.75,-0.015638,-0.000063029,-0.0081804
19.76,-0.015769,-0.000061096,-0.0082491
19.77,-0.0159,-0.000059142,-0.0083159
19.78,-0.01603,-0.000057169,-0.0083807
19.79,-0.016159,-0.000055179,-0.0084436
19.8,-0.016288,-0.000053172,-0.0085046
19.81,-0.016416,-0.00005115,-0.0085636
19.82,-0.016543,-0.000049115,-0.0086207
19.83,-0.01667,-0.000047068,-0.0086758
19.84,-0.016796,-0.00004501,-0.0087289
19.85,-0.016921,-0.000042942,-0.0087801
19.86,-0.017046,-0.000040866,-0.0088293
19.87,-0.01717,-0.000038784,-0.0088765
19.88,-0.017293,-0.000036695,-0.0089218
19.89,-0.017416,-0.000034603,-0.0089651
19.9,-0.017538,-0.000032508,-0.0090064
19.91,-0.017659,-0.000030411,-0.0090458
19.92,-0.01778,-0.000028314,-0.0090832
19.93,-0.0179,-0.000026219,-0.0091186
19.94,-0.01802,-0.000024125,-0.009152
19.95,-0.018138,-0.000022035,-0.0091835
19.96,-0.018256,-0.00001995,-0.0092129
19.97,-0.018374,-0.000017871,-0.0092405
19.98,-0.018491,-0.000015799,-0.009266
19.99,-0.018607,-0.000013735,-0.0092896
20,-0.018722,-0.000011682,-0.0093113
20.01,-0.018837,-0.0000096387,-0.0093309
20.02,-0.018951,-0.0000076076,-0.0093487
20.03,-0.019064,-0.0000055897,-0.0093645
20.04,-0.019177,-0.0000035859,-0.0093783
20.05,-0.019289,-0.0000015975,-0.0093902
20.06,-0.0194,0.00000037453,-0.0094002
20.07,-0.019511,0.0000023291,-0.0094082
20.08,-0.019621,0.0000042652,-0.0094143
20.09,-0.019731,0.0000061819,-0.0094185
20.1,-0.019839,0.000008078,-0.0094208
20.11,-0.019947,0.0000099526,-0.0094212
20.12,-0.020055,0.000011805,-0.0094197
20.13,-0.020161,0.000013634,-0.0094163
20.14,-0.020267,0.000015438,-0.0094111
20.15,-0.020373,0.000017217,-0.009404
20.16,-0.020477,0.000018971,-0.009395
20.17,-0.020581,0.000020697,-0.0093841
20.18,-0.020685,0.000022396,-0.0093715
20.19,-0.020787,0.000024066,-0.009357
20.2,-0.020889,0.000025707,-0.0093406
20.21,-0.020991,0.000027318,-0.0093225
20.22,-0.021091,0.000028898,-0.0093025
20.23,-0.021191,0.000030447,-0.0092808
20.24,-0.021291,0.000031964,-0.0092573
20.25,-0.021389,0.000033448,-0.009232
20.26,-0.021487,0.000034899,-0.009205
20.27,-0.021584,0.000036315,-0.0091763
20.28,-0.021681,0.000037698,-0.0091458
20.29,-0.021777,0.000039045,-0.0091136
20.3,-0.021872,0.000040356,-0.0090797
20.31,-0.021967,0.000041632,-0.0090441
20.32,-0.022061,0.000042871,-0.0090068
20.33,-0.022154,0.000044073,-0.0089679
20.34,-0.022247,0.000045237,-0.0089273
20.35,-0.022338,0.000046364,-0.0088851
20.36,-0.02243,0.000047453,-0.0088413
20.37,-0.02252,0.000048503,-0.0087959
20.38,-0.02261,0.000049514,-0.0087489
20.39,-0.022699,0.000050487,-0.0087003
20.4,-0.022788,0.00005142,-0.0086502
20.41,-0.022876,0.000052314,-0.0085985
20.42,-0.022963,0.000053168,-0.0085453
20.43,-0.023049,0.000053982,-0.0084906
20.44,-0.023135,0.000054756,-0.0084345
20.45,-0.02322,0.00005549,-0.0083768
20.46,-0.023305,0.000056183,-0.0083177
20.47,-0.023389,0.000056837,-0.0082572
20.48,-0.023472,0.00005745,-0.0081953
20.49,-0.023554,0.000058022,-0.0081319
20.5,-0.023636,0.000058554,-0.0080672
20.51,-0.023717,0.000059046,-0.0080011
20.52,-0.023798,0.000059498,-0.0079337
20.53,-0.023877,0.000059909,-0.007865
20.54,-0.023957,0.00006028,-0.0077949
20.55,-0.024035,0.000060611,-0.0077236
20.56,-0.024113,0.000060902,-0.007651
20.57,-0.02419,0.000061154,-0.0075771
20.58,-0.024266,0.000061366,-0.0075021
20.59,-0.024342,0.000061539,-0.0074258
20.6,-0.024417,0.000061672,-0.0073483
20.61,-0.024492,0.000061767,-0.0072697
20.62,-0.024565,0.000061824,-0.0071899
20.63,-0.024639,0.000061842,-0.007109
20.64,-0.024711,0.000061822,-0.007027
20.65,-0.024783,0.000061765,-0.0069439
20.66,-0.024854,0.000061671,-0.0068597
20.67,-0.024924,0.00006154,-0.0067745
20.68,-0.024994,0.000061372,-0.0066883
20.69,-0.025063,0.000061169,-0.0066011
20.7,-0.025132,0.00006093,-0.0065129
20.71,-0.025199,0.000060656,-0.0064238
20.72,-0.025267,0.000060347,-0.0063337
20.73,-0.025333,0.000060004,-0.0062427
20.74,-0.025399,0.000059627,-0.0061508
20.75,-0.025464,0.000059218,-0.006058
20.76,-0.025528,0.000058776,-0.0059645
20.77,-0.025592,0.000058302,-0.00587
20.78,-0.025655,0.000057796,-0.0057748
20.79,-0.025718,0.00005726,-0.0056788
20.8,-0.02578,0.000056693,-0.005582
20.81,-0.025841,0.000056097,-0.0054846
20.82,-0.025901,0.000055472,-0.0053863
20.83,-0.025961,0.000054818,-0.0052874
20.84,-0.026021,0.000054137,-0.0051879
20.85,-0.026079,0.000053429,-0.0050877
20.86,-0.026137,0.000052694,-0.0049869
20.87,-0.026194,0.000051933,-0.0048854
20.88,-0.026251,0.000051148,-0.0047834
20.89,-0.026307,0.000050338,-0.0046809
20.9,-0.026362,0.000049504,-0.0045778
20.91,-0.026417,0.000048648,-0.0044742
20.92,-0.026471,0.000047769,-0.0043701
20.93,-0.026524,0.000046869,-0.0042656
20.94,-0.026577,0.000045948,-0.0041606
20.95,-0.026629,0.000045007,-0.0040552
20.96,-0.02668,0.000044047,-0.0039494
20.97,-0.026731,0.000043069,-0.0038433
20.98,-0.026781,0.000042072,-0.0037367
20.99,-0.02683,0.000041059,-0.0036299
21,-0.026879,0.00004003,-0.0035228
21.01,-0.026927,0.000038985,-0.0034154
21.02,-0.026975,0.000037925,-0.0033077
21.03,-0.027022,0.000036852,-0.0031998
21.04,-0.027068,0.000035765,-0.0030917
21.05,-0.027114,0.000034666,-0.0029834
21.06,-0.027159,0.000033556,-0.0028749
21.07,-0.027203,0.000032435,-0.0027663
21.08,-0.027247,0.000031303,-0.0026575
21.09,-0.02729,0.000030163,-0.0025487
21.1,-0.027332,0.000029014,-0.0024398
21.11,-0.027374,0.000027858,-0.0023308
21.12,-0.027415,0.000026694,-0.0022218
21.13,-0.027455,0.000025525,-0.0021128
21.14,-0.027495,0.00002435,-0.0020038
21.15,-0.027535,0.00002317,-0.0018948
21.16,-0.027573,0.000021987,-0.0017859
21.17,-0.027611,0.000020801,-0.0016771
21.18,-0.027648,0.000019612,-0.0015683
21.19,-0.027685,0.000018422,-0.0014597
21.2,-0.027721,0.00001723,-0.0013512
21.21,-0.027757,0.000016039,-0.0012429
21.22,-0.027792,0.000014849,-0.0011348
21.23,-0.027826,0.000013659,-0.0010268
21.24,-0.027859,0.000012472,-0.00091913
21.25,-0.027892,0.000011288,-0.00081167
21.26,-0.027925,0.000010106,-0.00070447
21.27,-0.027957,0.0000089296,-0.00059756
21.28,-0.027988,0.0000077575,-0.00049096
21.29,-0.028018,0.0000065909,-0.00038468
21.3,-0.028048,0.0000054305,-0.00027875
21.31,-0.028077,0.0000042769,-0.00017319
21.32,-0.028106,0.0000031308,-0.000068012
21.33,-0.028134,0.0000019928,0.000036757
21.34,-0.028161,0.00000086346,0.0001411
21.35,-0.028188,-0.00000025651,0.000245
21.36,-0.028214,-0.0000013666,0.00034843
21.37,-0.02824,-0.0000024661,0.00045139
21.38,-0.028265,-0.0000035545,0.00055384
21.39,-0.028289,-0.0000046312,0.00065577
21.4,-0.028313,-0.0000056957,0.00075716
21.41,-0.028336,-0.0000067475,0.00085799
21.42,-0.028359,-0.0000077859,0.00095825
21.43,-0.028381,-0.0000088106,0.0010579
21.44,-0.028402,-0.0000098209,0.001157
21.45,-0.028423,-0.000010816,0.0012554
21.46,-0.028443,-0.000011797,0.0013532
21.47,-0.028463,-0.000012761,0.0014503
21.48,-0.028482,-0.000013709,0.0015468
21.49,-0.0285,-0.000014641,0.0016425
21.5,-0.028518,-0.000015555,0.0017375
21.51,-0.028535,-0.000016453,0.0018318
21.52,-0.028552,-0.000017332,0.0019254
21.53,-0.028568,-0.000018193,0.0020182
21.54,-0.028583,-0.000019035,0.0021102
21.55,-0.028598,-0.000019858,0.0022015
21.56,-0.028613,-0.000020663,0.0022919
21.57,-0.028626,-0.000021447,0.0023815
21.58,-0.028639,-0.000022212,0.0024703
21.59,-0.028652,-0.000022956,0.0025582
21.6,-0.028664,-0.00002368,0.0026453
21.61,-0.028675,-0.000024383,0.0027314
21.62,-0.028686,-0.000025065,0.0028167
21.63,-0.028696,-0.000025725,0.0029011
21.64,-0.028706,-0.000026365,0.0029846
21.65,-0.028715,-0.000026982,0.0030671
21.66,-0.028723,-0.000027578,0.0031487
21.67,-0.028731,-0.000028152,0.0032293
21.68,-0.028739,-0.000028704,0.003309
21.69,-0.028745,-0.000029233,0.0033876
21.7,-0.028752,-0.00002974,0.0034653
21.71,-0.028757,-0.000030224,0.003542
21.72,-0.028762,-0.000030686,0.0036177
21.73,-0.028767,-0.000031125,0.0036923
21.74,-0.028771,-0.000031541,0.0037659
21.75,-0.028774,-0.000031934,0.0038384
21.76,-0.028777,-0.000032304,0.0039099
21.77,-0.028779,-0.000032651,0.0039803
21.78,-0.028781,-0.000032976,0.0040496
21.79,-0.028782,-0.000033277,0.0041179
21.8,-0.028783,-0.000033556,0.004185
21.81,-0.028783,-0.000033811,0.004251
21.82,-0.028783,-0.000034044,0.0043159
21.83,-0.028782,-0.000034254,0.0043797
21.84,-0.02878,-0.000034441,0.0044424
21.85,-0.028778,-0.000034606,0.0045039
21.86,-0.028775,-0.000034748,0.0045643
21.87,-0.028772,-0.000034867,0.0046235
21.88,-0.028768,-0.000034965,0.0046815
21.89,-0.028764,-0.00003504,0.0047384
21.9,-0.028759,-0.000035093,0.0047941
21.91,-0.028754,-0.000035124,0.0048486
21.92,-0.028748,-0.000035133,0.0049019
21.93,-0.028742,-0.000035121,0.004954
21.94,-0.028735,-0.000035088,0.0050049
21.95,-0.028727,-0.000035034,0.0050546
21.96,-0.028719,-0.000034958,0.0051031
21.97,-0.028711,-0.000034862,0.0051504
21.98,-0.028702,-0.000034746,0.0051964
21.99,-0.028692,-0.000034609,0.0052413
22,-0.028682,-0.000034453,0.0052849
22.01,-0.028672,-0.000034277,0.0053272
22.02,-0.02866,-0.000034081,0.0053683
22.03,-0.028649,-0.000033867,0.0054082
22.04,-0.028637,-0.000033633,0.0054468
22.05,-0.028624,-0.000033381,0.0054842
22.06,-0.028611,-0.000033111,0.0055204
22.07,-0.028597,-0.000032823,0.0055552
22.08,-0.028583,-0.000032518,0.0055889
22.09,-0.028568,-0.000032195,0.0056212
22.1,-0.028553,-0.000031856,0.0056524
22.11,-0.028537,-0.0000315,0.0056822
22.12,-0.028521,-0.000031128,0.0057108
22.13,-0.028504,-0.000030741,0.0057381
22.14,-0.028487,-0.000030338,0.0057642
22.15,-0.02847,-0.00002992,0.005789
22.16,-0.028451,-0.000029487,0.0058126
22.17,-0.028433,-0.00002904,0.0058349
22.18,-0.028414,-0.000028579,0.0058559
22.19,-0.028394,-0.000028105,0.0058757
22.2,-0.028374,-0.000027618,0.0058942
22.21,-0.028353,-0.000027119,0.0059114
22.22,-0.028332,-0.000026607,0.0059274
22.23,-0.02831,-0.000026083,0.0059422
22.24,-0.028288,-0.000025548,0.0059556
22.25,-0.028266,-0.000025002,0.0059679
22.26,-0.028243,-0.000024446,0.0059789
22.27,-0.028219,-0.00002388,0.0059886
22.28,-0.028195,-0.000023304,0.0059971
22.29,-0.028171,-0.000022718,0.0060044
22.3,-0.028146,-0.000022124,0.0060104
22.31,-0.02812,-0.000021522,0.0060152
22.32,-0.028094,-0.000020912,0.0060188
22.33,-0.028068,-0.000020294,0.0060212
22.34,-0.028041,-0.00001967,0.0060223
22.35,-0.028014,-0.000019039,0.0060222
22.36,-0.027986,-0.000018402,0.006021
22.37,-0.027958,-0.000017759,0.0060185
22.38,-0.027929,-0.000017111,0.0060148
22.39,-0.0279,-0.000016458,0.0060099
22.4,-0.027871,-0.000015801,0.0060038
22.41,-0.027841,-0.000015139,0.0059966
22.42,-0.02781,-0.000014475,0.0059882
22.43,-0.027779,-0.000013807,0.0059786
22.44,-0.027748,-0.000013137,0.0059678
22.45,-0.027716,-0.000012465,0.0059559
22.46,-0.027684,-0.000011791,0.0059428
22.47,-0.027651,-0.000011115,0.0059286
22.48,-0.027618,-0.000010439,0.0059133
22.49,-0.027585,-0.0000097624,0.0058969
22.5,-0.027551,-0.0000090856,0.0058793
22.51,-0.027516,-0.0000084092,0.0058606
22.52,-0.027481,-0.0000077336,0.0058408
22.53,-0.027446,-0.0000070591,0.0058199
22.54,-0.02741,-0.0000063863,0.005798
22.55,-0.027374,-0.0000057154,0.0057749
22.56,-0.027338,-0.0000050469,0.0057508
22.57,-0.027301,-0.0000043811,0.0057256
22.58,-0.027263,-0.0000037185,0.0056994
22.59,-0.027225,-0.0000030594,0.0056722
22.6,-0.027187,-0.0000024042,0.0056439
22.61,-0.027148,-0.0000017532,0.0056146
22.62,-0.027109,-0.0000011069,0.0055842
22.63,-0.02707,-0.00000046549,0.0055529
22.64,-0.02703,0.00000017057,0.0055206
22.65,-0.02699,0.00000080097,0.0054873
22.66,-0.026949,0.0000014254,0.0054531
22.67,-0.026908,0.0000020435,0.0054178
22.68,-0.026866,0.0000026549,0.0053817
22.69,-0.026824,0.0000032594,0.0053446
22.7,-0.026782,0.0000038566,0.0053066
22.71,-0.026739,0.0000044463,0.0052676
22.72,-0.026696,0.0000050281,0.0052278
22.73,-0.026653,0.0000056017,0.0051871
22.74,-0.026609,0.000006167,0.0051454
22.75,-0.026565,0.0000067235,0.005103
22.76,-0.02652,0.0000072711,0.0050596
22.77,-0.026475,0.0000078094,0.0050155
22.78,-0.02643,0.0000083383,0.0049705
22.79,-0.026384,0.0000088575,0.0049246
22.8,-0.026338,0.0000093667,0.004878
22.81,-0.026291,0.0000098658,0.0048306
22.82,-0.026244,0.000010355,0.0047824
22.83,-0.026197,0.000010833,0.0047334
22.84,-0.026149,0.0000113,0.0046837
22.85,-0.026101,0.000011756,0.0046332
22.86,-0.026053,0.000012202,0.004582
22.87,-0.026004,0.000012636,0.0045301
22.88,-0.025955,0.000013058,0.0044775
22.89,-0.025905,0.000013469,0.0044242
22.9,-0.025855,0.000013868,0.0043702
22.91,-0.025805,0.000014255,0.0043156
22.92,-0.025754,0.00001463,0.0042603
22.93,-0.025704,0.000014992,0.0042044
22.94,-0.025652,0.000015343,0.0041478
22.95,-0.025601,0.000015681,0.0040907
22.96,-0.025549,0.000016006,0.0040329
22.97,-0.025496,0.000016319,0.0039746
22.98,-0.025444,0.000016619,0.0039157
22.99,-0.025391,0.000016907,0.0038563
23,-0.025337,0.000017181,0.0037963
23.01,-0.025283,0.000017443,0.0037358
23.02,-0.025229,0.000017692,0.0036748
23.03,-0.025175,0.000017928,0.0036133
23.04,-0.02512,0.000018151,0.0035513
23.05,-0.025065,0.00001836,0.0034889
23.06,-0.02501,0.000018557,0.003426
23.07,-0.024954,0.000018741,0.0033626
23.08,-0.024898,0.000018912,0.0032989
23.09,-0.024842,0.000019069,0.0032347
23.1,-0.024785,0.000019214,0.0031702
23.11,-0.024728,0.000019346,0.0031052
23.12,-0.024671,0.000019465,0.0030399
23.13,-0.024613,0.00001957,0.0029743
23.14,-0.024555,0.000019663,0.0029083
23.15,-0.024497,0.000019744,0.002842
23.16,-0.024439,0.000019811,0.0027754
23.17,-0.02438,0.000019866,0.0027085
23.18,-0.02432,0.000019908,0.0026413
23.19,-0.024261,0.000019938,0.0025739
23.2,-0.024201,0.000019955,0.0025062
23.21,-0.024141,0.00001996,0.0024382
23.22,-0.024081,0.000019953,0.0023701
23.23,-0.02402,0.000019933,0.0023018
23.24,-0.023959,0.000019902,0.0022332
23.25,-0.023898,0.000019859,0.0021645
23.26,-0.023836,0.000019804,0.0020956
23.27,-0.023775,0.000019737,0.0020266
23.28,-0.023712,0.000019659,0.0019575
23.29,-0.02365,0.00001957,0.0018882
23.3,-0.023587,0.000019469,0.0018189
23.31,-0.023524,0.000019358,0.0017494
23.32,-0.023461,0.000019235,0.0016799
23.33,-0.023398,0.000019102,0.0016103
23.34,-0.023334,0.000018959,0.0015406
23.35,-0.02327,0.000018805,0.001471
23.36,-0.023205,0.000018641,0.0014013
23.37,-0.023141,0.000018467,0.0013316
23.38,-0.023076,0.000018283,0.0012619
23.39,-0.023011,0.00001809,0.0011923
23.4,-0.022945,0.000017888,0.0011227
23.41,-0.02288,0.000017676,0.0010531
23.42,-0.022814,0.000017455,0.00098363
23.43,-0.022748,0.000017226,0.00091422
23.44,-0.022681,0.000016988,0.0008449
23.45,-0.022614,0.000016742,0.00077569
23.46,-0.022548,0.000016488,0.0007066
23.47,-0.02248,0.000016226,0.00063765
23.48,-0.022413,0.000015956,0.00056884
23.49,-0.022345,0.000015679,0.00050019
23.5,-0.022277,0.000015395,0.00043171
23.51,-0.022209,0.000015104,0.00036342
23.52,-0.022141,0.000014806,0.00029533
23.53,-0.022072,0.000014502,0.00022746
23.54,-0.022003,0.000014192,0.00015981
23.55,-0.021934,0.000013876,0.000092394
23.56,-0.021865,0.000013554,0.000025231
23.57,-0.021795,0.000013226,-0.000041668
23.58,-0.021725,0.000012894,-0.00010829
23.59,-0.021655,0.000012556,-0.00017463
23.6,-0.021585,0.000012214,-0.00024066
23.61,-0.021515,0.000011867,-0.00030639
23.62,-0.021444,0.000011516,-0.00037179
23.63,-0.021373,0.000011161,-0.00043685
23.64,-0.021302,0.000010802,-0.00050157
23.65,-0.021231,0.00001044,-0.00056593
23.66,-0.021159,0.000010075,-0.00062992
23.67,-0.021087,0.0000097063,-0.00069352
23.68,-0.021015,0.0000093353,-0.00075674
23.69,-0.020943,0.0000089619,-0.00081954
23.7,-0.020871,0.0000085862,-0.00088194
23.71,-0.020798,0.0000082086,-0.0009439
23.72,-0.020725,0.0000078293,-0.0010054
23.73,-0.020652,0.0000074485,-0.0010665
23.74,-0.020579,0.0000070665,-0.0011271
23.75,-0.020506,0.0000066835,-0.0011873
23.76,-0.020432,0.0000062998,-0.001247
23.77,-0.020359,0.0000059156,-0.0013062
23.78,-0.020285,0.0000055311,-0.0013649
23.79,-0.020211,0.0000051466,-0.001423
23.8,-0.020136,0.0000047624,-0.0014807
23.81,-0.020062,0.0000043785,-0.0015378
23.82,-0.019987,0.0000039954,-0.0015944
23.83,-0.019912,0.0000036132,-0.0016505
23.84,-0.019837,0.0000032321,-0.001706
23.85,-0.019762,0.0000028523,-0.0017609
23.86,-0.019687,0.0000024742,-0.0018153
23.87,-0.019611,0.0000020978,-0.0018691
23.88,-0.019535,0.0000017234,-0.0019223
23.89,-0.019459,0.0000013513,-0.0019748
23.9,-0.019383,0.00000098158,-0.0020268
23.91,-0.019307,0.00000061449,-0.0020782
23.92,-0.019231,0.00000025023,-0.002129
23.93,-0.019154,-0.00000011101,-0.0021791
23.94,-0.019077,-0.00000046902,-0.0022286
23.95,-0.019001,-0.00000082362,-0.0022774
23.96,-0.018924,-0.0000011746,-0.0023256
23.97,-0.018846,-0.0000015218,-0.0023731
23.98,-0.018769,-0.0000018651,-0.00242
23.99,-0.018692,-0.0000022042,-0.0024661
24,-0.018614,-0.0000025391,-0.0025116
24.01,-0.018536,-0.0000028694,-0.0025565
24.02,-0.018458,-0.0000031951,-0.0026006
24.03,-0.01838,-0.000003516,-0.002644
24.04,-0.018302,-0.000003832,-0.0026867
24.05,-0.018224,-0.0000041429,-0.0027288
24.06,-0.018145,-0.0000044485,-0.0027701
24.07,-0.018067,-0.0000047488,-0.0028106
24.08,-0.017988,-0.0000050435,-0.0028505
24.09,-0.017909,-0.0000053326,-0.0028896
24.1,-0.01783,-0.0000056159,-0.002928
24.11,-0.017751,-0.0000058934,-0.0029656
24.12,-0.017672,-0.0000061648,-0.0030025
24.13,-0.017593,-0.00000643,-0.0030387
24.14,-0.017513,-0.0000066891,-0.0030741
24.15,-0.017433,-0.0000069417,-0.0031087
24.16,-0.017354,-0.000007188,-0.0031426
24.17,-0.017274,-0.0000074277,-0.0031757
24.18,-0.017194,-0.0000076608,-0.003208
24.19,-0.017114,-0.0000078872,-0.0032396
24.2,-0.017034,-0.0000081068,-0.0032704
24.21,-0.016953,-0.0000083195,-0.0033004
24.22,-0.016873,-0.0000085253,-0.0033296
24.23,-0.016793,-0.0000087241,-0.0033581
24.24,-0.016712,-0.0000089159,-0.0033857
24.25,-0.016631,-0.0000091005,-0.0034126
24.26,-0.016551,-0.000009278,-0.0034386
24.27,-0.01647,-0.0000094482,-0.0034639
24.28,-0.016389,-0.0000096112,-0.0034884
24.29,-0.016308,-0.000009767,-0.0035121
24.3,-0.016226,-0.0000099154,-0.003535
24.31,-0.016145,-0.000010056,-0.003557
24.32,-0.016064,-0.00001019,-0.0035783
24.33,-0.015982,-0.000010316,-0.0035988
24.34,-0.015901,-0.000010435,-0.0036185
24.35,-0.015819,-0.000010547,-0.0036373
24.36,-0.015738,-0.000010651,-0.0036554
24.37,-0.015656,-0.000010748,-0.0036726
24.38,-0.015574,-0.000010837,-0.0036891
24.39,-0.015492,-0.000010919,-0.0037047
24.4,-0.01541,-0.000010993,-0.0037195
24.41,-0.015328,-0.000011061,-0.0037336
24.42,-0.015246,-0.000011121,-0.0037468
24.43,-0.015164,-0.000011173,-0.0037592
24.44,-0.015081,-0.000011218,-0.0037708
24.45,-0.014999,-0.000011256,-0.0037816
24.46,-0.014917,-0.000011287,-0.0037916
24.47,-0.014834,-0.000011311,-0.0038009
24.48,-0.014752,-0.000011327,-0.0038093
24.49,-0.014669,-0.000011337,-0.0038169
24.5,-0.014587,-0.00001134,-0.0038237
24.51,-0.014504,-0.000011335,-0.0038297
24.52,-0.014421,-0.000011324,-0.0038349
24.53,-0.014338,-0.000011306,-0.0038394
24.54,-0.014255,-0.000011281,-0.003843
24.55,-0.014173,-0.000011249,-0.0038459
24.56,-0.01409,-0.000011211,-0.0038479
24.57,-0.014007,-0.000011167,-0.0038492
24.58,-0.013924,-0.000011116,-0.0038497
24.59,-0.013841,-0.000011058,-0.0038495
24.6,-0.013757,-0.000010995,-0.0038484
24.61,-0.013674,-0.000010925,-0.0038466
24.62,-0.013591,-0.000010849,-0.0038441
24.63,-0.013508,-0.000010767,-0.0038408
24.64,-0.013425,-0.00001068,-0.0038367
24.65,-0.013341,-0.000010586,-0.0038318
24.66,-0.013258,-0.000010487,-0.0038262
24.67,-0.013175,-0.000010383,-0.0038199
24.68,-0.013091,-0.000010273,-0.0038128
24.69,-0.013008,-0.000010158,-0.003805
24.7,-0.012925,-0.000010037,-0.0037965
24.71,-0.012841,-0.0000099117,-0.0037872
24.72,-0.012758,-0.0000097812,-0.0037772
24.73,-0.012674,-0.0000096459,-0.0037665
24.74,-0.012591,-0.0000095059,-0.0037551
24.75,-0.012507,-0.0000093614,-0.0037429
24.76,-0.012424,-0.0000092123,-0.0037301
24.77,-0.01234,-0.000009059,-0.0037165
24.78,-0.012257,-0.0000089015,-0.0037023
24.79,-0.012173,-0.0000087399,-0.0036874
24.8,-0.01209,-0.0000085744,-0.0036718
24.81,-0.012006,-0.0000084051,-0.0036555
24.82,-0.011923,-0.0000082321,-0.0036386
24.83,-0.011839,-0.0000080557,-0.003621
24.84,-0.011755,-0.0000078759,-0.0036027
24.85,-0.011672,-0.0000076928,-0.0035838
24.86,-0.011588,-0.0000075067,-0.0035643
24.87,-0.011505,-0.0000073176,-0.0035441
24.88,-0.011421,-0.0000071256,-0.0035232
24.89,-0.011338,-0.000006931,-0.0035018
24.9,-0.011254,-0.0000067339,-0.0034797
24.91,-0.011171,-0.0000065344,-0.003457
24.92,-0.011087,-0.0000063327,-0.0034338
24.93,-0.011004,-0.0000061288,-0.0034099
24.94,-0.01092,-0.000005923,-0.0033854
24.95,-0.010837,-0.0000057154,-0.0033604
24.96,-0.010753,-0.0000055061,-0.0033348
24.97,-0.01067,-0.0000052953,-0.0033086
24.98,-0.010587,-0.0000050831,-0.0032818
24.99,-0.010503,-0.0000048696,-0.0032545
25,-0.01042,-0.000004655,-0.0032267
25.01,-0.010337,-0.0000044395,-0.0031983
25.02,-0.010253,-0.0000042231,-0.0031694
25.03,-0.01017,-0.0000040061,-0.0031399
25.04,-0.010087,-0.0000037885,-0.00311
25.05,-0.010004,-0.0000035705,-0.0030796
25.06,-0.0099204,-0.0000033522,-0.0030486
25.07,-0.0098373,-0.0000031337,-0.0030172
25.08,-0.0097542,-0.0000029153,-0.0029853
25.09,-0.0096711,-0.000002697,-0.0029529
25.1,-0.0095881,-0.000002479,-0.00292
25.11,-0.0095052,-0.0000022613,-0.0028867
25.12,-0.0094222,-0.0000020442,-0.002853
25.13,-0.0093394,-0.0000018277,-0.0028188
25.14,-0.0092565,-0.000001612,-0.0027841
25.15,-0.0091737,-0.0000013972,-0.0027491
25.16,-0.009091,-0.0000011834,-0.0027137
25.17,-0.0090083,-0.0000009708,-0.0026778
25.18,-0.0089257,-0.00000075943,-0.0026415
25.19,-0.0088431,-0.00000054945,-0.0026049
25.2,-0.0087605,-0.00000034096,-0.0025679
25.21,-0.0086781,-0.00000013408,-0.0025305
25.22,-0.0085956,0.000000071076,-0.0024928
25.23,-0.0085133,0.0000002744,-0.0024547
25.24,-0.008431,0.00000047577,-0.0024163
25.25,-0.0083487,0.0000006751,-0.0023775
25.26,-0.0082666,0.00000087228,-0.0023384
25.27,-0.0081844,0.0000010672,-0.002299
25.28,-0.0081024,0.0000012598,-0.0022593
25.29,-0.0080204,0.0000014499,-0.0022193
25.3,-0.0079385,0.0000016375,-0.002179
25.31,-0.0078567,0.0000018224,-0.0021385
25.32,-0.0077749,0.0000020046,-0.0020976
25.33,-0.0076932,0.000002184,-0.0020566
25.34,-0.0076116,0.0000023605,-0.0020152
25.35,-0.00753,0.000002534,-0.0019736
25.36,-0.0074485,0.0000027045,-0.0019318
25.37,-0.0073671,0.0000028718,-0.0018898
25.38,-0.0072858,0.0000030359,-0.0018476
25.39,-0.0072046,0.0000031968,-0.0018051
25.4,-0.0071234,0.0000033542,-0.0017625
25.41,-0.0070424,0.0000035083,-0.0017197
25.42,-0.0069614,0.0000036588,-0.0016767
25.43,-0.0068805,0.0000038059,-0.0016335
25.44,-0.0067997,0.0000039493,-0.0015902
25.45,-0.006719,0.000004089,-0.0015468
25.46,-0.0066383,0.0000042251,-0.0015032
25.47,-0.0065578,0.0000043573,-0.0014595
25.48,-0.0064773,0.0000044858,-0.0014156
25.49,-0.006397,0.0000046104,-0.0013717
25.5,-0.0063167,0.0000047311,-0.0013276
25.51,-0.0062365,0.0000048479,-0.0012835
25.52,-0.0061565,0.0000049607,-0.0012393
25.53,-0.0060765,0.0000050694,-0.001195
25.54,-0.0059966,0.0000051742,-0.0011506
25.55,-0.0059169,0.0000052748,-0.0011062
25.56,-0.0058372,0.0000053714,-0.0010617
25.57,-0.0057576,0.0000054638,-0.0010172
25.58,-0.0056782,0.0000055522,-0.00097273
25.59,-0.0055988,0.0000056363,-0.0009282
25.6,-0.0055196,0.0000057163,-0.00088365
25.61,-0.0054404,0.0000057921,-0.00083911
25.62,-0.0053614,0.0000058637,-0.00079457
25.63,-0.0052825,0.0000059311,-0.00075006
25.64,-0.0052037,0.0000059943,-0.00070557
25.65,-0.005125,0.0000060532,-0.00066111
25.66,-0.0050464,0.000006108,-0.00061671
25.67,-0.004968,0.0000061586,-0.00057235
25.68,-0.0048896,0.000006205,-0.00052806
25.69,-0.0048114,0.0000062472,-0.00048384
25.7,-0.0047333,0.0000062852,-0.00043969
25.71,-0.0046553,0.000006319,-0.00039564
25.72,-0.0045775,0.0000063487,-0.00035168
25.73,-0.0044997,0.0000063742,-0.00030783
25.74,-0.0044221,0.0000063957,-0.00026409
25.75,-0.0043446,0.0000064131,-0.00022047
25.76,-0.0042673,0.0000064263,-0.00017698
25.77,-0.00419,0.0000064356,-0.00013363
25.78,-0.0041129,0.0000064409,-0.000090424
25.79,-0.0040359,0.0000064421,-0.000047374
25.8,-0.0039591,0.0000064395,-0.0000044862
25.81,-0.0038824,0.0000064329,0.000038231
25.82,-0.0038058,0.0000064225,0.00008077
25.83,-0.0037293,0.0000064082,0.00012312
25.84,-0.003653,0.0000063902,0.00016528
25.85,-0.0035769,0.0000063684,0.00020724
25.86,-0.0035008,0.0000063429,0.00024899
25.87,-0.0034249,0.0000063138,0.00029052
25.88,-0.0033492,0.0000062811,0.00033183
25.89,-0.0032735,0.0000062448,0.00037291
25.9,-0.0031981,0.000006205,0.00041374
25.91,-0.0031227,0.0000061618,0.00045433
25.92,-0.0030475,0.0000061153,0.00049467
25.93,-0.0029725,0.0000060654,0.00053475
25.94,-0.0028976,0.0000060122,0.00057456
25.95,-0.0028228,0.0000059558,0.0006141
25.96,-0.0027482,0.0000058963,0.00065335
25.97,-0.0026738,0.0000058337,0.00069232
25.98,-0.0025994,0.0000057681,0.00073099
25.99,-0.0025253,0.0000056996,0.00076936
26,-0.0024513,0.0000056282,0.00080743
26.01,-0.0023774,0.0000055539,0.00084518
26.02,-0.0023037,0.0000054769,0.00088261
26.03,-0.0022302,0.0000053973,0.00091971
26.04,-0.0021568,0.0000053151,0.00095648
26.05,-0.0020836,0.0000052303,0.00099291
26.06,-0.0020105,0.0000051431,0.001029
26.07,-0.0019376,0.0000050535,0.0010647
26.08,-0.0018648,0.0000049616,0.0011001
26.09,-0.0017922,0.0000048675,0.0011351
26.1,-0.0017198,0.0000047713,0.0011698
26.11,-0.0016475,0.0000046729,0.0012041
26.12,-0.0015754,0.0000045726,0.0012379
26.13,-0.0015035,0.0000044704,0.0012715
26.14,-0.0014317,0.0000043663,0.0013046
26.15,-0.0013601,0.0000042605,0.0013373
26.16,-0.0012886,0.000004153,0.0013696
26.17,-0.0012174,0.0000040439,0.0014016
26.18,-0.0011463,0.0000039333,0.0014331
26.19,-0.0010753,0.0000038212,0.0014642
26.2,-0.0010046,0.0000037078,0.0014949
26.21,-0.00093396,0.0000035932,0.0015252
26.22,-0.00086354,0.0000034773,0.001555
26.23,-0.00079329,0.0000033604,0.0015844
26.24,-0.00072322,0.0000032424,0.0016134
26.25,-0.00065332,0.0000031234,0.0016419
26.26,-0.0005836,0.0000030036,0.00167
26.27,-0.00051405,0.000002883,0.0016976
26.28,-0.00044468,0.0000027617,0.0017248
26.29,-0.00037549,0.0000026398,0.0017515
26.3,-0.00030648,0.0000025173,0.0017778
26.31,-0.00023765,0.0000023944,0.0018036
26.32,-0.000169,0.0000022711,0.001829
26.33,-0.00010054,0.0000021474,0.0018539
26.34,-0.000032254,0.0000020236,0.0018783
26.35,0.000035846,0.0000018996,0.0019022
26.36,0.00010376,0.0000017755,0.0019257
26.37,0.00017149,0.0000016514,0.0019486
26.38,0.00023904,0.0000015274,0.0019711
26.39,0.0003064,0.0000014035,0.0019931
26.4,0.00037357,0.0000012799,0.0020147
26.41,0.00044055,0.0000011565,0.0020357
26.42,0.00050734,0.0000010335,0.0020562
26.43,0.00057395,0.00000091102,0.0020763
26.44,0.00064036,0.00000078901,0.0020958
26.45,0.00070658,0.00000066758,0.0021149
26.46,0.00077261,0.00000054681,0.0021334
26.47,0.00083845,0.00000042675,0.0021514
26.48,0.00090409,0.00000030749,0.002169
26.49,0.00096954,0.00000018908,0.002186
26.5,0.0010348,0.000000071582,0.0022025
26.51,0.0010999,-0.000000044929,0.0022186
26.52,0.0011647,-0.0000001604,0.0022341
26.53,0.0012294,-0.00000027476,0.0022491
26.54,0.0012939,-0.00000038795,0.0022635
26.55,0.0013581,-0.00000049992,0.0022775
26.56,0.0014222,-0.00000061061,0.002291
26.57,0.0014861,-0.00000071996,0.0023039
26.58,0.0015497,-0.00000082791,0.0023164
26.59,0.0016132,-0.00000093442,0.0023283
26.6,0.0016765,-0.0000010394,0.0023397
26.61,0.0017395,-0.0000011429,0.0023506
26.62,0.0018024,-0.0000012447,0.002361
26.63,0.001865,-0.0000013449,0.0023708
26.64,0.0019275,-0.0000014435,0.0023802
26.65,0.0019897,-0.0000015402,0.002389
26.66,0.0020518,-0.0000016352,0.0023973
26.67,0.0021136,-0.0000017284,0.0024051
26.68,0.0021753,-0.0000018197,0.0024124
26.69,0.0022367,-0.0000019091,0.0024191
26.7,0.0022979,-0.0000019965,0.0024254
26.71,0.0023589,-0.000002082,0.0024311
26.72,0.0024197,-0.0000021654,0.0024364
26.73,0.0024803,-0.0000022468,0.0024411
26.74,0.0025406,-0.0000023261,0.0024453
26.75,0.0026008,-0.0000024033,0.002449
26.76,0.0026608,-0.0000024784,0.0024522
26.77,0.0027205,-0.0000025513,0.0024549
26.78,0.00278,-0.000002622,0.0024571
26.79,0.0028393,-0.0000026905,0.0024588
26.8,0.0028984,-0.0000027567,0.00246
26.81,0.0029573,-0.0000028207,0.0024607
26.82,0.003016,-0.0000028824,0.0024609
26.83,0.0030744,-0.0000029418,0.0024606
26.84,0.0031327,-0.0000029989,0.0024598
26.85,0.0031907,-0.0000030537,0.0024585
26.86,0.0032485,-0.0000031061,0.0024567
26.87,0.0033061,-0.0000031562,0.0024545
26.88,0.0033635,-0.0000032039,0.0024517
26.89,0.0034206,-0.0000032493,0.0024485
26.9,0.0034775,-0.0000032922,0.0024448
26.91,0.0035342,-0.0000033328,0.0024406
26.92,0.0035907,-0.000003371,0.002436
26.93,0.003647,-0.0000034068,0.0024309
26.94,0.003703,-0.0000034402,0.0024253
26.95,0.0037589,-0.0000034712,0.0024192
26.96,0.0038145,-0.0000034999,0.0024127
26.97,0.0038699,-0.0000035261,0.0024057
26.98,0.003925,-0.00000355,0.0023983
26.99,0.00398,-0.0000035715,0.0023904
27,0.0040347,-0.0000035906,0.0023821
27.01,0.0040891,-0.0000036074,0.0023733
27.02,0.0041434,-0.0000036218,0.0023641
27.03,0.0041974,-0.0000036339,0.0023544
27.04,0.0042513,-0.0000036437,0.0023444
27.05,0.0043048,-0.0000036512,0.0023338
27.06,0.0043582,-0.0000036563,0.0023229
27.07,0.0044113,-0.0000036592,0.0023115
27.08,0.0044642,-0.0000036599,0.0022997
27.09,0.0045169,-0.0000036583,0.0022875
27.1,0.0045694,-0.0000036545,0.0022749
27.11,0.0046216,-0.0000036484,0.0022619
27.12,0.0046736,-0.0000036403,0.0022485
27.13,0.0047253,-0.0000036299,0.0022347
27.14,0.0047769,-0.0000036175,0.0022205
27.15,0.0048282,-0.0000036029,0.0022059
27.16,0.0048792,-0.0000035863,0.0021909
27.17,0.0049301,-0.0000035676,0.0021755
27.18,0.0049807,-0.0000035469,0.0021598
27.19,0.0050311,-0.0000035243,0.0021437
27.2,0.0050812,-0.0000034996,0.0021272
27.21,0.0051311,-0.0000034731,0.0021103
27.22,0.0051808,-0.0000034447,0.0020931
27.23,0.0052303,-0.0000034144,0.0020756
27.24,0.0052795,-0.0000033823,0.0020577
27.25,0.0053285,-0.0000033484,0.0020395
27.26,0.0053772,-0.0000033128,0.0020209
27.27,0.0054258,-0.0000032755,0.002002
27.28,0.005474,-0.0000032365,0.0019828
27.29,0.0055221,-0.0000031958,0.0019632
27.3,0.0055699,-0.0000031536,0.0019433
27.31,0.0056175,-0.0000031098,0.0019232
27.32,0.0056648,-0.0000030645,0.0019027
27.33,0.0057119,-0.0000030177,0.0018819
27.34,0.0057588,-0.0000029695,0.0018608
27.35,0.0058054,-0.0000029199,0.0018394
27.36,0.0058519,-0.000002869,0.0018178
27.37,0.005898,-0.0000028167,0.0017959
27.38,0.0059439,-0.0000027632,0.0017737
27.39,0.0059896,-0.0000027085,0.0017512
27.4,0.0060351,-0.0000026526,0.0017285
27.41,0.0060803,-0.0000025955,0.0017055
27.42,0.0061253,-0.0000025374,0.0016822
27.43,0.00617,-0.0000024782,0.0016587
27.44,0.0062145,-0.0000024181,0.001635
27.45,0.0062588,-0.000002357,0.0016111
27.46,0.0063028,-0.0000022949,0.0015869
27.47,0.0063466,-0.0000022321,0.0015625
27.48,0.0063902,-0.0000021684,0.0015378
27.49,0.0064335,-0.0000021039,0.001513
27.5,0.0064765,-0.0000020388,0.001488
27.51,0.0065194,-0.0000019729,0.0014627
27.52,0.0065619,-0.0000019065,0.0014373
27.53,0.0066043,-0.0000018394,0.0014117
27.54,0.0066464,-0.0000017718,0.0013859
27.55,0.0066883,-0.0000017037,0.0013599
27.56,0.0067299,-0.0000016352,0.0013338
27.57,0.0067713,-0.0000015663,0.0013075
27.58,0.0068125,-0.000001497,0.001281
27.59,0.0068534,-0.0000014274,0.0012544
27.6,0.006894,-0.0000013576,0.0012276
27.61,0.0069345,-0.0000012875,0.0012007
27.62,0.0069746,-0.0000012172,0.0011737
27.63,0.0070146,-0.0000011469,0.0011465
27.64,0.0070543,-0.0000010764,0.0011192
27.65,0.0070938,-0.0000010059,0.0010918
27.66,0.007133,-0.00000093541,0.0010643
27.67,0.007172,-0.00000086496,0.0010367
27.68,0.0072107,-0.00000079459,0.001009
27.69,0.0072492,-0.00000072436,0.00098119
27.7,0.0072874,-0.00000065429,0.0009533
27.71,0.0073255,-0.00000058444,0.00092533
27.72,0.0073632,-0.00000051484,0.00089729
27.73,0.0074008,-0.00000044554,0.00086917
27.74,0.007438,-0.00000037657,0.000841
27.75,0.0074751,-0.00000030797,0.00081277
27.76,0.0075119,-0.00000023978,0.00078449
27.77,0.0075485,-0.00000017204,0.00075616
27.78,0.0075848,-0.00000010479,0.0007278
27.79,0.0076208,-0.000000038061,0.0006994
27.8,0.0076567,0.000000028109,0.00067097
27.81,0.0076923,0.000000093683,0.00064253
27.82,0.0077276,0.00000015863,0.00061407
27.83,0.0077627,0.00000022291,0.0005856
27.84,0.0077976,0.00000028649,0.00055712
27.85,0.0078322,0.00000034935,0.00052865
27.86,0.0078666,0.00000041144,0.00050018
27.87,0.0079007,0.00000047274,0.00047173
27.88,0.0079346,0.00000053321,0.0004433
27.89,0.0079683,0.00000059284,0.00041489
27.9,0.0080017,0.00000065158,0.00038651
27.91,0.0080348,0.00000070941,0.00035817
27.92,0.0080678,0.0000007663,0.00032987
27.93,0.0081005,0.00000082223,0.00030161
27.94,0.0081329,0.00000087717,0.00027341
27.95,0.0081651,0.00000093109,0.00024526
27.96,0.008197,0.00000098398,0.00021718
27.97,0.0082288,0.0000010358,0.00018917
27.98,0.0082602,0.0000010865,0.00016123
27.99,0.0082915,0.0000011362,0.00013337
28,0.0083224,0.0000011847,0.00010559
28.01,0.0083532,0.000001232,0.000077905
28.02,0.0083837,0.0000012782,0.000050313
28.03,0.0084139,0.0000013232,0.000022822
28.04,0.008444,0.0000013671,-0.0000045644
28.05,0.0084737,0.0000014097,-0.00003184
28.06,0.0085033,0.000001451,-0.000059001
28.07,0.0085326,0.0000014911,-0.000086041
28.08,0.0085616,0.00000153,-0.00011296
28.09,0.0085904,0.0000015676,-0.00013974
28.1,0.008619,0.0000016039,-0.00016639
28.11,0.0086473,0.0000016389,-0.0001929
28.12,0.0086754,0.0000016726,-0.00021927
28.13,0.0087033,0.000001705,-0.00024548
28.14,0.0087309,0.000001736,-0.00027155
28.15,0.0087582,0.0000017658,-0.00029745
28.16,0.0087854,0.0000017942,-0.00032319
28.17,0.0088122,0.0000018212,-0.00034876
28.18,0.0088389,0.0000018469,-0.00037416
28.19,0.0088653,0.0000018713,-0.00039939
28.2,0.0088915,0.0000018943,-0.00042443
28.21,0.0089174,0.0000019159,-0.00044929
28.22,0.0089431,0.0000019362,-0.00047396
28.23,0.0089685,0.0000019552,-0.00049844
28.24,0.0089937,0.0000019727,-0.00052271
28.25,0.0090187,0.0000019889,-0.00054679
28.26,0.0090434,0.0000020038,-0.00057066
28.27,0.0090679,0.0000020173,-0.00059432
28.28,0.0090922,0.0000020295,-0.00061776
28.29,0.0091162,0.0000020403,-0.00064099
28.3,0.0091399,0.0000020498,-0.000664
28.31,0.0091635,0.0000020579,-0.00068678
28.32,0.0091868,0.0000020647,-0.00070933
28.33,0.0092098,0.0000020702,-0.00073165
28.34,0.0092327,0.0000020744,-0.00075374
28.35,0.0092552,0.0000020773,-0.00077558
28.36,0.0092776,0.0000020789,-0.00079719
28.37,0.0092997,0.0000020792,-0.00081854
28.38,0.0093216,0.0000020783,-0.00083965
28.39,0.0093432,0.000002076,-0.0008605
28.4,0.0093646,0.0000020726,-0.0008811
28.41,0.0093858,0.0000020679,-0.00090144
28.42,0.0094067,0.000002062,-0.00092151
28.43,0.0094274,0.0000020548,-0.00094132
28.44,0.0094479,0.0000020465,-0.00096087
28.45,0.0094681,0.000002037,-0.00098014
28.46,0.0094881,0.0000020264,-0.00099914
28.47,0.0095078,0.0000020146,-0.0010179
28.48,0.0095273,0.0000020017,-0.0010363
28.49,0.0095466,0.0000019876,-0.0010545
28.5,0.0095657,0.0000019725,-0.0010723
28.51,0.0095845,0.0000019563,-0.0010899
28.52,0.0096031,0.0000019391,-0.0011072
28.53,0.0096214,0.0000019208,-0.0011242
28.54,0.0096396,0.0000019015,-0.001141
28.55,0.0096575,0.0000018812,-0.0011574
28.56,0.0096751,0.00000186,-0.0011735
28.57,0.0096925,0.0000018378,-0.0011893
28.58,0.0097097,0.0000018147,-0.0012048
28.59,0.0097267,0.0000017906,-0.0012201
28.6,0.0097434,0.0000017657,-0.001235
28.61,0.0097599,0.00000174,-0.0012496
28.62,0.0097762,0.0000017134,-0.0012639
28.63,0.0097922,0.0000016859,-0.0012778
28.64,0.009808,0.0000016577,-0.0012915
28.65,0.0098236,0.0000016288,-0.0013049
28.66,0.009839,0.000001599,-0.0013179
28.67,0.0098541,0.0000015686,-0.0013306
28.68,0.009869,0.0000015375,-0.0013431
28.69,0.0098836,0.0000015057,-0.0013551
28.7,0.0098981,0.0000014733,-0.0013669
28.71,0.0099123,0.0000014402,-0.0013784
28.72,0.0099263,0.0000014066,-0.0013895
28.73,0.00994,0.0000013724,-0.0014003
28.74,0.0099536,0.0000013377,-0.0014108
28.75,0.0099669,0.0000013024,-0.0014209
28.76,0.00998,0.0000012667,-0.0014307
28.77,0.0099928,0.0000012305,-0.0014402
28.78,0.010005,0.0000011938,-0.0014494
28.79,0.010018,0.0000011568,-0.0014582
28.8,0.01003,0.0000011194,-0.0014668
28.81,0.010042,0.0000010816,-0.0014749
28.82,0.010054,0.0000010435,-0.0014828
28.83,0.010065,0.0000010051,-0.0014903
28.84,0.010077,0.00000096639,-0.0014975
28.85,0.010088,0.00000092745,-0.0015044
28.86,0.010098,0.00000088829,-0.0015109
28.87,0.010109,0.00000084892,-0.0015172
28.88,0.010119,0.00000080938,-0.001523
28.89,0.01013,0.00000076969,-0.0015286
28.9,0.01014,0.00000072988,-0.0015338
28.91,0.010149,0.00000068997,-0.0015387
28.92,0.010159,0.00000064998,-0.0015433
28.93,0.010168,0.00000060995,-0.0015475
28.94,0.010177,0.0000005699,-0.0015514
28.95,0.010186,0.00000052985,-0.001555
28.96,0.010195,0.00000048983,-0.0015583
28.97,0.010203,0.00000044985,-0.0015612
28.98,0.010211,0.00000040996,-0.0015638
28.99,0.010219,0.00000037016,-0.0015661
29,0.010227,0.00000033048,-0.0015681
29.01,0.010235,0.00000029094,-0.0015697
29.02,0.010242,0.00000025158,-0.001571
29.03,0.010249,0.0000002124,-0.001572
29.04,0.010256,0.00000017344,-0.0015727
29.05,0.010263,0.00000013471,-0.001573
29.06,0.010269,0.000000096236,-0.0015731
29.07,0.010276,0.00000005804,-0.0015728
29.08,0.010282,0.000000020143,-0.0015722
29.09,0.010288,-0.000000017436,-0.0015713
29.1,0.010293,-0.000000054677,-0.0015701
29.11,0.010299,-0.000000091559,-0.0015685
29.12,0.010304,-0.00000012806,-0.0015667
29.13,0.010309,-0.00000016417,-0.0015646
29.14,0.010314,-0.00000019986,-0.0015621
29.15,0.010318,-0.00000023512,-0.0015594
29.16,0.010323,-0.00000026993,-0.0015563
29.17,0.010327,-0.00000030427,-0.001553
29.18,0.010331,-0.00000033812,-0.0015493
29.19,0.010335,-0.00000037147,-0.0015453
29.2,0.010338,-0.0000004043,-0.0015411
29.21,0.010341,-0.0000004366,-0.0015366
29.22,0.010345,-0.00000046836,-0.0015317
29.23,0.010347,-0.00000049955,-0.0015266
29.24,0.01035,-0.00000053016,-0.0015212
29.25,0.010353,-0.00000056018,-0.0015155
29.26,0.010355,-0.0000005896,-0.0015096
29.27,0.010357,-0.0000006184,-0.0015033
29.28,0.010359,-0.00000064657,-0.0014968
29.29,0.010361,-0.0000006741,-0.00149
29.3,0.010362,-0.00000070098,-0.0014829
29.31,0.010364,-0.0000007272,-0.0014756
29.32,0.010365,-0.00000075275,-0.001468
29.33,0.010366,-0.00000077761,-0.0014601
29.34,0.010366,-0.00000080178,-0.001452
29.35,0.010367,-0.00000082526,-0.0014436
29.36,0.010367,-0.00000084802,-0.0014349
29.37,0.010367,-0.00000087007,-0.001426
29.38,0.010367,-0.00000089139,-0.0014169
29.39,0.010367,-0.00000091199,-0.0014075
29.4,0.010366,-0.00000093185,-0.0013978
29.41,0.010366,-0.00000095096,-0.0013879
29.42,0.010365,-0.00000096933,-0.0013778
29.43,0.010364,-0.00000098695,-0.0013675
29.44,0.010363,-0.0000010038,-0.0013569
29.45,0.010361,-0.0000010199,-0.001346
29.46,0.010359,-0.0000010353,-0.001335
29.47,0.010358,-0.0000010498,-0.0013237
29.48,0.010356,-0.0000010636,-0.0013122
29.49,0.010353,-0.0000010767,-0.0013005
29.5,0.010351,-0.0000010889,-0.0012886
29.51,0.010348,-0.0000011004,-0.0012764
29.52,0.010346,-0.0000011112,-0.0012641
29.53,0.010343,-0.0000011211,-0.0012515
29.54,0.010339,-0.0000011303,-0.0012388
29.55,0.010336,-0.0000011387,-0.0012258
29.56,0.010332,-0.0000011464,-0.0012127
29.57,0.010329,-0.0000011532,-0.0011993
29.58,0.010325,-0.0000011594,-0.0011858
29.59,0.010321,-0.0000011647,-0.0011721
29.6,0.010316,-0.0000011693,-0.0011582
29.61,0.010312,-0.0000011731,-0.0011441
29.62,0.010307,-0.0000011762,-0.0011299
29.63,0.010302,-0.0000011786,-0.0011155
29.64,0.010297,-0.0000011802,-0.0011009
29.65,0.010292,-0.0000011811,-0.0010862
29.66,0.010287,-0.0000011812,-0.0010713
29.67,0.010281,-0.0000011807,-0.0010562
29.68,0.010275,-0.0000011794,-0.001041
29.69,0.01027,-0.0000011774,-0.0010257
29.7,0.010263,-0.0000011747,-0.0010102
29.71,0.010257,-0.0000011713,-0.00099452
29.72,0.010251,-0.0000011672,-0.00097874
29.73,0.010244,-0.0000011625,-0.00096283
29.74,0.010237,-0.000001157,-0.00094679
29.75,0.01023,-0.000001151,-0.00093062
29.76,0.010223,-0.0000011442,-0.00091433
29.77,0.010216,-0.0000011369,-0.00089792
29.78,0.010208,-0.0000011289,-0.0008814
29.79,0.0102,-0.0000011203,-0.00086477
29.8,0.010193,-0.000001111,-0.00084803
29.81,0.010184,-0.0000011012,-0.00083118
29.82,0.010176,-0.0000010908,-0.00081424
29.83,0.010168,-0.0000010798,-0.0007972
29.84,0.010159,-0.0000010683,-0.00078007
29.85,0.010151,-0.0000010562,-0.00076285
29.86,0.010142,-0.0000010436,-0.00074554
29.87,0.010133,-0.0000010304,-0.00072816
29.88,0.010123,-0.0000010168,-0.0007107
29.89,0.010114,-0.0000010026,-0.00069316
29.9,0.010104,-0.00000098792,-0.00067556
29.91,0.010095,-0.00000097278,-0.00065789
29.92,0.010085,-0.00000095719,-0.00064016
29.93,0.010075,-0.00000094115,-0.00062237
29.94,0.010064,-0.00000092467,-0.00060453
29.95,0.010054,-0.00000090777,-0.00058664
29.96,0.010043,-0.00000089047,-0.0005687
29.97,0.010033,-0.00000087277,-0.00055072
29.98,0.010022,-0.0000008547,-0.0005327
29.99,0.010011,-0.00000083626,-0.00051464
30,0.0099995,-0.00000081747,-0.00049655
30.01,0.0099881,-0.00000079835,-0.00047844
30.02,0.0099766,-0.00000077891,-0.0004603
30.03,0.0099649,-0.00000075917,-0.00044214
30.04,0.009953,-0.00000073913,-0.00042397
30.05,0.009941,-0.00000071882,-0.00040578
30.06,0.0099289,-0.00000069824,-0.00038759
30.07,0.0099165,-0.00000067742,-0.00036939
30.08,0.0099041,-0.00000065637,-0.00035119
30.09,0.0098914,-0.0000006351,-0.00033299
30.1,0.0098786,-0.00000061363,-0.00031479
30.11,0.0098657,-0.00000059197,-0.00029661
30.12,0.0098526,-0.00000057015,-0.00027843
30.13,0.0098394,-0.00000054816,-0.00026028
30.14,0.009826,-0.00000052603,-0.00024214
30.15,0.0098124,-0.00000050377,-0.00022403
30.16,0.0097987,-0.00000048141,-0.00020595
30.17,0.0097849,-0.00000045894,-0.0001879
30.18,0.0097709,-0.00000043639,-0.00016988
30.19,0.0097567,-0.00000041377,-0.0001519
30.2,0.0097424,-0.00000039109,-0.00013396
30.21,0.009728,-0.00000036838,-0.00011606
30.22,0.0097134,-0.00000034563,-0.000098217
30.23,0.0096987,-0.00000032288,-0.000080422
30.24,0.0096838,-0.00000030013,-0.000062682
30.25,0.0096688,-0.00000027739,-0.000045
30.26,0.0096536,-0.00000025468,-0.00002738
30.27,0.0096383,-0.00000023201,-0.0000098245
30.28,0.0096229,-0.00000020941,0.0000076629
30.29,0.0096073,-0.00000018687,0.000025079
30.3,0.0095915,-0.00000016441,0.00004242
30.31,0.0095757,-0.00000014205,0.000059684
30.32,0.0095597,-0.0000001198,0.000076867
30.33,0.0095435,-0.000000097668,0.000093966
30.34,0.0095272,-0.000000075671,0.00011098
30.35,0.0095108,-0.000000053819,0.0001279
30.36,0.0094942,-0.000000032126,0.00014473
30.37,0.0094775,-0.000000010603,0.00016146
30.38,0.0094607,0.000000010739,0.00017809
30.39,0.0094437,0.000000031888,0.00019462
30.4,0.0094266,0.000000052833,0.00021105
30.41,0.0094094,0.000000073563,0.00022737
30.42,0.009392,0.000000094067,0.00024357
30.43,0.0093745,0.00000011433,0.00025967
30.44,0.0093569,0.00000013436,0.00027564
30.45,0.0093391,0.00000015412,0.0002915
30.46,0.0093212,0.00000017362,0.00030724
30.47,0.0093032,0.00000019284,0.00032285
30.48,0.0092851,0.00000021178,0.00033833
30.49,0.0092668,0.00000023042,0.00035369
30.5,0.0092484,0.00000024876,0.00036891
30.51,0.0092298,0.00000026678,0.00038399
30.52,0.0092112,0.00000028449,0.00039894
30.53,0.0091924,0.00000030187,0.00041376
30.54,0.0091735,0.00000031891,0.00042842
30.55,0.0091545,0.00000033561,0.00044295
30.56,0.0091353,0.00000035196,0.00045732
30.57,0.009116,0.00000036795,0.00047155
30.58,0.0090966,0.00000038357,0.00048563
30.59,0.0090771,0.00000039883,0.00049955
30.6,0.0090575,0.00000041371,0.00051331
30.61,0.0090377,0.00000042821,0.00052692
30.62,0.0090179,0.00000044232,0.00054037
30.63,0.0089979,0.00000045604,0.00055366
30.64,0.0089777,0.00000046936,0.00056678
30.65,0.0089575,0.00000048227,0.00057973
30.66,0.0089372,0.00000049478,0.00059252
30.67,0.0089167,0.00000050688,0.00060514
30.68,0.0088961,0.00000051857,0.00061758
30.69,0.0088755,0.00000052983,0.00062986
30.7,0.0088547,0.00000054068,0.00064195
30.71,0.0088337,0.00000055109,0.00065387
30.72,0.0088127,0.00000056109,0.00066561
30.73,0.0087916,0.00000057065,0.00067717
30.74,0.0087703,0.00000057978,0.00068855
30.75,0.008749,0.00000058848,0.00069974
30.76,0.0087275,0.00000059674,0.00071075
30.77,0.0087059,0.00000060457,0.00072158
30.78,0.0086843,0.00000061196,0.00073221
30.79,0.0086625,0.00000061891,0.00074265
30.8,0.0086406,0.00000062543,0.00075291
30.81,0.0086186,0.0000006315,0.00076297
30.82,0.0085965,0.00000063714,0.00077284
30.83,0.0085743,0.00000064234,0.00078251
30.84,0.0085519,0.0000006471,0.00079199
30.85,0.0085295,0.00000065143,0.00080127
30.86,0.008507,0.00000065532,0.00081036
30.87,0.0084844,0.00000065877,0.00081924
30.88,0.0084617,0.0000006618,0.00082792
30.89,0.0084389,0.0000006644,0.00083641
30.9,0.0084159,0.00000066656,0.00084469
30.91,0.0083929,0.0000006683,0.00085277
30.92,0.0083698,0.00000066962,0.00086064
30.93,0.0083466,0.00000067052,0.00086832
30.94,0.0083233,0.000000671,0.00087578
30.95,0.0082999,0.00000067107,0.00088304
30.96,0.0082764,0.00000067073,0.0008901
30.97,0.0082528,0.00000066998,0.00089695
30.98,0.0082291,0.00000066883,0.00090359
30.99,0.0082053,0.00000066729,0.00091002
31,0.0081815,0.00000066534,0.00091624
31.01,0.0081575,0.00000066301,0.00092226
31.02,0.0081335,0.0000006603,0.00092806
31.03,0.0081093,0.00000065721,0.00093366
31.04,0.0080851,0.00000065374,0.00093905
31.05,0.0080608,0.00000064991,0.00094422
31.06,0.0080364,0.00000064571,0.00094919
31.07,0.0080119,0.00000064115,0.00095395
31.08,0.0079873,0.00000063624,0.00095849
31.09,0.0079626,0.00000063099,0.00096283
31.1,0.0079379,0.0000006254,0.00096695
31.11,0.007913,0.00000061948,0.00097086
31.12,0.0078881,0.00000061323,0.00097457
31.13,0.0078631,0.00000060666,0.00097806
31.14,0.007838,0.00000059978,0.00098134
31.15,0.0078128,0.00000059259,0.00098441
31.16,0.0077876,0.0000005851,0.00098728
31.17,0.0077623,0.00000057732,0.00098993
31.18,0.0077369,0.00000056926,0.00099237
31.19,0.0077114,0.00000056092,0.00099461
31.2,0.0076858,0.00000055231,0.00099663
31.21,0.0076602,0.00000054344,0.00099845
31.22,0.0076345,0.00000053432,0.0010001
31.23,0.0076087,0.00000052495,0.0010015
31.24,0.0075828,0.00000051534,0.0010027
31.25,0.0075568,0.0000005055,0.0010036
31.26,0.0075308,0.00000049544,0.0010044
31.27,0.0075047,0.00000048516,0.001005
31.28,0.0074786,0.00000047468,0.0010054
31.29,0.0074523,0.000000464,0.0010056
31.3,0.007426,0.00000045313,0.0010055
31.31,0.0073997,0.00000044208,0.0010053
31.32,0.0073732,0.00000043085,0.0010049
31.33,0.0073467,0.00000041946,0.0010042
31.34,0.0073201,0.00000040792,0.0010034
31.35,0.0072935,0.00000039622,0.0010024
31.36,0.0072667,0.00000038439,0.0010011
31.37,0.00724,0.00000037242,0.00099972
31.38,0.0072131,0.00000036034,0.0009981
31.39,0.0071862,0.00000034813,0.00099629
31.4,0.0071592,0.00000033583,0.00099428
31.41,0.0071322,0.00000032342,0.00099208
31.42,0.0071051,0.00000031093,0.0009897
31.43,0.0070779,0.00000029835,0.00098712
31.44,0.0070507,0.00000028571,0.00098436
31.45,0.0070234,0.000000273,0.0009814
31.46,0.006996,0.00000026023,0.00097827
31.47,0.0069686,0.00000024742,0.00097495
31.48,0.0069411,0.00000023456,0.00097145
31.49,0.0069136,0.00000022168,0.00096776
31.5,0.006886,0.00000020877,0.0009639
31.51,0.0068584,0.00000019585,0.00095986
31.52,0.0068307,0.00000018293,0.00095564
31.53,0.0068029,0.00000017,0.00095125
31.54,0.0067751,0.00000015708,0.00094668
31.55,0.0067473,0.00000014418,0.00094194
31.56,0.0067194,0.00000013131,0.00093703
31.57,0.0066914,0.00000011846,0.00093196
31.58,0.0066634,0.00000010566,0.00092671
31.59,0.0066353,0.000000092905,0.0009213
31.6,0.0066072,0.000000080204,0.00091573
31.61,0.006579,0.000000067565,0.00091
31.62,0.0065508,0.000000054995,0.0009041
31.63,0.0065225,0.000000042501,0.00089805
31.64,0.0064942,0.000000030091,0.00089184
31.65,0.0064658,0.00000001777,0.00088548
31.66,0.0064374,0.0000000055462,0.00087897
31.67,0.006409,-0.0000000065744,0.0008723
31.68,0.0063805,-0.000000018585,0.00086549
31.69,0.0063519,-0.00000003048,0.00085853
31.7,0.0063233,-0.000000042252,0.00085142
31.71,0.0062947,-0.000000053895,0.00084418
31.72,0.006266,-0.000000065404,0.00083679
31.73,0.0062373,-0.000000076773,0.00082926
31.74,0.0062085,-0.000000087996,0.0008216
31.75,0.0061797,-0.000000099066,0.0008138
31.76,0.0061509,-0.00000010998,0.00080587
31.77,0.006122,-0.00000012073,0.00079781
31.78,0.0060931,-0.00000013132,0.00078962
31.79,0.0060641,-0.00000014173,0.00078131
31.8,0.0060352,-0.00000015196,0.00077287
31.81,0.0060061,-0.00000016201,0.00076432
31.82,0.0059771,-0.00000017188,0.00075564
31.83,0.005948,-0.00000018155,0.00074684
31.84,0.0059188,-0.00000019103,0.00073793
31.85,0.0058897,-0.00000020031,0.00072891
31.86,0.0058604,-0.00000020939,0.00071978
31.87,0.0058312,-0.00000021826,0.00071054
31.88,0.0058019,-0.00000022692,0.00070119
31.89,0.0057726,-0.00000023536,0.00069174
31.9,0.0057433,-0.00000024359,0.00068219
31.91,0.005714,-0.0000002516,0.00067254
31.92,0.0056846,-0.00000025938,0.00066279
31.93,0.0056551,-0.00000026694,0.00065295
31.94,0.0056257,-0.00000027427,0.00064302
31.95,0.0055962,-0.00000028137,0.000633
31.96,0.0055667,-0.00000028823,0.00062289
31.97,0.0055372,-0.00000029486,0.0006127
31.98,0.0055076,-0.00000030125,0.00060242
31.99,0.005478,-0.0000003074,0.00059206
32,0.0054484,-0.00000031331,0.00058163
32.01,0.0054188,-0.00000031898,0.00057112
32.02,0.0053892,-0.0000003244,0.00056054
32.03,0.0053595,-0.00000032958,0.00054989
32.04,0.0053298,-0.00000033451,0.00053917
32.05,0.0053001,-0.0000003392,0.00052838
32.06,0.0052703,-0.00000034364,0.00051754
32.07,0.0052406,-0.00000034782,0.00050663
32.08,0.0052108,-0.00000035176,0.00049566
32.09,0.005181,-0.00000035545,0.00048464
32.1,0.0051512,-0.0000003589,0.00047356
32.11,0.0051214,-0.00000036209,0.00046244
32.12,0.0050915,-0.00000036503,0.00045126
32.13,0.0050616,-0.00000036773,0.00044004
32.14,0.0050318,-0.00000037018,0.00042878
32.15,0.0050019,-0.00000037238,0.00041747
32.16,0.0049719,-0.00000037433,0.00040613
32.17,0.004942,-0.00000037604,0.00039474
32.18,0.0049121,-0.00000037751,0.00038333
32.19,0.0048821,-0.00000037873,0.00037188
32.2,0.0048522,-0.00000037971,0.00036041
32.21,0.0048222,-0.00000038045,0.00034891
32.22,0.0047922,-0.00000038095,0.00033738
32.23,0.0047622,-0.00000038121,0.00032584
32.24,0.0047322,-0.00000038124,0.00031427
32.25,0.0047022,-0.00000038104,0.00030269
32.26,0.0046722,-0.00000038061,0.00029109
32.27,0.0046421,-0.00000037995,0.00027948
32.28,0.0046121,-0.00000037906,0.00026786
32.29,0.004582,-0.00000037795,0.00025623
32.3,0.004552,-0.00000037661,0.0002446
32.31,0.0045219,-0.00000037506,0.00023296
32.32,0.0044919,-0.0000003733,0.00022133
32.33,0.0044618,-0.00000037132,0.00020969
32.34,0.0044317,-0.00000036913,0.00019807
32.35,0.0044016,-0.00000036674,0.00018644
32.36,0.0043716,-0.00000036414,0.00017483
32.37,0.0043415,-0.00000036135,0.00016323
32.38,0.0043114,-0.00000035836,0.00015164
32.39,0.0042813,-0.00000035517,0.00014007
32.4,0.0042512,-0.0000003518,0.00012851
32.41,0.0042211,-0.00000034824,0.00011698
32.42,0.0041911,-0.0000003445,0.00010547
32.43,0.004161,-0.00000034059,0.00009398
32.44,0.0041309,-0.0000003365,0.00008252
32.45,0.0041008,-0.00000033224,0.000071089
32.46,0.0040708,-0.00000032781,0.00005969
32.47,0.0040407,-0.00000032322,0.000048324
32.48,0.0040106,-0.00000031848,0.000036993
32.49,0.0039806,-0.00000031358,0.000025701
32.5,0.0039505,-0.00000030854,0.000014449
32.51,0.0039205,-0.00000030335,0.0000032382
32.52,0.0038904,-0.00000029802,-0.0000079281
32.53,0.0038604,-0.00000029256,-0.000019048
32.54,0.0038303,-0.00000028696,-0.00003012
32.55,0.0038003,-0.00000028124,-0.000041142
32.56,0.0037703,-0.0000002754,-0.000052111
32.57,0.0037403,-0.00000026944,-0.000063027
32.58,0.0037103,-0.00000026336,-0.000073886
32.59,0.0036803,-0.00000025719,-0.000084686
32.6,0.0036504,-0.0000002509,-0.000095427
32.61,0.0036204,-0.00000024452,-0.00010611
32.62,0.0035905,-0.00000023805,-0.00011672
32.63,0.0035605,-0.00000023148,-0.00012727
32.64,0.0035306,-0.00000022484,-0.00013775
32.65,0.0035007,-0.00000021811,-0.00014816
32.66,0.0034708,-0.00000021131,-0.0001585
32.67,0.0034409,-0.00000020444,-0.00016877
32.68,0.003411,-0.00000019751,-0.00017896
32.69,0.0033812,-0.00000019051,-0.00018908
32.7,0.0033514,-0.00000018346,-0.00019912
32.71,0.0033215,-0.00000017636,-0.00020907
32.72,0.0032917,-0.00000016922,-0.00021895
32.73,0.003262,-0.00000016203,-0.00022874
32.74,0.0032322,-0.00000015481,-0.00023845
32.75,0.0032024,-0.00000014756,-0.00024807
32.76,0.0031727,-0.00000014027,-0.0002576
32.77,0.003143,-0.00000013297,-0.00026704
32.78,0.0031133,-0.00000012565,-0.00027639
32.79,0.0030837,-0.00000011832,-0.00028565
32.8,0.003054,-0.00000011098,-0.00029482
32.81,0.0030244,-0.00000010364,-0.00030389
32.82,0.0029948,-0.000000096292,-0.00031286
32.83,0.0029652,-0.000000088954,-0.00032173
32.84,0.0029357,-0.000000081625,-0.0003305
32.85,0.0029061,-0.000000074311,-0.00033917
32.86,0.0028766,-0.000000067016,-0.00034774
32.87,0.0028471,-0.000000059743,-0.00035621
32.88,0.0028177,-0.000000052497,-0.00036457
32.89,0.0027882,-0.000000045283,-0.00037282
32.9,0.0027588,-0.000000038104,-0.00038096
32.91,0.0027295,-0.000000030964,-0.000389
32.92,0.0027001,-0.000000023868,-0.00039692
32.93,0.0026708,-0.00000001682,-0.00040474
32.94,0.0026415,-0.0000000098221,-0.00041244
32.95,0.0026122,-0.0000000028797,-0.00042003
32.96,0.002583,0.0000000040038,-0.0004275
32.97,0.0025538,0.000000010825,-0.00043486
32.98,0.0025246,0.00000001758,-0.0004421
32.99,0.0024955,0.000000024265,-0.00044922
33,0.0024664,0.000000030877,-0.00045623
33.01,0.0024373,0.000000037412,-0.00046311
33.02,0.0024082,0.000000043868,-0.00046988
33.03,0.0023792,0.00000005024,-0.00047652
33.04,0.0023502,0.000000056526,-0.00048304
33.05,0.0023213,0.000000062723,-0.00048944
33.06,0.0022923,0.000000068827,-0.00049572
33.07,0.0022635,0.000000074836,-0.00050187
33.08,0.0022346,0.000000080747,-0.00050789
33.09,0.0022058,0.000000086558,-0.00051379
33.1,0.002177,0.000000092264,-0.00051956
33.11,0.0021483,0.000000097865,-0.00052521
33.12,0.0021196,0.00000010336,-0.00053072
33.13,0.0020909,0.00000010874,-0.00053611
33.14,0.0020623,0.00000011401,-0.00054137
33.15,0.0020337,0.00000011916,-0.0005465
33.16,0.0020051,0.00000012419,-0.0005515
33.17,0.0019766,0.00000012911,-0.00055637
33.18,0.0019481,0.0000001339,-0.0005611
33.19,0.0019197,0.00000013857,-0.00056571
33.2,0.0018913,0.00000014311,-0.00057018
33.21,0.0018629,0.00000014753,-0.00057452
33.22,0.0018346,0.00000015182,-0.00057873
33.23,0.0018064,0.00000015598,-0.00058281
33.24,0.0017781,0.00000016001,-0.00058675
33.25,0.0017499,0.0000001639,-0.00059056
33.26,0.0017218,0.00000016766,-0.00059424
33.27,0.0016937,0.00000017129,-0.00059778
33.28,0.0016656,0.00000017478,-0.00060118
33.29,0.0016376,0.00000017813,-0.00060446
33.3,0.0016096,0.00000018134,-0.00060759
33.31,0.0015817,0.00000018442,-0.0006106
33.32,0.0015538,0.00000018735,-0.00061347
33.33,0.001526,0.00000019015,-0.0006162
33.34,0.0014982,0.00000019281,-0.0006188
33.35,0.0014705,0.00000019532,-0.00062127
33.36,0.0014428,0.0000001977,-0.0006236
33.37,0.0014151,0.00000019993,-0.00062579
33.38,0.0013875,0.00000020202,-0.00062785
33.39,0.00136,0.00000020397,-0.00062978
33.4,0.0013324,0.00000020578,-0.00063157
33.41,0.001305,0.00000020744,-0.00063323
33.42,0.0012776,0.00000020897,-0.00063476
33.43,0.0012502,0.00000021036,-0.00063615
33.44,0.0012229,0.0000002116,-0.00063741
33.45,0.0011957,0.00000021271,-0.00063854
33.46,0.0011684,0.00000021367,-0.00063953
33.47,0.0011413,0.0000002145,-0.00064039
33.48,0.0011142,0.00000021519,-0.00064112
33.49,0.0010871,0.00000021574,-0.00064172
33.5,0.0010601,0.00000021615,-0.00064218
33.51,0.0010332,0.00000021643,-0.00064252
33.52,0.0010063,0.00000021658,-0.00064272
33.53,0.00097945,0.00000021659,-0.0006428
33.54,0.00095267,0.00000021647,-0.00064274
33.55,0.00092593,0.00000021622,-0.00064256
33.56,0.00089925,0.00000021584,-0.00064225
33.57,0.00087263,0.00000021533,-0.00064181
33.58,0.00084606,0.00000021469,-0.00064124
33.59,0.00081955,0.00000021393,-0.00064055
33.6,0.00079309,0.00000021304,-0.00063973
33.61,0.00076669,0.00000021203,-0.00063878
33.62,0.00074034,0.00000021091,-0.00063772
33.63,0.00071406,0.00000020966,-0.00063652
33.64,0.00068783,0.00000020829,-0.00063521
33.65,0.00066165,0.00000020682,-0.00063377
33.66,0.00063554,0.00000020522,-0.00063221
33.67,0.00060948,0.00000020352,-0.00063053
33.68,0.00058348,0.00000020171,-0.00062873
33.69,0.00055755,0.00000019979,-0.00062681
33.7,0.00053167,0.00000019776,-0.00062478
33.71,0.00050585,0.00000019563,-0.00062262
33.72,0.00048009,0.0000001934,-0.00062035
33.73,0.00045439,0.00000019108,-0.00061797
33.74,0.00042875,0.00000018865,-0.00061547
33.75,0.00040317,0.00000018613,-0.00061285
33.76,0.00037765,0.00000018352,-0.00061013
33.77,0.0003522,0.00000018083,-0.00060729
33.78,0.00032681,0.00000017804,-0.00060434
33.79,0.00030147,0.00000017517,-0.00060128
33.8,0.00027621,0.00000017222,-0.00059811
33.81,0.000251,0.00000016919,-0.00059484
33.82,0.00022586,0.00000016608,-0.00059146
33.83,0.00020078,0.0000001629,-0.00058797
33.84,0.00017577,0.00000015965,-0.00058438
33.85,0.00015082,0.00000015633,-0.00058069
33.86,0.00012593,0.00000015294,-0.00057689
33.87,0.00010111,0.00000014949,-0.000573
33.88,0.000076351,0.00000014597,-0.000569
33.89,0.00005166,0.0000001424,-0.00056491
33.9,0.000027034,0.00000013877,-0.00056072
33.91,0.0000024743,0.00000013509,-0.00055643
33.92,-0.000022019,0.00000013136,-0.00055205
33.93,-0.000046446,0.00000012759,-0.00054758
33.94,-0.000070807,0.00000012376,-0.00054301
33.95,-0.0000951,0.0000001199,-0.00053835
33.96,-0.00011933,0.00000011599,-0.0005336
33.97,-0.00014348,0.00000011205,-0.00052877
33.98,-0.00016757,0.00000010808,-0.00052385
33.99,-0.0001916,0.00000010407,-0.00051884
34,-0.00021555,0.00000010004,-0.00051375
34.01,-0.00023944,0.000000095976,-0.00050857
34.02,-0.00026325,0.000000091892,-0.00050332
34.03,-0.000287,0.000000087788,-0.00049798
34.04,-0.00031068,0.000000083667,-0.00049257
34.05,-0.00033429,0.00000007953,-0.00048708
34.06,-0.00035782,0.000000075381,-0.00048151
34.07,-0.00038129,0.000000071222,-0.00047587
34.08,-0.00040469,0.000000067056,-0.00047015
34.09,-0.00042801,0.000000062886,-0.00046437
34.1,-0.00045127,0.000000058713,-0.00045851
34.11,-0.00047445,0.000000054541,-0.00045258
34.12,-0.00049756,0.000000050373,-0.00044659
34.13,-0.0005206,0.00000004621,-0.00044053
34.14,-0.00054357,0.000000042055,-0.00043441
34.15,-0.00056647,0.000000037911,-0.00042822
34.16,-0.00058929,0.000000033779,-0.00042198
34.17,-0.00061204,0.000000029664,-0.00041567
34.18,-0.00063472,0.000000025566,-0.00040931
34.19,-0.00065733,0.000000021488,-0.00040288
34.2,-0.00067986,0.000000017433,-0.00039641
34.21,-0.00070232,0.000000013402,-0.00038988
34.22,-0.0007247,0.000000009399,-0.00038329
34.23,-0.00074701,0.0000000054248,-0.00037666
34.24,-0.00076924,0.000000001482,-0.00036998
34.25,-0.0007914,-0.0000000024273,-0.00036325
34.26,-0.00081349,-0.0000000063009,-0.00035647
34.27,-0.0008355,-0.000000010137,-0.00034965
34.28,-0.00085743,-0.000000013933,-0.00034279
34.29,-0.00087929,-0.000000017688,-0.00033588
34.3,-0.00090108,-0.000000021399,-0.00032894
34.31,-0.00092279,-0.000000025065,-0.00032195
34.32,-0.00094442,-0.000000028683,-0.00031493
34.33,-0.00096597,-0.000000032252,-0.00030788
34.34,-0.00098745,-0.000000035771,-0.00030079
34.35,-0.0010089,-0.000000039237,-0.00029367
34.36,-0.0010302,-0.000000042649,-0.00028652
34.37,-0.0010514,-0.000000046004,-0.00027933
34.38,-0.0010726,-0.000000049303,-0.00027213
34.39,-0.0010937,-0.000000052543,-0.00026489
34.4,-0.0011147,-0.000000055722,-0.00025763
34.41,-0.0011356,-0.00000005884,-0.00025035
34.42,-0.0011565,-0.000000061894,-0.00024305
34.43,-0.0011773,-0.000000064884,-0.00023573
34.44,-0.001198,-0.000000067809,-0.00022839
34.45,-0.0012186,-0.000000070666,-0.00022103
34.46,-0.0012392,-0.000000073456,-0.00021366
34.47,-0.0012596,-0.000000076176,-0.00020628
34.48,-0.00128,-0.000000078826,-0.00019888
34.49,-0.0013003,-0.000000081405,-0.00019147
34.5,-0.0013206,-0.000000083912,-0.00018406
34.51,-0.0013407,-0.000000086345,-0.00017663
34.52,-0.0013608,-0.000000088705,-0.0001692
34.53,-0.0013808,-0.00000009099,-0.00016177
34.54,-0.0014007,-0.000000093199,-0.00015433
34.55,-0.0014205,-0.000000095333,-0.0001469
34.56,-0.0014403,-0.00000009739,-0.00013946
34.57,-0.0014599,-0.000000099369,-0.00013202
34.58,-0.0014795,-0.00000010127,-0.00012459
34.59,-0.001499,-0.00000010309,-0.00011716
34.6,-0.0015184,-0.00000010484,-0.00010974
34.61,-0.0015378,-0.0000001065,-0.00010233
34.62,-0.001557,-0.00000010809,-0.000094922
34.63,-0.0015762,-0.00000010959,-0.000087527
34.64,-0.0015953,-0.00000011102,-0.000080145
34.65,-0.0016143,-0.00000011237,-0.000072775
34.66,-0.0016333,-0.00000011363,-0.000065421
34.67,-0.0016521,-0.00000011482,-0.000058083
34.68,-0.0016709,-0.00000011592,-0.000050762
34.69,-0.0016896,-0.00000011694,-0.00004346
34.7,-0.0017082,-0.00000011789,-0.000036179
34.71,-0.0017267,-0.00000011875,-0.00002892
34.72,-0.0017452,-0.00000011954,-0.000021684
34.73,-0.0017635,-0.00000012024,-0.000014472
34.74,-0.0017818,-0.00000012086,-0.0000072861
34.75,-0.0018,-0.00000012141,-0.00000012756
34.76,-0.0018181,-0.00000012188,0.0000070025
34.77,-0.0018361,-0.00000012226,0.000014103
34.78,-0.001854,-0.00000012257,0.000021172
34.79,-0.0018719,-0.00000012281,0.000028208
34.8,-0.0018897,-0.00000012296,0.000035211
34.81,-0.0019074,-0.00000012304,0.000042179
34.82,-0.001925,-0.00000012305,0.00004911
34.83,-0.0019425,-0.00000012298,0.000056004
34.84,-0.0019599,-0.00000012283,0.000062859
34.85,-0.0019773,-0.00000012261,0.000069674
34.86,-0.0019945,-0.00000012232,0.000076448
34.87,-0.0020117,-0.00000012195,0.00008318
34.88,-0.0020288,-0.00000012152,0.000089868
34.89,-0.0020458,-0.00000012101,0.000096511
34.9,-0.0020628,-0.00000012044,0.00010311
34.91,-0.0020796,-0.00000011979,0.00010966
34.92,-0.0020964,-0.00000011908,0.00011616
34.93,-0.002113,-0.0000001183,0.00012261
34.94,-0.0021296,-0.00000011746,0.00012902
34.95,-0.0021461,-0.00000011655,0.00013537
34.96,-0.0021626,-0.00000011558,0.00014167
34.97,-0.0021789,-0.00000011455,0.00014791
34.98,-0.0021951,-0.00000011346,0.0001541
34.99,-0.0022113,-0.0000001123,0.00016024
35,-0.0022274,-0.00000011109,0.00016631
35.01,-0.0022434,-0.00000010982,0.00017233
35.02,-0.0022593,-0.0000001085,0.0001783
35.03,-0.0022751,-0.00000010712,0.0001842
35.04,-0.0022908,-0.00000010569,0.00019004
35.05,-0.0023065,-0.0000001042,0.00019582
35.06,-0.002322,-0.00000010267,0.00020154
35.07,-0.0023375,-0.00000010108,0.00020719
35.08,-0.0023529,-0.000000099453,0.00021278
35.09,-0.0023682,-0.000000097774,0.00021831
35.1,-0.0023834,-0.000000096051,0.00022377
35.11,-0.0023985,-0.000000094284,0.00022916
35.12,-0.0024136,-0.000000092475,0.00023448
35.13,-0.0024285,-0.000000090625,0.00023974
35.14,-0.0024434,-0.000000088737,0.00024493
35.15,-0.0024582,-0.00000008681,0.00025004
35.16,-0.0024729,-0.000000084847,0.00025509
35.17,-0.0024875,-0.00000008285,0.00026007
35.18,-0.002502,-0.00000008082,0.00026497
35.19,-0.0025165,-0.000000078758,0.0002698
35.2,-0.0025308,-0.000000076666,0.00027456
35.21,-0.0025451,-0.000000074546,0.00027924
35.22,-0.0025592,-0.000000072398,0.00028385
35.23,-0.0025733,-0.000000070226,0.00028838
35.24,-0.0025873,-0.000000068029,0.00029284
35.25,-0.0026013,-0.00000006581,0.00029722
35.26,-0.0026151,-0.00000006357,0.00030152
35.27,-0.0026288,-0.000000061311,0.00030575
35.28,-0.0026425,-0.000000059035,0.0003099
35.29,-0.002656,-0.000000056742,0.00031397
35.3,-0.0026695,-0.000000054435,0.00031796
35.31,-0.0026829,-0.000000052114,0.00032187
35.32,-0.0026962,-0.000000049782,0.00032569
35.33,-0.0027094,-0.00000004744,0.00032944
35.34,-0.0027226,-0.00000004509,0.00033311
35.35,-0.0027356,-0.000000042733,0.0003367
35.36,-0.0027486,-0.00000004037,0.0003402
35.37,-0.0027614,-0.000000038003,0.00034362
35.38,-0.0027742,-0.000000035633,0.00034696
35.39,-0.0027869,-0.000000033263,0.00035022
35.4,-0.0027995,-0.000000030893,0.00035339
35.41,-0.002812,-0.000000028525,0.00035648
35.42,-0.0028245,-0.00000002616,0.00035949
35.43,-0.0028368,-0.0000000238,0.00036241
35.44,-0.0028491,-0.000000021445,0.00036524
35.45,-0.0028612,-0.000000019099,0.000368
35.46,-0.0028733,-0.000000016761,0.00037066
35.47,-0.0028853,-0.000000014433,0.00037324
35.48,-0.0028972,-0.000000012117,0.00037574
35.49,-0.002909,-0.0000000098138,0.00037815
35.5,-0.0029208,-0.0000000075247,0.00038048
35.51,-0.0029324,-0.0000000052509,0.00038272
35.52,-0.002944,-0.0000000029938,0.00038487
35.53,-0.0029555,-0.00000000075451,0.00038694
35.54,-0.0029668,0.0000000014657,0.00038893
35.55,-0.0029781,0.0000000036655,0.00039082
35.56,-0.0029894,0.000000005844,0.00039263
35.57,-0.0030005,0.0000000079998,0.00039436
35.58,-0.0030115,0.000000010132,0.000396
35.59,-0.0030225,0.000000012239,0.00039755
35.6,-0.0030333,0.000000014321,0.00039901
35.61,-0.0030441,0.000000016375,0.00040039
35.62,-0.0030548,0.000000018402,0.00040169
35.63,-0.0030654,0.0000000204,0.0004029
35.64,-0.0030759,0.000000022368,0.00040402
35.65,-0.0030863,0.000000024305,0.00040506
35.66,-0.0030967,0.00000002621,0.00040601
35.67,-0.0031069,0.000000028083,0.00040688
35.68,-0.0031171,0.000000029922,0.00040766
35.69,-0.0031272,0.000000031727,0.00040836
35.7,-0.0031372,0.000000033497,0.00040897
35.71,-0.0031471,0.00000003523,0.00040949
35.72,-0.0031569,0.000000036928,0.00040994
35.73,-0.0031666,0.000000038588,0.0004103
35.74,-0.0031763,0.00000004021,0.00041057
35.75,-0.0031858,0.000000041793,0.00041076
35.76,-0.0031953,0.000000043337,0.00041087
35.77,-0.0032047,0.000000044841,0.0004109
35.78,-0.003214,0.000000046304,0.00041084
35.79,-0.0032232,0.000000047727,0.0004107
35.8,-0.0032324,0.000000049108,0.00041048
35.81,-0.0032414,0.000000050446,0.00041017
35.82,-0.0032504,0.000000051743,0.00040979
35.83,-0.0032592,0.000000052997,0.00040933
35.84,-0.003268,0.000000054207,0.00040878
35.85,-0.0032767,0.000000055374,0.00040816
35.86,-0.0032853,0.000000056496,0.00040745
35.87,-0.0032938,0.000000057575,0.00040667
35.88,-0.0033023,0.000000058609,0.00040581
35.89,-0.0033106,0.000000059598,0.00040487
35.9,-0.0033189,0.000000060542,0.00040385
35.91,-0.0033271,0.000000061441,0.00040275
35.92,-0.0033352,0.000000062295,0.00040158
35.93,-0.0033432,0.000000063103,0.00040034
35.94,-0.0033511,0.000000063866,0.00039901
35.95,-0.003359,0.000000064583,0.00039762
35.96,-0.0033667,0.000000065254,0.00039614
35.97,-0.0033744,0.00000006588,0.0003946
35.98,-0.003382,0.00000006646,0.00039298
35.99,-0.0033895,0.000000066994,0.00039129
36,-0.0033969,0.000000067483,0.00038953
36.01,-0.0034043,0.000000067927,0.00038769
36.02,-0.0034115,0.000000068325,0.00038579
36.03,-0.0034187,0.000000068678,0.00038382
36.04,-0.0034258,0.000000068986,0.00038177
36.05,-0.0034328,0.00000006925,0.00037966
36.06,-0.0034397,0.000000069468,0.00037748
36.07,-0.0034465,0.000000069643,0.00037523
36.08,-0.0034533,0.000000069773,0.00037292
36.09,-0.0034599,0.00000006986,0.00037054
36.1,-0.0034665,0.000000069904,0.0003681
36.11,-0.003473,0.000000069904,0.00036559
36.12,-0.0034794,0.000000069862,0.00036302
36.13,-0.0034857,0.000000069777,0.00036039
36.14,-0.003492,0.000000069651,0.00035769
36.15,-0.0034981,0.000000069483,0.00035493
36.16,-0.0035042,0.000000069275,0.00035212
36.17,-0.0035102,0.000000069026,0.00034924
36.18,-0.0035161,0.000000068737,0.00034631
36.19,-0.0035219,0.000000068408,0.00034331
36.2,-0.0035277,0.000000068041,0.00034026
36.21,-0.0035333,0.000000067636,0.00033716
36.22,-0.0035389,0.000000067192,0.000334
36.23,-0.0035444,0.000000066712,0.00033078
36.24,-0.0035498,0.000000066195,0.00032751
36.25,-0.0035552,0.000000065643,0.00032419
36.26,-0.0035604,0.000000065055,0.00032082
36.27,-0.0035656,0.000000064432,0.00031739
36.28,-0.0035707,0.000000063776,0.00031392
36.29,-0.0035757,0.000000063086,0.00031039
36.3,-0.0035806,0.000000062364,0.00030682
36.31,-0.0035854,0.000000061611,0.0003032
36.32,-0.0035902,0.000000060826,0.00029954
36.33,-0.0035949,0.000000060011,0.00029583
36.34,-0.0035995,0.000000059166,0.00029207
36.35,-0.003604,0.000000058293,0.00028827
36.36,-0.0036084,0.000000057392,0.00028443
36.37,-0.0036128,0.000000056464,0.00028054
36.38,-0.0036171,0.000000055509,0.00027662
36.39,-0.0036213,0.000000054529,0.00027265
36.4,-0.0036254,0.000000053524,0.00026865
36.41,-0.0036294,0.000000052496,0.00026461
36.42,-0.0036334,0.000000051444,0.00026053
36.43,-0.0036372,0.00000005037,0.00025642
36.44,-0.003641,0.000000049275,0.00025227
36.45,-0.0036447,0.000000048159,0.00024808
36.46,-0.0036484,0.000000047024,0.00024387
36.47,-0.0036519,0.00000004587,0.00023962
36.48,-0.0036554,0.000000044698,0.00023534
36.49,-0.0036588,0.000000043508,0.00023103
36.5,-0.0036621,0.000000042303,0.00022669
36.51,-0.0036654,0.000000041083,0.00022232
36.52,-0.0036685,0.000000039848,0.00021792
36.53,-0.0036716,0.000000038599,0.0002135
36.54,-0.0036746,0.000000037338,0.00020906
36.55,-0.0036776,0.000000036065,0.00020459
36.56,-0.0036804,0.000000034782,0.00020009
36.57,-0.0036832,0.000000033488,0.00019558
36.58,-0.0036859,0.000000032185,0.00019104
36.59,-0.0036885,0.000000030874,0.00018648
36.6,-0.003691,0.000000029555,0.00018191
36.61,-0.0036935,0.00000002823,0.00017731
36.62,-0.0036959,0.000000026899,0.0001727
36.63,-0.0036982,0.000000025564,0.00016807
36.64,-0.0037004,0.000000024225,0.00016343
36.65,-0.0037026,0.000000022882,0.00015877
36.66,-0.0037047,0.000000021537,0.0001541
36.67,-0.0037067,0.000000020191,0.00014941
36.68,-0.0037086,0.000000018844,0.00014472
36.69,-0.0037105,0.000000017498,0.00014001
36.7,-0.0037122,0.000000016153,0.0001353
36.71,-0.0037139,0.000000014809,0.00013058
36.72,-0.0037156,0.000000013468,0.00012585
36.73,-0.0037171,0.000000012131,0.00012111
36.74,-0.0037186,0.000000010798,0.00011637
36.75,-0.00372,0.0000000094702,0.00011162
36.76,-0.0037213,0.000000008148,0.00010687
36.77,-0.0037226,0.0000000068325,0.00010212
36.78,-0.0037237,0.0000000055243,0.000097364
36.79,-0.0037248,0.0000000042241,0.00009261
36.8,-0.0037259,0.0000000029326,0.000087856
36.81,-0.0037268,0.0000000016507,0.000083103
36.82,-0.0037277,0.00000000037898,0.000078352
36.83,-0.0037285,-0.00000000088189,0.000073605
36.84,-0.0037293,-0.0000000021312,0.000068862
36.85,-0.0037299,-0.0000000033683,0.000064124
36.86,-0.0037305,-0.0000000045926,0.000059392
36.87,-0.003731,-0.0000000058034,0.000054667
36.88,-0.0037315,-0.000000007,0.00004995
36.89,-0.0037319,-0.000000008182,0.000045242
36.9,-0.0037322,-0.0000000093486,0.000040544
36.91,-0.0037324,-0.000000010499,0.000035856
36.92,-0.0037325,-0.000000011634,0.000031179
36.93,-0.0037326,-0.000000012751,0.000026515
36.94,-0.0037326,-0.000000013851,0.000021865
36.95,-0.0037326,-0.000000014932,0.000017228
36.96,-0.0037325,-0.000000015996,0.000012607
36.97,-0.0037323,-0.00000001704,0.0000080011
36.98,-0.003732,-0.000000018064,0.0000034124
36.99,-0.0037317,-0.000000019069,-0.0000011588
37,-0.0037312,-0.000000020053,-0.0000057114
37.01,-0.0037308,-0.000000021017,-0.000010245
37.02,-0.0037302,-0.000000021959,-0.000014758
37.03,-0.0037296,-0.000000022879,-0.00001925
37.04,-0.0037289,-0.000000023778,-0.00002372
37.05,-0.0037282,-0.000000024654,-0.000028168
37.06,-0.0037273,-0.000000025508,-0.000032593
37.07,-0.0037264,-0.000000026338,-0.000036993
37.08,-0.0037255,-0.000000027145,-0.000041368
37.09,-0.0037244,-0.000000027929,-0.000045717
37.1,-0.0037233,-0.000000028689,-0.00005004
37.11,-0.0037222,-0.000000029424,-0.000054336
37.12,-0.0037209,-0.000000030136,-0.000058603
37.13,-0.0037196,-0.000000030822,-0.000062842
37.14,-0.0037183,-0.000000031484,-0.000067051
37.15,-0.0037168,-0.000000032121,-0.00007123
37.16,-0.0037153,-0.000000032733,-0.000075378
37.17,-0.0037138,-0.000000033319,-0.000079494
37.18,-0.0037121,-0.00000003388,-0.000083578
37.19,-0.0037104,-0.000000034415,-0.000087629
37.2,-0.0037087,-0.000000034925,-0.000091646
37.21,-0.0037068,-0.000000035409,-0.000095628
37.22,-0.0037049,-0.000000035867,-0.000099575
37.23,-0.003703,-0.0000000363,-0.00010349
37.24,-0.0037009,-0.000000036706,-0.00010736
37.25,-0.0036988,-0.000000037086,-0.0001112
37.26,-0.0036967,-0.000000037441,-0.000115
37.27,-0.0036944,-0.000000037769,-0.00011876
37.28,-0.0036922,-0.000000038072,-0.00012249
37.29,-0.0036898,-0.000000038349,-0.00012617
37.3,-0.0036874,-0.0000000386,-0.00012982
37.31,-0.0036849,-0.000000038825,-0.00013342
37.32,-0.0036824,-0.000000039025,-0.00013698
37.33,-0.0036798,-0.000000039199,-0.0001405
37.34,-0.0036771,-0.000000039347,-0.00014398
37.35,-0.0036744,-0.00000003947,-0.00014741
37.36,-0.0036716,-0.000000039569,-0.00015081
37.37,-0.0036687,-0.000000039642,-0.00015416
37.38,-0.0036658,-0.00000003969,-0.00015746
37.39,-0.0036628,-0.000000039714,-0.00016072
37.4,-0.0036598,-0.000000039713,-0.00016393
37.41,-0.0036566,-0.000000039688,-0.0001671
37.42,-0.0036535,-0.000000039639,-0.00017022
37.43,-0.0036503,-0.000000039567,-0.0001733
37.44,-0.003647,-0.00000003947,-0.00017633
37.45,-0.0036436,-0.000000039351,-0.00017931
37.46,-0.0036402,-0.000000039209,-0.00018224
37.47,-0.0036367,-0.000000039044,-0.00018512
37.48,-0.0036332,-0.000000038856,-0.00018796
37.49,-0.0036296,-0.000000038647,-0.00019075
37.5,-0.003626,-0.000000038415,-0.00019348
37.51,-0.0036223,-0.000000038163,-0.00019617
37.52,-0.0036185,-0.000000037889,-0.00019881
37.53,-0.0036147,-0.000000037595,-0.0002014
37.54,-0.0036108,-0.00000003728,-0.00020393
37.55,-0.0036068,-0.000000036945,-0.00020642
37.56,-0.0036028,-0.000000036591,-0.00020885
37.57,-0.0035988,-0.000000036217,-0.00021123
37.58,-0.0035947,-0.000000035825,-0.00021356
37.59,-0.0035905,-0.000000035414,-0.00021584
37.6,-0.0035863,-0.000000034985,-0.00021807
37.61,-0.003582,-0.000000034538,-0.00022024
37.62,-0.0035776,-0.000000034075,-0.00022236
37.63,-0.0035732,-0.000000033594,-0.00022443
37.64,-0.0035688,-0.000000033098,-0.00022644
37.65,-0.0035643,-0.000000032585,-0.0002284
37.66,-0.0035597,-0.000000032057,-0.00023031
37.67,-0.0035551,-0.000000031514,-0.00023216
37.68,-0.0035504,-0.000000030957,-0.00023396
37.69,-0.0035457,-0.000000030385,-0.0002357
37.7,-0.0035409,-0.000000029801,-0.00023739
37.71,-0.003536,-0.000000029203,-0.00023903
37.72,-0.0035311,-0.000000028592,-0.00024061
37.73,-0.0035262,-0.000000027969,-0.00024214
37.74,-0.0035212,-0.000000027335,-0.00024361
37.75,-0.0035161,-0.000000026689,-0.00024503
37.76,-0.003511,-0.000000026033,-0.00024639
37.77,-0.0035059,-0.000000025367,-0.0002477
37.78,-0.0035006,-0.000000024691,-0.00024895
37.79,-0.0034954,-0.000000024006,-0.00025015
37.8,-0.00349,-0.000000023312,-0.00025129
37.81,-0.0034847,-0.00000002261,-0.00025238
37.82,-0.0034792,-0.000000021901,-0.00025341
37.83,-0.0034738,-0.000000021184,-0.00025439
37.84,-0.0034682,-0.000000020461,-0.00025531
37.85,-0.0034627,-0.000000019731,-0.00025618
37.86,-0.003457,-0.000000018996,-0.00025699
37.87,-0.0034513,-0.000000018256,-0.00025775
37.88,-0.0034456,-0.000000017511,-0.00025845
37.89,-0.0034398,-0.000000016761,-0.0002591
37.9,-0.003434,-0.000000016008,-0.00025969
37.91,-0.0034281,-0.000000015252,-0.00026023
37.92,-0.0034222,-0.000000014494,-0.00026072
37.93,-0.0034162,-0.000000013732,-0.00026115
37.94,-0.0034102,-0.00000001297,-0.00026152
37.95,-0.0034041,-0.000000012206,-0.00026184
37.96,-0.003398,-0.000000011441,-0.00026211
37.97,-0.0033918,-0.000000010676,-0.00026233
37.98,-0.0033856,-0.0000000099109,-0.00026249
37.99,-0.0033793,-0.0000000091466,-0.0002626
38,-0.003373,-0.0000000083834,-0.00026265
38.01,-0.0033666,-0.0000000076218,-0.00026265
38.02,-0.0033602,-0.0000000068622,-0.0002626
38.03,-0.0033538,-0.000000006105,-0.0002625
38.04,-0.0033473,-0.0000000053506,-0.00026234
38.05,-0.0033407,-0.0000000045997,-0.00026214
38.06,-0.0033341,-0.0000000038524,-0.00026188
38.07,-0.0033275,-0.0000000031094,-0.00026157
38.08,-0.0033208,-0.0000000023709,-0.0002612
38.09,-0.0033141,-0.0000000016374,-0.00026079
38.1,-0.0033073,-0.00000000090936,-0.00026033
38.11,-0.0033005,-0.0000000001871,-0.00025981
38.12,-0.0032936,0.00000000052897,-0.00025925
38.13,-0.0032867,0.0000000012385,-0.00025863
38.14,-0.0032797,0.000000001941,-0.00025797
38.15,-0.0032727,0.0000000026362,-0.00025726
38.16,-0.0032657,0.0000000033238,-0.00025649
38.17,-0.0032586,0.0000000040033,-0.00025568
38.18,-0.0032515,0.0000000046745,-0.00025482
38.19,-0.0032443,0.0000000053369,-0.00025392
38.2,-0.0032371,0.0000000059903,-0.00025296
38.21,-0.0032298,0.0000000066343,-0.00025196
38.22,-0.0032225,0.0000000072687,-0.00025092
38.23,-0.0032152,0.0000000078931,-0.00024982
38.24,-0.0032078,0.0000000085072,-0.00024869
38.25,-0.0032004,0.0000000091108,-0.0002475
38.26,-0.0031929,0.0000000097036,-0.00024627
38.27,-0.0031854,0.000000010285,-0.000245
38.28,-0.0031779,0.000000010856,-0.00024368
38.29,-0.0031703,0.000000011414,-0.00024232
38.3,-0.0031627,0.000000011961,-0.00024091
38.31,-0.003155,0.000000012496,-0.00023947
38.32,-0.0031473,0.000000013018,-0.00023798
38.33,-0.0031396,0.000000013528,-0.00023644
38.34,-0.0031318,0.000000014026,-0.00023487
38.35,-0.003124,0.00000001451,-0.00023326
38.36,-0.0031161,0.000000014981,-0.0002316
38.37,-0.0031082,0.000000015439,-0.00022991
38.38,-0.0031003,0.000000015884,-0.00022817
38.39,-0.0030923,0.000000016315,-0.0002264
38.4,-0.0030843,0.000000016733,-0.00022459
38.41,-0.0030763,0.000000017136,-0.00022274
38.42,-0.0030682,0.000000017526,-0.00022085
38.43,-0.0030601,0.000000017901,-0.00021893
38.44,-0.0030519,0.000000018262,-0.00021697
38.45,-0.0030437,0.000000018609,-0.00021498
38.46,-0.0030355,0.000000018942,-0.00021295
38.47,-0.0030272,0.00000001926,-0.00021088
38.48,-0.0030189,0.000000019564,-0.00020878
38.49,-0.0030106,0.000000019853,-0.00020665
38.5,-0.0030022,0.000000020127,-0.00020449
38.51,-0.0029938,0.000000020387,-0.00020229
38.52,-0.0029854,0.000000020632,-0.00020006
38.53,-0.0029769,0.000000020862,-0.0001978
38.54,-0.0029684,0.000000021078,-0.00019551
38.55,-0.0029599,0.000000021278,-0.00019318
38.56,-0.0029513,0.000000021464,-0.00019083
38.57,-0.0029427,0.000000021636,-0.00018845
38.58,-0.002934,0.000000021792,-0.00018604
38.59,-0.0029254,0.000000021934,-0.00018361
38.6,-0.0029167,0.000000022062,-0.00018114
38.61,-0.0029079,0.000000022175,-0.00017865
38.62,-0.0028992,0.000000022273,-0.00017614
38.63,-0.0028904,0.000000022357,-0.0001736
38.64,-0.0028815,0.000000022426,-0.00017103
38.65,-0.0028727,0.000000022481,-0.00016844
38.66,-0.0028638,0.000000022523,-0.00016583
38.67,-0.0028549,0.000000022549,-0.00016319
38.68,-0.0028459,0.000000022562,-0.00016053
38.69,-0.0028369,0.000000022561,-0.00015785
38.7,-0.0028279,0.000000022547,-0.00015515
38.71,-0.0028189,0.000000022518,-0.00015243
38.72,-0.0028098,0.000000022477,-0.00014969
38.73,-0.0028007,0.000000022421,-0.00014693
38.74,-0.0027916,0.000000022353,-0.00014415
38.75,-0.0027824,0.000000022272,-0.00014135
38.76,-0.0027732,0.000000022177,-0.00013854
38.77,-0.002764,0.00000002207,-0.00013571
38.78,-0.0027548,0.000000021951,-0.00013286
38.79,-0.0027455,0.000000021819,-0.00013
38.8,-0.0027362,0.000000021675,-0.00012712
38.81,-0.0027269,0.000000021519,-0.00012423
38.82,-0.0027176,0.000000021351,-0.00012133
38.83,-0.0027082,0.000000021172,-0.00011841
38.84,-0.0026988,0.000000020981,-0.00011548
38.85,-0.0026894,0.00000002078,-0.00011254
38.86,-0.0026799,0.000000020567,-0.00010959
38.87,-0.0026704,0.000000020344,-0.00010663
38.88,-0.0026609,0.00000002011,-0.00010366
38.89,-0.0026514,0.000000019866,-0.00010068
38.9,-0.0026418,0.000000019612,-0.000097691
38.91,-0.0026322,0.000000019348,-0.000094695
38.92,-0.0026226,0.000000019075,-0.000091692
38.93,-0.002613,0.000000018792,-0.000088683
38.94,-0.0026034,0.000000018501,-0.000085668
38.95,-0.0025937,0.0000000182,-0.000082647
38.96,-0.002584,0.000000017891,-0.000079622
38.97,-0.0025743,0.000000017575,-0.000076594
38.98,-0.0025645,0.00000001725,-0.000073561
38.99,-0.0025548,0.000000016917,-0.000070527
39,-0.002545,0.000000016577,-0.00006749
39.01,-0.0025352,0.00000001623,-0.000064452
39.02,-0.0025253,0.000000015876,-0.000061413
39.03,-0.0025155,0.000000015515,-0.000058374
39.04,-0.0025056,0.000000015148,-0.000055335
39.05,-0.0024957,0.000000014775,-0.000052297
39.06,-0.0024858,0.000000014397,-0.000049261
39.07,-0.0024758,0.000000014012,-0.000046227
39.08,-0.0024659,0.000000013623,-0.000043196
39.09,-0.0024559,0.000000013229,-0.000040168
39.1,-0.0024459,0.00000001283,-0.000037144
39.11,-0.0024359,0.000000012426,-0.000034125
39.12,-0.0024259,0.000000012019,-0.000031112
39.13,-0.0024158,0.000000011608,-0.000028104
39.14,-0.0024057,0.000000011193,-0.000025102
39.15,-0.0023956,0.000000010776,-0.000022107
39.16,-0.0023855,0.000000010355,-0.00001912
39.17,-0.0023754,0.0000000099314,-0.000016141
39.18,-0.0023652,0.0000000095057,-0.00001317
39.19,-0.0023551,0.0000000090778,-0.000010209
39.2,-0.0023449,0.0000000086482,-0.0000072576
39.21,-0.0023347,0.0000000082171,-0.0000043165
39.22,-0.0023245,0.0000000077847,-0.0000013862
39.23,-0.0023142,0.0000000073513,0.0000015327
39.24,-0.002304,0.0000000069172,0.0000044396
39.25,-0.0022937,0.0000000064827,0.000007334
39.26,-0.0022834,0.0000000060481,0.000010215
39.27,-0.0022731,0.0000000056135,0.000013083
39.28,-0.0022628,0.0000000051793,0.000015937
39.29,-0.0022525,0.0000000047458,0.000018776
39.3,-0.0022422,0.0000000043131,0.0000216
39.31,-0.0022318,0.0000000038816,0.000024409
39.32,-0.0022214,0.0000000034515,0.000027201
39.33,-0.002211,0.000000003023,0.000029977
39.34,-0.0022006,0.0000000025965,0.000032735
39.35,-0.0021902,0.000000002172,0.000035476
39.36,-0.0021798,0.00000000175,0.000038199
39.37,-0.0021693,0.0000000013305,0.000040904
39.38,-0.0021589,0.00000000091397,0.000043589
39.39,-0.0021484,0.00000000050047,0.000046255
39.4,-0.0021379,0.000000000090272,0.000048901
39.41,-0.0021274,-0.0000000003164,0.000051527
39.42,-0.0021169,-0.00000000071932,0.000054132
39.43,-0.0021064,-0.0000000011183,0.000056715
39.44,-0.0020959,-0.0000000015131,0.000059277
39.45,-0.0020854,-0.0000000019035,0.000061817
39.46,-0.0020748,-0.0000000022894,0.000064334
39.47,-0.0020642,-0.0000000026705,0.000066828
39.48,-0.0020537,-0.0000000030466,0.000069299
39.49,-0.0020431,-0.0000000034176,0.000071746
39.5,-0.0020325,-0.0000000037833,0.000074169
39.51,-0.0020219,-0.0000000041435,0.000076567
39.52,-0.0020113,-0.000000004498,0.00007894
39.53,-0.0020006,-0.0000000048467,0.000081288
39.54,-0.00199,-0.0000000051893,0.000083611
39.55,-0.0019794,-0.0000000055258,0.000085907
39.56,-0.0019687,-0.000000005856,0.000088177
39.57,-0.001958,-0.0000000061798,0.00009042
39.58,-0.0019474,-0.0000000064969,0.000092636
39.59,-0.0019367,-0.0000000068073,0.000094825
39.6,-0.001926,-0.0000000071109,0.000096985
39.61,-0.0019153,-0.0000000074075,0.000099118
39.62,-0.0019046,-0.0000000076969,0.00010122
39.63,-0.0018939,-0.0000000079792,0.0001033
39.64,-0.0018832,-0.0000000082541,0.00010534
39.65,-0.0018725,-0.0000000085215,0.00010736
39.66,-0.0018617,-0.0000000087815,0.00010935
39.67,-0.001851,-0.0000000090338,0.00011131
39.68,-0.0018403,-0.0000000092784,0.00011323
39.69,-0.0018295,-0.0000000095152,0.00011513
39.7,-0.0018188,-0.0000000097441,0.000117
39.71,-0.001808,-0.0000000099651,0.00011883
39.72,-0.0017972,-0.000000010178,0.00012064
39.73,-0.0017865,-0.000000010383,0.00012241
39.74,-0.0017757,-0.00000001058,0.00012415
39.75,-0.0017649,-0.000000010768,0.00012586
39.76,-0.0017541,-0.000000010949,0.00012754
39.77,-0.0017433,-0.000000011121,0.00012918
39.78,-0.0017325,-0.000000011285,0.0001308
39.79,-0.0017217,-0.00000001144,0.00013238
39.8,-0.0017109,-0.000000011588,0.00013392
39.81,-0.0017001,-0.000000011727,0.00013544
39.82,-0.0016893,-0.000000011857,0.00013692
39.83,-0.0016785,-0.000000011979,0.00013836
39.84,-0.0016677,-0.000000012093,0.00013978
39.85,-0.0016569,-0.000000012198,0.00014116
39.86,-0.0016461,-0.000000012295,0.0001425
39.87,-0.0016352,-0.000000012384,0.00014382
39.88,-0.0016244,-0.000000012464,0.00014509
39.89,-0.0016136,-0.000000012536,0.00014634
39.9,-0.0016028,-0.0000000126,0.00014755
39.91,-0.0015919,-0.000000012656,0.00014872
39.92,-0.0015811,-0.000000012703,0.00014986
39.93,-0.0015703,-0.000000012742,0.00015097
39.94,-0.0015595,-0.000000012773,0.00015204
39.95,-0.0015486,-0.000000012796,0.00015307
39.96,-0.0015378,-0.000000012811,0.00015408
39.97,-0.001527,-0.000000012818,0.00015504
39.98,-0.0015161,-0.000000012817,0.00015597
39.99,-0.0015053,-0.000000012809,0.00015687
40,-0.0014945,-0.000000012792,0.00015773


==> Test20.csv <==
x,a,b,c
0,1.309,1.309,1.309
2.17E-05,1.309,1.309,1.309
0.00013026,1.309,1.309,1.309
0.00067298,1.309,1.309,1.309
0.0033866,1.309,1.309,1.309
0.013387,1.3098,1.3087,1.3089
0.023387,1.3115,1.3082,1.3086
0.033387,1.314,1.3073,1.3081
0.043387,1.3174,1.3061,1.3075
0.053387,1.3216,1.3047,1.3068
0.063387,1.3266,1.3029,1.3059
0.073387,1.3324,1.3009,1.3048
0.083387,1.3389,1.2986,1.3036
0.093387,1.3462,1.2959,1.3022
0.10339,1.3543,1.293,1.3007
0.11339,1.363,1.2898,1.2991
0.12339,1.3725,1.2863,1.2972
0.13339,1.3826,1.2826,1.2953
0.14339,1.3933,1.2785,1.2932
0.15339,1.4047,1.2742,1.2909
0.16339,1.4168,1.2697,1.2885
0.17339,1.4294,1.2648,1.286
0.18339,1.4427,1.2597,1.2833
0.19339,1.4565,1.2543,1.2804
0.20339,1.4709,1.2487,1.2774
0.21339,1.4859,1.2428,1.2743
0.22339,1.5014,1.2366,1.2711
0.23339,1.5175,1.2302,1.2677
0.24339,1.534,1.2236,1.2641
0.25339,1.5511,1.2167,1.2604
0.26339,1.5686,1.2095,1.2566
0.27339,1.5866,1.2021,1.2527
0.28339,1.6051,1.1945,1.2486
0.29339,1.6241,1.1867,1.2443
0.30339,1.6434,1.1786,1.24
0.31339,1.6632,1.1703,1.2355
0.32339,1.6835,1.1618,1.2309
0.33339,1.7041,1.153,1.2261
0.34339,1.7251,1.1441,1.2213
0.35339,1.7464,1.1349,1.2163
0.36339,1.7681,1.1256,1.2111
0.37339,1.7902,1.116,1.2059
0.38339,1.8126,1.1062,1.2005
0.39339,1.8353,1.0962,1.195
0.40339,1.8583,1.0861,1.1894
0.41339,1.8816,1.0757,1.1837
0.42339,1.9052,1.0652,1.1779
0.43339,1.929,1.0545,1.1719
0.44339,1.9531,1.0436,1.1658
0.45339,1.9774,1.0325,1.1596
0.46339,2.0019,1.0213,1.1533
0.47339,2.0266,1.0099,1.1469
0.48339,2.0515,0.99831,1.1404
0.49339,2.0766,0.98658,1.1337
0.50339,2.1017,0.9747,1.127
0.51339,2.1271,0.96267,1.1202
0.52339,2.1525,0.9505,1.1132
0.53339,2.1781,0.93818,1.1062
0.54339,2.2037,0.92572,1.099
0.55339,2.2294,0.91312,1.0918
0.56339,2.2551,0.9004,1.0844
0.57339,2.2809,0.88755,1.077
0.58339,2.3067,0.87457,1.0695
0.59339,2.3324,0.86147,1.0618
0.60339,2.3582,0.84826,1.0541
0.61339,2.3839,0.83493,1.0463
0.62339,2.4096,0.8215,1.0384
0.63339,2.4352,0.80796,1.0304
0.64339,2.4606,0.79432,1.0223
0.65339,2.486,0.78058,1.0142
0.66339,2.5113,0.76675,1.0059
0.67339,2.5364,0.75284,0.99762
0.68339,2.5614,0.73883,0.98922
0.69339,2.5862,0.72474,0.98073
0.70339,2.6108,0.71058,0.97218
0.71339,2.6352,0.69634,0.96354
0.72339,2.6593,0.68202,0.95483
0.73339,2.6833,0.66764,0.94605
0.74339,2.707,0.6532,0.9372
0.75339,2.7304,0.6387,0.92828
0.76339,2.7535,0.62414,0.91929
0.77339,2.7764,0.60952,0.91023
0.78339,2.7989,0.59486,0.9011
0.79339,2.8211,0.58015,0.89192
0.80339,2.843,0.5654,0.88267
0.81339,2.8646,0.55061,0.87336
0.82339,2.8858,0.53578,0.86398
0.83339,2.9066,0.52092,0.85455
0.84339,2.927,0.50603,0.84507
0.85339,2.9471,0.49112,0.83553
0.86339,2.9668,0.47618,0.82593
0.87339,2.9861,0.46123,0.81628
0.88339,3.0049,0.44626,0.80658
0.89339,3.0234,0.43128,0.79683
0.90339,3.0414,0.41628,0.78703
0.91339,3.059,0.40128,0.77718
0.92339,3.0761,0.38628,0.76729
0.93339,3.0928,0.37128,0.75736
0.94339,3.1091,0.35628,0.74738
0.95339,3.1249,0.34129,0.73735
0.96339,3.1403,0.32631,0.72729
0.97339,3.1552,0.31134,0.71719
0.98339,3.1696,0.29639,0.70705
0.99339,3.1836,0.28145,0.69687
1.0034,3.1971,0.26654,0.68666
1.0134,3.2101,0.25165,0.67641
1.0234,3.2227,0.23679,0.66613
1.0334,3.2348,0.22196,0.65582
1.0434,3.2465,0.20716,0.64548
1.0534,3.2577,0.1924,0.63511
1.0634,3.2684,0.17767,0.62471
1.0734,3.2786,0.16299,0.61429
1.0834,3.2884,0.14835,0.60383
1.0934,3.2978,0.13376,0.59336
1.1034,3.3067,0.11922,0.58286
1.1134,3.3151,0.10473,0.57234
1.1234,3.3231,0.090292,0.5618
1.1334,3.3307,0.075914,0.55124
1.1434,3.3378,0.061595,0.54066
1.1534,3.3445,0.04734,0.53006
1.1634,3.3508,0.033149,0.51945
1.1734,3.3566,0.019025,0.50882
1.1834,3.362,0.0049714,0.49817
1.1934,3.367,-0.0090099,0.48752
1.2034,3.3716,-0.022917,0.47685
1.2134,3.3758,-0.036746,0.46617
1.2234,3.3796,-0.050496,0.45548
1.2334,3.3831,-0.064165,0.44479
1.2434,3.3861,-0.077749,0.43408
1.2534,3.3888,-0.091248,0.42337
1.2634,3.3911,-0.10466,0.41265
1.2734,3.3931,-0.11798,0.40193
1.2834,3.3947,-0.1312,0.3912
1.2934,3.396,-0.14433,0.38048
1.3034,3.3969,-0.15737,0.36975
1.3134,3.3975,-0.1703,0.35901
1.3234,3.3978,-0.18313,0.34828
1.3334,3.3978,-0.19586,0.33755
1.3434,3.3975,-0.20849,0.32683
1.3534,3.3969,-0.22101,0.3161
1.3634,3.396,-0.23341,0.30538
1.3734,3.3948,-0.24571,0.29467
1.3834,3.3934,-0.25789,0.28396
1.3934,3.3917,-0.26996,0.27326
1.4034,3.3897,-0.28191,0.26256
1.4134,3.3875,-0.29374,0.25188
1.4234,3.3851,-0.30546,0.2412
1.4334,3.3825,-0.31704,0.23053
1.4434,3.3796,-0.32851,0.21988
1.4534,3.3765,-0.33985,0.20924
1.4634,3.3732,-0.35106,0.19861
1.4734,3.3698,-0.36214,0.18799
1.4834,3.3661,-0.3731,0.17739
1.4934,3.3623,-0.38392,0.1668
1.5034,3.3583,-0.3946,0.15623
1.5134,3.3542,-0.40515,0.14568
1.5234,3.3499,-0.41557,0.13515
1.5334,3.3455,-0.42584,0.12463
1.5434,3.3409,-0.43598,0.11413
1.5534,3.3362,-0.44597,0.10366
1.5634,3.3314,-0.45582,0.093204
1.5734,3.3265,-0.46553,0.082771
1.5834,3.3214,-0.47509,0.072361
1.5934,3.3163,-0.48451,0.061974
1.6034,3.3111,-0.49378,0.051612
1.6134,3.3058,-0.5029,0.041274
1.6234,3.3005,-0.51187,0.030963
1.6334,3.295,-0.52069,0.020678
1.6434,3.2896,-0.52935,0.01042
1.6534,3.284,-0.53786,0.00018999
1.6634,3.2784,-0.54622,-0.010011
1.6734,3.2728,-0.55442,-0.020183
1.6834,3.2672,-0.56247,-0.030324
1.6934,3.2615,-0.57036,-0.040434
1.7034,3.2558,-0.57809,-0.050513
1.7134,3.2501,-0.58566,-0.060559
1.7234,3.2444,-0.59307,-0.070572
1.7334,3.2387,-0.60032,-0.080552
1.7434,3.233,-0.60741,-0.090497
1.7534,3.2273,-0.61433,-0.10041
1.7634,3.2216,-0.6211,-0.11028
1.7734,3.2159,-0.6277,-0.12012
1.7834,3.2103,-0.63413,-0.12992
1.7934,3.2046,-0.6404,-0.13968
1.8034,3.1991,-0.64651,-0.1494
1.8134,3.1935,-0.65245,-0.15908
1.8234,3.188,-0.65822,-0.16873
1.8334,3.1826,-0.66382,-0.17833
1.8434,3.1772,-0.66926,-0.18789
1.8534,3.1719,-0.67453,-0.19741
1.8634,3.1666,-0.67964,-0.20689
1.8734,3.1614,-0.68457,-0.21632
1.8834,3.1562,-0.68934,-0.22571
1.8934,3.1512,-0.69393,-0.23505
1.9034,3.1462,-0.69836,-0.24435
1.9134,3.1412,-0.70262,-0.2536
1.9234,3.1364,-0.70671,-0.26281
1.9334,3.1316,-0.71064,-0.27197
1.9434,3.1269,-0.71439,-0.28108
1.9534,3.1223,-0.71797,-0.29014
1.9634,3.1178,-0.72139,-0.29915
1.9734,3.1134,-0.72463,-0.30811
1.9834,3.1091,-0.72771,-0.31702
1.9934,3.1049,-0.73062,-0.32588
2.0034,3.1007,-0.73336,-0.33469
2.0134,3.0967,-0.73593,-0.34345
2.0234,3.0928,-0.73833,-0.35215
2.0334,3.0889,-0.74057,-0.3608
2.0434,3.0852,-0.74264,-0.36939
2.0534,3.0816,-0.74454,-0.37793
2.0634,3.0781,-0.74627,-0.38642
2.0734,3.0746,-0.74784,-0.39484
2.0834,3.0713,-0.74925,-0.40321
2.0934,3.0681,-0.75049,-0.41153
2.1034,3.065,-0.75156,-0.41978
2.1134,3.062,-0.75247,-0.42798
2.1234,3.0591,-0.75322,-0.43612
2.1334,3.0563,-0.75381,-0.44419
2.1434,3.0536,-0.75423,-0.45221
2.1534,3.0511,-0.75449,-0.46016
2.1634,3.0486,-0.75459,-0.46806
2.1734,3.0462,-0.75454,-0.47589
2.1834,3.044,-0.75432,-0.48366
2.1934,3.0418,-0.75395,-0.49136
2.2034,3.0397,-0.75342,-0.49901
2.2134,3.0378,-0.75273,-0.50658
2.2234,3.0359,-0.75189,-0.51409
2.2334,3.0342,-0.7509,-0.52154
2.2434,3.0325,-0.74975,-0.52892
2.2534,3.031,-0.74845,-0.53623
2.2634,3.0295,-0.747,-0.54348
2.2734,3.0282,-0.7454,-0.55066
2.2834,3.0269,-0.74365,-0.55777
2.2934,3.0258,-0.74176,-0.56481
2.3034,3.0247,-0.73972,-0.57178
2.3134,3.0237,-0.73753,-0.57868
2.3234,3.0228,-0.7352,-0.58551
2.3334,3.022,-0.73273,-0.59227
2.3434,3.0213,-0.73012,-0.59896
2.3534,3.0207,-0.72737,-0.60557
2.3634,3.0201,-0.72448,-0.61212
2.3734,3.0196,-0.72145,-0.61859
2.3834,3.0193,-0.71829,-0.62498
2.3934,3.019,-0.71499,-0.63131
2.4034,3.0187,-0.71157,-0.63755
2.4134,3.0186,-0.70801,-0.64373
2.4234,3.0185,-0.70432,-0.64982
2.4334,3.0185,-0.7005,-0.65585
2.4434,3.0185,-0.69656,-0.66179
2.4534,3.0187,-0.69249,-0.66766
2.4634,3.0189,-0.6883,-0.67345
2.4734,3.0191,-0.68398,-0.67916
2.4834,3.0194,-0.67955,-0.6848
2.4934,3.0198,-0.675,-0.69035
2.5034,3.0202,-0.67033,-0.69583
2.5134,3.0207,-0.66555,-0.70123
2.5234,3.0213,-0.66065,-0.70655
2.5334,3.0219,-0.65564,-0.71179
2.5434,3.0225,-0.65052,-0.71695
2.5534,3.0232,-0.64529,-0.72202
2.5634,3.0239,-0.63996,-0.72702
2.5734,3.0247,-0.63452,-0.73193
2.5834,3.0255,-0.62898,-0.73676
2.5934,3.0264,-0.62334,-0.74151
2.6034,3.0273,-0.6176,-0.74618
2.6134,3.0282,-0.61176,-0.75076
2.6234,3.0292,-0.60582,-0.75526
2.6334,3.0302,-0.59979,-0.75968
2.6434,3.0313,-0.59367,-0.76401
2.6534,3.0323,-0.58745,-0.76826
2.6634,3.0334,-0.58115,-0.77243
2.6734,3.0345,-0.57476,-0.77651
2.6834,3.0357,-0.56829,-0.7805
2.6934,3.0369,-0.56174,-0.78441
2.7034,3.038,-0.5551,-0.78823
2.7134,3.0392,-0.54838,-0.79197
2.7234,3.0405,-0.54159,-0.79562
2.7334,3.0417,-0.53472,-0.79919
2.7434,3.0429,-0.52778,-0.80267
2.7534,3.0442,-0.52076,-0.80606
2.7634,3.0455,-0.51368,-0.80937
2.7734,3.0468,-0.50653,-0.81259
2.7834,3.048,-0.49931,-0.81572
2.7934,3.0493,-0.49203,-0.81876
2.8034,3.0506,-0.48468,-0.82172
2.8134,3.0519,-0.47728,-0.82459
2.8234,3.0532,-0.46981,-0.82737
2.8334,3.0545,-0.46229,-0.83007
2.8434,3.0558,-0.45472,-0.83267
2.8534,3.0571,-0.44709,-0.83519
2.8634,3.0584,-0.43941,-0.83762
2.8734,3.0597,-0.43168,-0.83996
2.8834,3.061,-0.42391,-0.84222
2.8934,3.0623,-0.41609,-0.84438
2.9034,3.0636,-0.40822,-0.84646
2.9134,3.0648,-0.40032,-0.84845
2.9234,3.0661,-0.39238,-0.85035
2.9334,3.0673,-0.38439,-0.85216
2.9434,3.0685,-0.37637,-0.85388
2.9534,3.0698,-0.36832,-0.85552
2.9634,3.071,-0.36024,-0.85707
2.9734,3.0722,-0.35212,-0.85853
2.9834,3.0733,-0.34398,-0.8599
2.9934,3.0745,-0.33581,-0.86118
3.0034,3.0756,-0.32761,-0.86238
3.0134,3.0768,-0.3194,-0.86349
3.0234,3.0779,-0.31116,-0.86451
3.0334,3.079,-0.3029,-0.86544
3.0434,3.08,-0.29462,-0.86628
3.0534,3.0811,-0.28633,-0.86704
3.0634,3.0821,-0.27802,-0.86771
3.0734,3.0831,-0.2697,-0.86829
3.0834,3.0841,-0.26137,-0.86879
3.0934,3.0851,-0.25303,-0.8692
3.1034,3.086,-0.24469,-0.86952
3.1134,3.0869,-0.23634,-0.86975
3.1234,3.0878,-0.22798,-0.8699
3.1334,3.0887,-0.21963,-0.86997
3.1434,3.0896,-0.21127,-0.86995
3.1534,3.0904,-0.20291,-0.86984
3.1634,3.0912,-0.19456,-0.86965
3.1734,3.092,-0.18621,-0.86937
3.1834,3.0927,-0.17787,-0.86901
3.1934,3.0935,-0.16954,-0.86856
3.2034,3.0942,-0.16121,-0.86803
3.2134,3.0949,-0.1529,-0.86742
3.2234,3.0955,-0.1446,-0.86672
3.2334,3.0962,-0.13632,-0.86594
3.2434,3.0968,-0.12805,-0.86507
3.2534,3.0974,-0.1198,-0.86413
3.2634,3.0979,-0.11157,-0.8631
3.2734,3.0985,-0.10336,-0.86199
3.2834,3.099,-0.095167,-0.8608
3.2934,3.0995,-0.087001,-0.85952
3.3034,3.1,-0.078862,-0.85817
3.3134,3.1004,-0.070749,-0.85674
3.3234,3.1008,-0.062664,-0.85522
3.3334,3.1012,-0.054609,-0.85363
3.3434,3.1016,-0.046585,-0.85196
3.3534,3.102,-0.038593,-0.85021
3.3634,3.1023,-0.030636,-0.84838
3.3734,3.1026,-0.022714,-0.84648
3.3834,3.1029,-0.014829,-0.8445
3.3934,3.1032,-0.0069817,-0.84244
3.4034,3.1034,0.00082573,-0.8403
3.4134,3.1036,0.0085923,-0.83809
3.4234,3.1038,0.016317,-0.83581
3.4334,3.104,0.023998,-0.83345
3.4434,3.1042,0.031634,-0.83101
3.4534,3.1043,0.039224,-0.8285
3.4634,3.1045,0.046766,-0.82592
3.4734,3.1046,0.05426,-0.82327
3.4834,3.1047,0.061704,-0.82054
3.4934,3.1047,0.069098,-0.81775
3.5034,3.1048,0.076438,-0.81488
3.5134,3.1048,0.083726,-0.81194
3.5234,3.1048,0.090958,-0.80893
3.5334,3.1048,0.098135,-0.80586
3.5434,3.1048,0.10526,-0.80271
3.5534,3.1048,0.11232,-0.7995
3.5634,3.1048,0.11932,-0.79622
3.5734,3.1047,0.12626,-0.79287
3.5834,3.1046,0.13314,-0.78945
3.5934,3.1046,0.13996,-0.78597
3.6034,3.1045,0.14672,-0.78243
3.6134,3.1043,0.15341,-0.77882
3.6234,3.1042,0.16003,-0.77515
3.6334,3.1041,0.16659,-0.77141
3.6434,3.1039,0.17309,-0.76762
3.6534,3.1038,0.17951,-0.76376
3.6634,3.1036,0.18586,-0.75984
3.6734,3.1034,0.19215,-0.75585
3.6834,3.1033,0.19836,-0.75181
3.6934,3.1031,0.2045,-0.74771
3.7034,3.1029,0.21057,-0.74355
3.7134,3.1026,0.21656,-0.73934
3.7234,3.1024,0.22248,-0.73506
3.7334,3.1022,0.22833,-0.73073
3.7434,3.1019,0.2341,-0.72635
3.7534,3.1017,0.23979,-0.7219
3.7634,3.1015,0.2454,-0.71741
3.7734,3.1012,0.25094,-0.71286
3.7834,3.1009,0.2564,-0.70826
3.7934,3.1007,0.26177,-0.7036
3.8034,3.1004,0.26707,-0.69889
3.8134,3.1001,0.27229,-0.69414
3.8234,3.0999,0.27742,-0.68933
3.8334,3.0996,0.28247,-0.68447
3.8434,3.0993,0.28744,-0.67956
3.8534,3.099,0.29233,-0.67461
3.8634,3.0987,0.29713,-0.6696
3.8734,3.0984,0.30184,-0.66455
3.8834,3.0981,0.30648,-0.65946
3.8934,3.0978,0.31102,-0.65431
3.9034,3.0975,0.31548,-0.64913
3.9134,3.0972,0.31986,-0.6439
3.9234,3.0969,0.32414,-0.63862
3.9334,3.0966,0.32834,-0.63331
3.9434,3.0964,0.33245,-0.62795
3.9534,3.0961,0.33647,-0.62255
3.9634,3.0958,0.34041,-0.61711
3.9734,3.0955,0.34425,-0.61162
3.9834,3.0952,0.34801,-0.6061
3.9934,3.0949,0.35168,-0.60055
4.0034,3.0946,0.35525,-0.59495
4.0134,3.0943,0.35874,-0.58932
4.0234,3.094,0.36213,-0.58365
4.0334,3.0937,0.36544,-0.57794
4.0434,3.0935,0.36865,-0.5722
4.0534,3.0932,0.37178,-0.56643
4.0634,3.0929,0.37481,-0.56062
4.0734,3.0926,0.37775,-0.55478
4.0834,3.0924,0.3806,-0.5489
4.0934,3.0921,0.38336,-0.543
4.1034,3.0918,0.38602,-0.53706
4.1134,3.0916,0.3886,-0.5311
4.1234,3.0913,0.39108,-0.5251
4.1334,3.0911,0.39347,-0.51908
4.1434,3.0908,0.39577,-0.51303
4.1534,3.0906,0.39797,-0.50695
4.1634,3.0904,0.40009,-0.50084
4.1734,3.0901,0.40211,-0.49471
4.1834,3.0899,0.40404,-0.48855
4.1934,3.0897,0.40588,-0.48237
4.2034,3.0895,0.40763,-0.47616
4.2134,3.0893,0.40929,-0.46993
4.2234,3.0891,0.41085,-0.46368
4.2334,3.0889,0.41233,-0.4574
4.2434,3.0887,0.41371,-0.45111
4.2534,3.0885,0.415,-0.44479
4.2634,3.0883,0.4162,-0.43845
4.2734,3.0881,0.41731,-0.4321
4.2834,3.0879,0.41833,-0.42572
4.2934,3.0878,0.41926,-0.41933
4.3034,3.0876,0.4201,-0.41292
4.3134,3.0875,0.42085,-0.40649
4.3234,3.0873,0.42152,-0.40005
4.3334,3.0872,0.42209,-0.39359
4.3434,3.087,0.42258,-0.38712
4.3534,3.0869,0.42297,-0.38063
4.3634,3.0868,0.42328,-0.37413
4.3734,3.0866,0.4235,-0.36761
4.3834,3.0865,0.42364,-0.36109
4.3934,3.0864,0.42369,-0.35455
4.4034,3.0863,0.42365,-0.348
4.4134,3.0862,0.42353,-0.34144
4.4234,3.0861,0.42332,-0.33487
4.4334,3.086,0.42303,-0.32829
4.4434,3.0859,0.42265,-0.3217
4.4534,3.0858,0.42219,-0.3151
4.4634,3.0858,0.42165,-0.3085
4.4734,3.0857,0.42102,-0.30189
4.4834,3.0856,0.42031,-0.29527
4.4934,3.0856,0.41953,-0.28865
4.5034,3.0855,0.41866,-0.28202
4.5134,3.0855,0.41771,-0.27539
4.5234,3.0854,0.41668,-0.26875
4.5334,3.0854,0.41557,-0.26211
4.5434,3.0853,0.41438,-0.25547
4.5534,3.0853,0.41312,-0.24883
4.5634,3.0853,0.41178,-0.24218
4.5734,3.0852,0.41036,-0.23553
4.5834,3.0852,0.40886,-0.22889
4.5934,3.0852,0.4073,-0.22224
4.6034,3.0852,0.40565,-0.21559
4.6134,3.0852,0.40394,-0.20895
4.6234,3.0852,0.40215,-0.2023
4.6334,3.0852,0.40029,-0.19566
4.6434,3.0852,0.39836,-0.18902
4.6534,3.0852,0.39636,-0.18239
4.6634,3.0852,0.39429,-0.17576
4.6734,3.0852,0.39215,-0.16913
4.6834,3.0852,0.38994,-0.16251
4.6934,3.0852,0.38766,-0.15589
4.7034,3.0853,0.38532,-0.14928
4.7134,3.0853,0.38291,-0.14267
4.7234,3.0853,0.38044,-0.13608
4.7334,3.0854,0.37791,-0.12949
4.7434,3.0854,0.37531,-0.12291
4.7534,3.0854,0.37265,-0.11633
4.7634,3.0855,0.36993,-0.10977
4.7734,3.0855,0.36714,-0.10322
4.7834,3.0855,0.3643,-0.096672
4.7934,3.0856,0.3614,-0.090139
4.8034,3.0856,0.35844,-0.083617
4.8134,3.0857,0.35543,-0.077107
4.8234,3.0857,0.35236,-0.070608
4.8334,3.0858,0.34923,-0.064123
4.8434,3.0858,0.34605,-0.05765
4.8534,3.0859,0.34282,-0.051191
4.8634,3.086,0.33954,-0.044746
4.8734,3.086,0.3362,-0.038316
4.8834,3.0861,0.33281,-0.0319
4.8934,3.0861,0.32938,-0.025501
4.9034,3.0862,0.3259,-0.019117
4.9134,3.0863,0.32236,-0.012749
4.9234,3.0863,0.31879,-0.0063986
4.9334,3.0864,0.31517,-6.53E-05
4.9434,3.0865,0.3115,0.0062501
4.9534,3.0865,0.30779,0.012547
4.9634,3.0866,0.30404,0.018826
4.9734,3.0866,0.30024,0.025085
4.9834,3.0867,0.29641,0.031325
4.9934,3.0868,0.29253,0.037544
5.0034,3.0868,0.28862,0.043743
5.0134,3.0869,0.28467,0.049921
5.0234,3.087,0.28069,0.056078
5.0334,3.0871,0.27667,0.062213
5.0434,3.0871,0.27261,0.068326
5.0534,3.0872,0.26852,0.074416
5.0634,3.0873,0.2644,0.080483
5.0734,3.0873,0.26025,0.086526
5.0834,3.0874,0.25606,0.092545
5.0934,3.0875,0.25185,0.098541
5.1034,3.0875,0.24761,0.10451
5.1134,3.0876,0.24334,0.11046
5.1234,3.0877,0.23904,0.11638
5.1334,3.0877,0.23472,0.12227
5.1434,3.0878,0.23038,0.12814
5.1534,3.0878,0.22601,0.13398
5.1634,3.0879,0.22162,0.13979
5.1734,3.088,0.21721,0.14557
5.1834,3.088,0.21278,0.15133
5.1934,3.0881,0.20832,0.15706
5.2034,3.0881,0.20385,0.16276
5.2134,3.0882,0.19937,0.16843
5.2234,3.0883,0.19486,0.17407
5.2334,3.0883,0.19034,0.17968
5.2434,3.0884,0.18581,0.18527
5.2534,3.0884,0.18126,0.19082
5.2634,3.0885,0.17671,0.19634
5.2734,3.0885,0.17213,0.20182
5.2834,3.0886,0.16755,0.20728
5.2934,3.0886,0.16296,0.2127
5.3034,3.0887,0.15836,0.21809
5.3134,3.0887,0.15376,0.22345
5.3234,3.0888,0.14914,0.22878
5.3334,3.0888,0.14453,0.23407
5.3434,3.0889,0.1399,0.23933
5.3534,3.0889,0.13527,0.24455
5.3634,3.089,0.13064,0.24974
5.3734,3.089,0.12601,0.25489
5.3834,3.089,0.12138,0.26001
5.3934,3.0891,0.11675,0.26509
5.4034,3.0891,0.11212,0.27014
5.4134,3.0891,0.10749,0.27515
5.4234,3.0892,0.10286,0.28012
5.4334,3.0892,0.098235,0.28506
5.4434,3.0892,0.093616,0.28996
5.4534,3.0893,0.089002,0.29482
5.4634,3.0893,0.084395,0.29965
5.4734,3.0893,0.079795,0.30443
5.4834,3.0894,0.075203,0.30918
5.4934,3.0894,0.070621,0.31389
5.5034,3.0894,0.066048,0.31855
5.5134,3.0894,0.061486,0.32318
5.5234,3.0895,0.056935,0.32777
5.5334,3.0895,0.052397,0.33232
5.5434,3.0895,0.047872,0.33683
5.5534,3.0895,0.043361,0.3413
5.5634,3.0895,0.038865,0.34573
5.5734,3.0896,0.034385,0.35012
5.5834,3.0896,0.029921,0.35446
5.5934,3.0896,0.025475,0.35876
5.6034,3.0896,0.021047,0.36303
5.6134,3.0896,0.016638,0.36724
5.6234,3.0896,0.012248,0.37142
5.6334,3.0896,0.0078789,0.37556
5.6434,3.0896,0.0035309,0.37965
5.6534,3.0896,-0.00079505,0.38369
5.6634,3.0896,-0.0050983,0.3877
5.6734,3.0897,-0.0093781,0.39166
5.6834,3.0897,-0.013634,0.39557
5.6934,3.0897,-0.017864,0.39945
5.7034,3.0897,-0.02207,0.40327
5.7134,3.0897,-0.026248,0.40706
5.7234,3.0897,-0.0304,0.41079
5.7334,3.0897,-0.034524,0.41449
5.7434,3.0897,-0.03862,0.41813
5.7534,3.0897,-0.042687,0.42174
5.7634,3.0897,-0.046724,0.42529
5.7734,3.0897,-0.050731,0.4288
5.7834,3.0897,-0.054706,0.43227
5.7934,3.0897,-0.058651,0.43568
5.8034,3.0896,-0.062563,0.43905
5.8134,3.0896,-0.066442,0.44238
5.8234,3.0896,-0.070287,0.44565
5.8334,3.0896,-0.074099,0.44888
5.8434,3.0896,-0.077876,0.45207
5.8534,3.0896,-0.081618,0.4552
5.8634,3.0896,-0.085324,0.45829
5.8734,3.0896,-0.088994,0.46133
5.8834,3.0896,-0.092627,0.46432
5.8934,3.0896,-0.096223,0.46727
5.9034,3.0896,-0.099781,0.47016
5.9134,3.0896,-0.1033,0.47301
5.9234,3.0895,-0.10678,0.47581
5.9334,3.0895,-0.11022,0.47856
5.9434,3.0895,-0.11362,0.48126
5.9534,3.0895,-0.11698,0.48391
5.9634,3.0895,-0.1203,0.48651
5.9734,3.0895,-0.12358,0.48907
5.9834,3.0895,-0.12682,0.49157
5.9934,3.0894,-0.13002,0.49403
6.0034,3.0894,-0.13317,0.49643
6.0134,3.0894,-0.13628,0.49879
6.0234,3.0894,-0.13935,0.5011
6.0334,3.0894,-0.14237,0.50336
6.0434,3.0894,-0.14535,0.50556
6.0534,3.0894,-0.14828,0.50772
6.0634,3.0893,-0.15117,0.50983
6.0734,3.0893,-0.15401,0.51188
6.0834,3.0893,-0.15681,0.51389
6.0934,3.0893,-0.15957,0.51585
6.1034,3.0893,-0.16227,0.51776
6.1134,3.0893,-0.16493,0.51961
6.1234,3.0893,-0.16755,0.52142
6.1334,3.0892,-0.17011,0.52317
6.1434,3.0892,-0.17263,0.52488
6.1534,3.0892,-0.1751,0.52653
6.1634,3.0892,-0.17753,0.52814
6.1734,3.0892,-0.1799,0.52969
6.1834,3.0892,-0.18223,0.5312
6.1934,3.0891,-0.18451,0.53265
6.2034,3.0891,-0.18674,0.53405
6.2134,3.0891,-0.18892,0.53541
6.2234,3.0891,-0.19106,0.53671
6.2334,3.0891,-0.19314,0.53796
6.2434,3.0891,-0.19518,0.53916
6.2534,3.0891,-0.19716,0.54031
6.2634,3.089,-0.19909,0.54141
6.2734,3.089,-0.20098,0.54246
6.2834,3.089,-0.20282,0.54346
6.2934,3.089,-0.2046,0.54441
6.3034,3.089,-0.20634,0.54531
6.3134,3.089,-0.20802,0.54615
6.3234,3.089,-0.20966,0.54695
6.3334,3.089,-0.21124,0.5477
6.3434,3.0889,-0.21277,0.5484
6.3534,3.0889,-0.21426,0.54905
6.3634,3.0889,-0.21569,0.54965
6.3734,3.0889,-0.21707,0.55019
6.3834,3.0889,-0.2184,0.55069
6.3934,3.0889,-0.21969,0.55114
6.4034,3.0889,-0.22092,0.55154
6.4134,3.0889,-0.2221,0.55189
6.4234,3.0888,-0.22323,0.55219
6.4334,3.0888,-0.22431,0.55244
6.4434,3.0888,-0.22534,0.55265
6.4534,3.0888,-0.22631,0.5528
6.4634,3.0888,-0.22724,0.5529
6.4734,3.0888,-0.22812,0.55296
6.4834,3.0888,-0.22895,0.55297
6.4934,3.0888,-0.22973,0.55293
6.5034,3.0888,-0.23045,0.55284
6.5134,3.0888,-0.23113,0.5527
6.5234,3.0888,-0.23176,0.55251
6.5334,3.0887,-0.23234,0.55228
6.5434,3.0887,-0.23287,0.552
6.5534,3.0887,-0.23335,0.55167
6.5634,3.0887,-0.23378,0.55129
6.5734,3.0887,-0.23416,0.55087
6.5834,3.0887,-0.2345,0.5504
6.5934,3.0887,-0.23478,0.54988
6.6034,3.0887,-0.23502,0.54932
6.6134,3.0887,-0.23521,0.5487
6.6234,3.0887,-0.23535,0.54805
6.6334,3.0887,-0.23544,0.54734
6.6434,3.0887,-0.23548,0.5466
6.6534,3.0887,-0.23548,0.5458
6.6634,3.0887,-0.23543,0.54496
6.6734,3.0887,-0.23534,0.54407
6.6834,3.0887,-0.23519,0.54314
6.6934,3.0887,-0.23501,0.54217
6.7034,3.0887,-0.23477,0.54115
6.7134,3.0887,-0.23449,0.54008
6.7234,3.0887,-0.23417,0.53897
6.7334,3.0887,-0.23379,0.53782
6.7434,3.0887,-0.23338,0.53663
6.7534,3.0887,-0.23292,0.53539
6.7634,3.0886,-0.23241,0.5341
6.7734,3.0886,-0.23187,0.53278
6.7834,3.0886,-0.23127,0.53141
6.7934,3.0886,-0.23064,0.53
6.8034,3.0886,-0.22996,0.52854
6.8134,3.0886,-0.22924,0.52705
6.8234,3.0886,-0.22848,0.52551
6.8334,3.0886,-0.22768,0.52393
6.8434,3.0886,-0.22683,0.52231
6.8534,3.0886,-0.22595,0.52065
6.8634,3.0886,-0.22502,0.51895
6.8734,3.0886,-0.22406,0.51721
6.8834,3.0886,-0.22305,0.51543
6.8934,3.0886,-0.22201,0.51361
6.9034,3.0886,-0.22092,0.51175
6.9134,3.0887,-0.2198,0.50985
6.9234,3.0887,-0.21864,0.50792
6.9334,3.0887,-0.21744,0.50594
6.9434,3.0887,-0.21621,0.50393
6.9534,3.0887,-0.21493,0.50187
6.9634,3.0887,-0.21362,0.49978
6.9734,3.0887,-0.21228,0.49766
6.9834,3.0887,-0.2109,0.49549
6.9934,3.0887,-0.20949,0.49329
7.0034,3.0887,-0.20804,0.49106
7.0134,3.0887,-0.20656,0.48878
7.0234,3.0887,-0.20504,0.48647
7.0334,3.0887,-0.20349,0.48413
7.0434,3.0887,-0.20191,0.48175
7.0534,3.0887,-0.2003,0.47934
7.0634,3.0887,-0.19865,0.47689
7.0734,3.0887,-0.19697,0.47441
7.0834,3.0887,-0.19527,0.47189
7.0934,3.0887,-0.19353,0.46935
7.1034,3.0887,-0.19177,0.46676
7.1134,3.0887,-0.18997,0.46415
7.1234,3.0887,-0.18815,0.4615
7.1334,3.0887,-0.18629,0.45882
7.1434,3.0887,-0.18442,0.45611
7.1534,3.0887,-0.18251,0.45337
7.1634,3.0887,-0.18058,0.4506
7.1734,3.0887,-0.17862,0.4478
7.1834,3.0887,-0.17663,0.44496
7.1934,3.0887,-0.17462,0.4421
7.2034,3.0887,-0.17259,0.43921
7.2134,3.0887,-0.17053,0.43629
7.2234,3.0887,-0.16845,0.43334
7.2334,3.0887,-0.16635,0.43036
7.2434,3.0887,-0.16423,0.42735
7.2534,3.0887,-0.16208,0.42431
7.2634,3.0888,-0.15991,0.42125
7.2734,3.0888,-0.15772,0.41816
7.2834,3.0888,-0.15552,0.41505
7.2934,3.0888,-0.15329,0.41191
7.3034,3.0888,-0.15104,0.40874
7.3134,3.0888,-0.14878,0.40554
7.3234,3.0888,-0.14649,0.40233
7.3334,3.0888,-0.14419,0.39908
7.3434,3.0888,-0.14188,0.39581
7.3534,3.0888,-0.13954,0.39252
7.3634,3.0888,-0.1372,0.38921
7.3734,3.0888,-0.13483,0.38587
7.3834,3.0888,-0.13245,0.38251
7.3934,3.0888,-0.13006,0.37912
7.4034,3.0888,-0.12766,0.37572
7.4134,3.0888,-0.12524,0.37229
7.4234,3.0888,-0.12281,0.36884
7.4334,3.0888,-0.12037,0.36537
7.4434,3.0888,-0.11791,0.36187
7.4534,3.0888,-0.11545,0.35836
7.4634,3.0888,-0.11297,0.35483
7.4734,3.0888,-0.11049,0.35128
7.4834,3.0888,-0.108,0.34771
7.4934,3.0888,-0.1055,0.34412
7.5034,3.0888,-0.10299,0.34051
7.5134,3.0888,-0.10047,0.33688
7.5234,3.0888,-0.097947,0.33324
7.5334,3.0888,-0.095417,0.32958
7.5434,3.0888,-0.092882,0.3259
7.5534,3.0888,-0.090341,0.3222
7.5634,3.0888,-0.087796,0.31849
7.5734,3.0888,-0.085246,0.31477
7.5834,3.0888,-0.082693,0.31102
7.5934,3.0888,-0.080136,0.30726
7.6034,3.0888,-0.077577,0.30349
7.6134,3.0889,-0.075016,0.2997
7.6234,3.0889,-0.072453,0.2959
7.6334,3.0889,-0.06989,0.29209
7.6434,3.0889,-0.067325,0.28826
7.6534,3.0889,-0.064761,0.28442
7.6634,3.0889,-0.062197,0.28057
7.6734,3.0889,-0.059635,0.2767
7.6834,3.0889,-0.057074,0.27282
7.6934,3.0889,-0.054514,0.26893
7.7034,3.0889,-0.051958,0.26503
7.7134,3.0889,-0.049404,0.26112
7.7234,3.0889,-0.046854,0.2572
7.7334,3.0889,-0.044308,0.25327
7.7434,3.0889,-0.041766,0.24933
7.7534,3.0889,-0.039229,0.24538
7.7634,3.0889,-0.036698,0.24142
7.7734,3.0889,-0.034173,0.23745
7.7834,3.0889,-0.031654,0.23348
7.7934,3.0889,-0.029142,0.22949
7.8034,3.0889,-0.026637,0.2255
7.8134,3.0889,-0.02414,0.2215
7.8234,3.0889,-0.021651,0.2175
7.8334,3.0889,-0.019171,0.21349
7.8434,3.0889,-0.0167,0.20947
7.8534,3.0889,-0.014238,0.20545
7.8634,3.0889,-0.011787,0.20142
7.8734,3.0889,-0.0093457,0.19739
7.8834,3.0889,-0.0069155,0.19335
7.8934,3.0889,-0.0044967,0.1893
7.9034,3.0889,-0.0020895,0.18526
7.9134,3.0889,0.00030547,0.18121
7.9234,3.0889,0.0026879,0.17715
7.9334,3.0889,0.0050574,0.1731
7.9434,3.0889,0.0074135,0.16904
7.9534,3.0889,0.0097559,0.16498
7.9634,3.0889,0.012084,0.16092
7.9734,3.0889,0.014398,0.15685
7.9834,3.0889,0.016697,0.15278
7.9934,3.0889,0.01898,0.14872
8.0034,3.0889,0.021248,0.14465
8.0134,3.0889,0.0235,0.14058
8.0234,3.0889,0.025735,0.13652
8.0334,3.0889,0.027954,0.13245
8.0434,3.0889,0.030155,0.12838
8.0534,3.0889,0.032339,0.12432
8.0634,3.0889,0.034505,0.12025
8.0734,3.0889,0.036653,0.11619
8.0834,3.0889,0.038783,0.11213
8.0934,3.0889,0.040893,0.10807
8.1034,3.0889,0.042985,0.10402
8.1134,3.0889,0.045057,0.099968
8.1234,3.0889,0.04711,0.09592
8.1334,3.0889,0.049142,0.091875
8.1434,3.0889,0.051154,0.087835
8.1534,3.0889,0.053145,0.083798
8.1634,3.0889,0.055116,0.079767
8.1734,3.0889,0.057065,0.07574
8.1834,3.0889,0.058993,0.071718
8.1934,3.0889,0.060899,0.067702
8.2034,3.0889,0.062783,0.063692
8.2134,3.0889,0.064644,0.059688
8.2234,3.0889,0.066483,0.055691
8.2334,3.0889,0.068299,0.0517
8.2434,3.0889,0.070093,0.047717
8.2534,3.0889,0.071863,0.04374
8.2634,3.0889,0.073609,0.039772
8.2734,3.0889,0.075332,0.035811
8.2834,3.0889,0.07703,0.031859
8.2934,3.0889,0.078705,0.027915
8.3034,3.0889,0.080355,0.02398
8.3134,3.0889,0.081981,0.020055
8.3234,3.0889,0.083582,0.016138
8.3334,3.0889,0.085158,0.012232
8.3434,3.0889,0.086709,0.0083353
8.3534,3.0889,0.088234,0.004449
8.3634,3.0889,0.089734,0.00057333
8.3734,3.0889,0.091208,-0.0032915
8.3834,3.0889,0.092657,-0.0071452
8.3934,3.0889,0.094079,-0.010987
8.4034,3.0888,0.095476,-0.014818
8.4134,3.0888,0.096846,-0.018637
8.4234,3.0888,0.09819,-0.022443
8.4334,3.0888,0.099507,-0.026237
8.4434,3.0888,0.1008,-0.030018
8.4534,3.0888,0.10206,-0.033786
8.4634,3.0888,0.1033,-0.037541
8.4734,3.0888,0.10451,-0.041282
8.4834,3.0888,0.10569,-0.045009
8.4934,3.0888,0.10685,-0.048722
8.5034,3.0888,0.10798,-0.052421
8.5134,3.0888,0.10908,-0.056106
8.5234,3.0888,0.11015,-0.059775
8.5334,3.0888,0.1112,-0.063429
8.5434,3.0888,0.11221,-0.067068
8.5534,3.0888,0.11321,-0.070692
8.5634,3.0888,0.11417,-0.074299
8.5734,3.0888,0.1151,-0.07789
8.5834,3.0888,0.11601,-0.081465
8.5934,3.0888,0.11689,-0.085024
8.6034,3.0888,0.11774,-0.088565
8.6134,3.0888,0.11857,-0.09209
8.6234,3.0888,0.11937,-0.095597
8.6334,3.0888,0.12013,-0.099086
8.6434,3.0888,0.12087,-0.10256
8.6534,3.0888,0.12159,-0.10601
8.6634,3.0888,0.12227,-0.10945
8.6734,3.0888,0.12293,-0.11286
8.6834,3.0888,0.12356,-0.11626
8.6934,3.0888,0.12416,-0.11964
8.7034,3.0888,0.12473,-0.123
8.7134,3.0888,0.12528,-0.12634
8.7234,3.0888,0.1258,-0.12967
8.7334,3.0888,0.12629,-0.13297
8.7434,3.0888,0.12675,-0.13625
8.7534,3.0888,0.12718,-0.13951
8.7634,3.0888,0.12759,-0.14275
8.7734,3.0888,0.12797,-0.14597
8.7834,3.0888,0.12832,-0.14917
8.7934,3.0888,0.12865,-0.15235
8.8034,3.0888,0.12895,-0.15551
8.8134,3.0888,0.12922,-0.15864
8.8234,3.0888,0.12946,-0.16176
8.8334,3.0888,0.12968,-0.16485
8.8434,3.0888,0.12986,-0.16792
8.8534,3.0888,0.13003,-0.17097
8.8634,3.0888,0.13016,-0.17399
8.8734,3.0888,0.13027,-0.177
8.8834,3.0888,0.13036,-0.17998
8.8934,3.0888,0.13041,-0.18293
8.9034,3.0888,0.13044,-0.18587
8.9134,3.0888,0.13045,-0.18878
8.9234,3.0888,0.13042,-0.19167
8.9334,3.0888,0.13038,-0.19453
8.9434,3.0888,0.1303,-0.19737
8.9534,3.0888,0.1302,-0.20019
8.9634,3.0888,0.13008,-0.20298
8.9734,3.0888,0.12993,-0.20575
8.9834,3.0888,0.12976,-0.20849
8.9934,3.0888,0.12956,-0.21121
9.0034,3.0888,0.12933,-0.2139
9.0134,3.0888,0.12908,-0.21657
9.0234,3.0888,0.12881,-0.21921
9.0334,3.0888,0.12851,-0.22183
9.0434,3.0888,0.12819,-0.22442
9.0534,3.0888,0.12785,-0.22699
9.0634,3.0888,0.12748,-0.22953
9.0734,3.0888,0.12708,-0.23205
9.0834,3.0888,0.12667,-0.23454
9.0934,3.0888,0.12623,-0.237
9.1034,3.0888,0.12577,-0.23944
9.1134,3.0888,0.12528,-0.24185
9.1234,3.0888,0.12478,-0.24423
9.1334,3.0888,0.12425,-0.24659
9.1434,3.0888,0.1237,-0.24892
9.1534,3.0888,0.12313,-0.25123
9.1634,3.0888,0.12253,-0.25351
9.1734,3.0888,0.12192,-0.25576
9.1834,3.0888,0.12128,-0.25798
9.1934,3.0888,0.12062,-0.26017
9.2034,3.0888,0.11995,-0.26234
9.2134,3.0888,0.11925,-0.26448
9.2234,3.0888,0.11853,-0.26659
9.2334,3.0888,0.11779,-0.26868
9.2434,3.0888,0.11704,-0.27074
9.2534,3.0888,0.11626,-0.27277
9.2634,3.0888,0.11546,-0.27477
9.2734,3.0888,0.11465,-0.27674
9.2834,3.0888,0.11382,-0.27868
9.2934,3.0888,0.11297,-0.2806
9.3034,3.0888,0.1121,-0.28249
9.3134,3.0888,0.11121,-0.28435
9.3234,3.0888,0.1103,-0.28618
9.3334,3.0888,0.10938,-0.28798
9.3434,3.0888,0.10844,-0.28975
9.3534,3.0888,0.10749,-0.2915
9.3634,3.0888,0.10652,-0.29321
9.3734,3.0888,0.10553,-0.2949
9.3834,3.0888,0.10453,-0.29656
9.3934,3.0888,0.10351,-0.29819
9.4034,3.0888,0.10247,-0.29979
9.4134,3.0888,0.10142,-0.30136
9.4234,3.0888,0.10036,-0.3029
9.4334,3.0888,0.099279,-0.30441
9.4434,3.0888,0.098186,-0.30589
9.4534,3.0888,0.09708,-0.30735
9.4634,3.0888,0.095959,-0.30877
9.4734,3.0888,0.094826,-0.31016
9.4834,3.0888,0.09368,-0.31153
9.4934,3.0888,0.092521,-0.31286
9.5034,3.0888,0.09135,-0.31417
9.5134,3.0888,0.090166,-0.31544
9.5234,3.0888,0.088971,-0.31669
9.5334,3.0888,0.087765,-0.31791
9.5434,3.0888,0.086547,-0.31909
9.5534,3.0888,0.085319,-0.32025
9.5634,3.0888,0.08408,-0.32138
9.5734,3.0888,0.08283,-0.32248
9.5834,3.0888,0.081571,-0.32354
9.5934,3.0888,0.080302,-0.32458
9.6034,3.0888,0.079024,-0.32559
9.6134,3.0888,0.077737,-0.32657
9.6234,3.0888,0.076441,-0.32752
9.6334,3.0888,0.075136,-0.32844
9.6434,3.0888,0.073824,-0.32933
9.6534,3.0888,0.072504,-0.33018
9.6634,3.0888,0.071176,-0.33101
9.6734,3.0888,0.069841,-0.33181
9.6834,3.0888,0.068499,-0.33258
9.6934,3.0888,0.06715,-0.33333
9.7034,3.0888,0.065795,-0.33404
9.7134,3.0888,0.064434,-0.33472
9.7234,3.0888,0.063067,-0.33537
9.7334,3.0888,0.061695,-0.33599
9.7434,3.0888,0.060318,-0.33658
9.7534,3.0888,0.058936,-0.33714
9.7634,3.0888,0.05755,-0.33768
9.7734,3.0888,0.056159,-0.33818
9.7834,3.0888,0.054764,-0.33865
9.7934,3.0888,0.053366,-0.3391
9.8034,3.0888,0.051965,-0.33951
9.8134,3.0888,0.05056,-0.3399
9.8234,3.0888,0.049153,-0.34026
9.8334,3.0888,0.047743,-0.34058
9.8434,3.0888,0.046332,-0.34088
9.8534,3.0888,0.044918,-0.34115
9.8634,3.0888,0.043503,-0.34139
9.8734,3.0888,0.042086,-0.3416
9.8834,3.0888,0.040669,-0.34178
9.8934,3.0888,0.039251,-0.34194
9.9034,3.0888,0.037832,-0.34206
9.9134,3.0888,0.036414,-0.34216
9.9234,3.0888,0.034995,-0.34222
9.9334,3.0888,0.033577,-0.34226
9.9434,3.0888,0.03216,-0.34227
9.9534,3.0888,0.030744,-0.34225
9.9634,3.0888,0.029329,-0.3422
9.9734,3.0888,0.027915,-0.34213
9.9834,3.0888,0.026504,-0.34203
9.9934,3.0888,0.025094,-0.34189
10.003,3.0888,0.023687,-0.34173
10.013,3.0888,0.022283,-0.34155
10.023,3.0888,0.020881,-0.34133
10.033,3.0888,0.019483,-0.34109
10.043,3.0888,0.018088,-0.34082
10.053,3.0888,0.016696,-0.34052
10.063,3.0888,0.015309,-0.34019
10.073,3.0888,0.013926,-0.33984
10.083,3.0888,0.012547,-0.33946
10.093,3.0888,0.011173,-0.33905
10.103,3.0888,0.0098036,-0.33862
10.113,3.0888,0.0084397,-0.33815
10.123,3.0888,0.0070812,-0.33767
10.133,3.0888,0.0057283,-0.33715
10.143,3.0888,0.0043814,-0.33661
10.153,3.0888,0.0030407,-0.33604
10.163,3.0888,0.0017063,-0.33545
10.173,3.0888,0.00037857,-0.33483
10.183,3.0888,-0.00094233,-0.33418
10.193,3.0888,-0.0022562,-0.33351
10.203,3.0888,-0.0035627,-0.33281
10.213,3.0888,-0.0048617,-0.33209
10.223,3.0888,-0.006153,-0.33134
10.233,3.0888,-0.0074363,-0.33057
10.243,3.0888,-0.0087114,-0.32977
10.253,3.0888,-0.0099782,-0.32894
10.263,3.0888,-0.011236,-0.32809
10.273,3.0888,-0.012486,-0.32722
10.283,3.0888,-0.013726,-0.32632
10.293,3.0888,-0.014957,-0.3254
10.303,3.0888,-0.016179,-0.32445
10.313,3.0888,-0.017391,-0.32348
10.323,3.0888,-0.018594,-0.32248
10.333,3.0888,-0.019786,-0.32146
10.343,3.0888,-0.020969,-0.32042
10.353,3.0888,-0.022141,-0.31935
10.363,3.0888,-0.023302,-0.31826
10.373,3.0888,-0.024453,-0.31715
10.383,3.0888,-0.025593,-0.31601
10.393,3.0888,-0.026722,-0.31485
10.403,3.0888,-0.02784,-0.31367
10.413,3.0888,-0.028946,-0.31246
10.423,3.0888,-0.030041,-0.31124
10.433,3.0888,-0.031124,-0.30999
10.443,3.0888,-0.032196,-0.30871
10.453,3.0888,-0.033255,-0.30742
10.463,3.0888,-0.034302,-0.30611
10.473,3.0888,-0.035337,-0.30477
10.483,3.0888,-0.03636,-0.30341
10.493,3.0888,-0.03737,-0.30203
10.503,3.0888,-0.038367,-0.30063
10.513,3.0888,-0.039352,-0.29921
10.523,3.0888,-0.040323,-0.29777
10.533,3.0888,-0.041282,-0.29631
10.543,3.0888,-0.042227,-0.29482
10.553,3.0888,-0.043159,-0.29332
10.563,3.0888,-0.044078,-0.2918
10.573,3.0888,-0.044983,-0.29026
10.583,3.0888,-0.045874,-0.28869
10.593,3.0888,-0.046752,-0.28711
10.603,3.0888,-0.047615,-0.28551
10.613,3.0888,-0.048465,-0.28389
10.623,3.0888,-0.049301,-0.28226
10.633,3.0888,-0.050122,-0.2806
10.643,3.0888,-0.05093,-0.27892
10.653,3.0888,-0.051723,-0.27723
10.663,3.0888,-0.052501,-0.27552
10.673,3.0888,-0.053265,-0.27379
10.683,3.0888,-0.054015,-0.27205
10.693,3.0888,-0.05475,-0.27028
10.703,3.0888,-0.05547,-0.2685
10.713,3.0888,-0.056176,-0.2667
10.723,3.0888,-0.056866,-0.26489
10.733,3.0888,-0.057542,-0.26306
10.743,3.0888,-0.058203,-0.26121
10.753,3.0888,-0.058848,-0.25934
10.763,3.0888,-0.059479,-0.25746
10.773,3.0888,-0.060095,-0.25557
10.783,3.0888,-0.060695,-0.25366
10.793,3.0888,-0.06128,-0.25173
10.803,3.0888,-0.06185,-0.24979
10.813,3.0888,-0.062405,-0.24783
10.823,3.0888,-0.062945,-0.24586
10.833,3.0888,-0.063469,-0.24388
10.843,3.0888,-0.063978,-0.24188
10.853,3.0888,-0.064471,-0.23986
10.863,3.0888,-0.064949,-0.23783
10.873,3.0888,-0.065412,-0.23579
10.883,3.0888,-0.065859,-0.23374
10.893,3.0888,-0.066291,-0.23167
10.903,3.0888,-0.066707,-0.22958
10.913,3.0888,-0.067108,-0.22749
10.923,3.0888,-0.067494,-0.22538
10.933,3.0888,-0.067864,-0.22326
10.943,3.0888,-0.068219,-0.22113
10.953,3.0888,-0.068558,-0.21899
10.963,3.0888,-0.068882,-0.21683
10.973,3.0888,-0.069191,-0.21467
10.983,3.0888,-0.069484,-0.21249
10.993,3.0888,-0.069762,-0.2103
11.003,3.0888,-0.070024,-0.2081
11.013,3.0888,-0.070272,-0.20589
11.023,3.0888,-0.070504,-0.20366
11.033,3.0888,-0.070721,-0.20143
11.043,3.0888,-0.070922,-0.19919
11.053,3.0888,-0.071109,-0.19694
11.063,3.0888,-0.07128,-0.19468
11.073,3.0888,-0.071437,-0.1924
11.083,3.0888,-0.071578,-0.19012
11.093,3.0888,-0.071704,-0.18784
11.103,3.0888,-0.071816,-0.18554
11.113,3.0888,-0.071912,-0.18323
11.123,3.0888,-0.071994,-0.18092
11.133,3.0888,-0.072061,-0.17859
11.143,3.0888,-0.072114,-0.17626
11.153,3.0888,-0.072152,-0.17392
11.163,3.0888,-0.072175,-0.17158
11.173,3.0888,-0.072184,-0.16922
11.183,3.0888,-0.072178,-0.16686
11.193,3.0888,-0.072159,-0.1645
11.203,3.0888,-0.072124,-0.16212
11.213,3.0888,-0.072076,-0.15974
11.223,3.0888,-0.072014,-0.15735
11.233,3.0888,-0.071938,-0.15496
11.243,3.0888,-0.071848,-0.15256
11.253,3.0888,-0.071744,-0.15016
11.263,3.0888,-0.071626,-0.14775
11.273,3.0888,-0.071495,-0.14534
11.283,3.0888,-0.07135,-0.14292
11.293,3.0888,-0.071191,-0.14049
11.303,3.0888,-0.07102,-0.13806
11.313,3.0888,-0.070835,-0.13563
11.323,3.0888,-0.070637,-0.13319
11.333,3.0888,-0.070426,-0.13075
11.343,3.0888,-0.070203,-0.12831
11.353,3.0888,-0.069966,-0.12586
11.363,3.0888,-0.069717,-0.12341
11.373,3.0888,-0.069455,-0.12096
11.383,3.0888,-0.069181,-0.1185
11.393,3.0888,-0.068894,-0.11604
11.403,3.0888,-0.068596,-0.11358
11.413,3.0888,-0.068285,-0.11111
11.423,3.0888,-0.067962,-0.10865
11.433,3.0888,-0.067627,-0.10618
11.443,3.0888,-0.067281,-0.10371
11.453,3.0888,-0.066923,-0.10124
11.463,3.0888,-0.066554,-0.098765
11.473,3.0888,-0.066174,-0.096292
11.483,3.0888,-0.065782,-0.093818
11.493,3.0888,-0.065379,-0.091343
11.503,3.0888,-0.064966,-0.088868
11.513,3.0888,-0.064541,-0.086393
11.523,3.0888,-0.064106,-0.083918
11.533,3.0888,-0.063661,-0.081443
11.543,3.0888,-0.063205,-0.078968
11.553,3.0888,-0.062739,-0.076495
11.563,3.0888,-0.062263,-0.074021
11.573,3.0888,-0.061777,-0.071549
11.583,3.0888,-0.061282,-0.069079
11.593,3.0888,-0.060776,-0.066609
11.603,3.0888,-0.060262,-0.064141
11.613,3.0888,-0.059738,-0.061675
11.623,3.0888,-0.059205,-0.059211
11.633,3.0888,-0.058663,-0.056749
11.643,3.0888,-0.058112,-0.05429
11.653,3.0888,-0.057552,-0.051833
11.663,3.0888,-0.056984,-0.049379
11.673,3.0888,-0.056408,-0.046928
11.683,3.0888,-0.055823,-0.044479
11.693,3.0888,-0.055231,-0.042035
11.703,3.0888,-0.05463,-0.039593
11.713,3.0888,-0.054022,-0.037156
11.723,3.0888,-0.053406,-0.034722
11.733,3.0888,-0.052783,-0.032293
11.743,3.0888,-0.052153,-0.029867
11.753,3.0888,-0.051515,-0.027446
11.763,3.0888,-0.050871,-0.02503
11.773,3.0888,-0.050219,-0.022618
11.783,3.0888,-0.049562,-0.020212
11.793,3.0888,-0.048898,-0.01781
11.803,3.0888,-0.048227,-0.015414
11.813,3.0888,-0.047551,-0.013024
11.823,3.0888,-0.046868,-0.010639
11.833,3.0888,-0.04618,-0.0082596
11.843,3.0888,-0.045486,-0.0058866
11.853,3.0888,-0.044787,-0.0035198
11.863,3.0888,-0.044083,-0.0011593
11.873,3.0888,-0.043373,0.0011946
11.883,3.0888,-0.042659,0.0035417
11.893,3.0888,-0.04194,0.005882
11.903,3.0888,-0.041216,0.0082153
11.913,3.0888,-0.040488,0.010541
11.923,3.0888,-0.039756,0.01286
11.933,3.0888,-0.039019,0.015171
11.943,3.0888,-0.038279,0.017474
11.953,3.0888,-0.037535,0.01977
11.963,3.0888,-0.036787,0.022057
11.973,3.0888,-0.036036,0.024336
11.983,3.0888,-0.035282,0.026607
11.993,3.0888,-0.034524,0.02887
12.003,3.0888,-0.033764,0.031123
12.013,3.0888,-0.033001,0.033368
12.023,3.0888,-0.032235,0.035604
12.033,3.0888,-0.031467,0.037831
12.043,3.0888,-0.030697,0.040048
12.053,3.0888,-0.029924,0.042256
12.063,3.0888,-0.02915,0.044454
12.073,3.0888,-0.028374,0.046643
12.083,3.0888,-0.027596,0.048822
12.093,3.0888,-0.026817,0.05099
12.103,3.0888,-0.026037,0.053149
12.113,3.0888,-0.025256,0.055297
12.123,3.0888,-0.024473,0.057435
12.133,3.0888,-0.02369,0.059562
12.143,3.0888,-0.022906,0.061678
12.153,3.0888,-0.022122,0.063783
12.163,3.0888,-0.021338,0.065878
12.173,3.0888,-0.020553,0.067961
12.183,3.0888,-0.019768,0.070033
12.193,3.0888,-0.018984,0.072093
12.203,3.0888,-0.0182,0.074142
12.213,3.0888,-0.017416,0.076179
12.223,3.0888,-0.016633,0.078204
12.233,3.0888,-0.015851,0.080218
12.243,3.0888,-0.015069,0.082219
12.253,3.0888,-0.014289,0.084208
12.263,3.0888,-0.01351,0.086184
12.273,3.0888,-0.012732,0.088148
12.283,3.0888,-0.011956,0.0901
12.293,3.0888,-0.011182,0.092039
12.303,3.0888,-0.010409,0.093965
12.313,3.0888,-0.0096384,0.095877
12.323,3.0888,-0.0088699,0.097777
12.333,3.0888,-0.0081035,0.099664
12.343,3.0888,-0.0073396,0.10154
12.353,3.0888,-0.0065782,0.1034
12.363,3.0888,-0.0058194,0.10524
12.373,3.0888,-0.0050634,0.10708
12.383,3.0888,-0.0043104,0.1089
12.393,3.0888,-0.0035605,0.1107
12.403,3.0888,-0.0028137,0.11249
12.413,3.0888,-0.0020703,0.11427
12.423,3.0888,-0.0013303,0.11603
12.433,3.0888,-0.00059399,0.11778
12.443,3.0888,0.00013864,0.11951
12.453,3.0888,0.00086743,0.12123
12.463,3.0888,0.0015922,0.12294
12.473,3.0888,0.002313,0.12463
12.483,3.0888,0.0030295,0.1263
12.493,3.0888,0.0037416,0.12796
12.503,3.0888,0.0044493,0.12961
12.513,3.0888,0.0051525,0.13124
12.523,3.0888,0.0058509,0.13286
12.533,3.0888,0.0065446,0.13446
12.543,3.0888,0.0072333,0.13604
12.553,3.0888,0.007917,0.13761
12.563,3.0888,0.0085955,0.13917
12.573,3.0888,0.0092689,0.1407
12.583,3.0888,0.0099368,0.14223
12.593,3.0888,0.010599,0.14373
12.603,3.0888,0.011256,0.14522
12.613,3.0888,0.011908,0.1467
12.623,3.0888,0.012553,0.14816
12.633,3.0888,0.013193,0.1496
12.643,3.0888,0.013826,0.15103
12.653,3.0888,0.014454,0.15244
12.663,3.0888,0.015076,0.15383
12.673,3.0888,0.015691,0.15521
12.683,3.0888,0.0163,0.15657
12.693,3.0888,0.016902,0.15792
12.703,3.0888,0.017499,0.15925
12.713,3.0888,0.018088,0.16056
12.723,3.0888,0.018671,0.16186
12.733,3.0888,0.019247,0.16313
12.743,3.0888,0.019816,0.1644
12.753,3.0888,0.020378,0.16564
12.763,3.0888,0.020934,0.16687
12.773,3.0888,0.021482,0.16808
12.783,3.0888,0.022023,0.16928
12.793,3.0888,0.022557,0.17045
12.803,3.0888,0.023084,0.17161
12.813,3.0888,0.023603,0.17276
12.823,3.0888,0.024115,0.17388
12.833,3.0888,0.02462,0.17499
12.843,3.0888,0.025117,0.17608
12.853,3.0888,0.025606,0.17716
12.863,3.0888,0.026088,0.17821
12.873,3.0888,0.026562,0.17925
12.883,3.0888,0.027029,0.18027
12.893,3.0888,0.027487,0.18128
12.903,3.0888,0.027938,0.18227
12.913,3.0888,0.028381,0.18323
12.923,3.0888,0.028816,0.18419
12.933,3.0888,0.029242,0.18512
12.943,3.0888,0.029661,0.18604
12.953,3.0888,0.030072,0.18694
12.963,3.0888,0.030475,0.18782
12.973,3.0888,0.030869,0.18868
12.983,3.0888,0.031256,0.18953
12.993,3.0888,0.031634,0.19036
13.003,3.0888,0.032003,0.19117
13.013,3.0888,0.032365,0.19196
13.023,3.0888,0.032718,0.19273
13.033,3.0888,0.033063,0.19349
13.043,3.0888,0.0334,0.19423
13.053,3.0888,0.033728,0.19495
13.063,3.0888,0.034048,0.19565
13.073,3.0888,0.034359,0.19634
13.083,3.0888,0.034662,0.19701
13.093,3.0888,0.034956,0.19766
13.103,3.0888,0.035242,0.19829
13.113,3.0888,0.03552,0.1989
13.123,3.0888,0.035789,0.1995
13.133,3.0888,0.036049,0.20008
13.143,3.0888,0.036301,0.20064
13.153,3.0888,0.036544,0.20118
13.163,3.0888,0.036779,0.20171
13.173,3.0888,0.037006,0.20221
13.183,3.0888,0.037223,0.2027
13.193,3.0888,0.037433,0.20318
13.203,3.0888,0.037633,0.20363
13.213,3.0888,0.037826,0.20407
13.223,3.0888,0.038009,0.20448
13.233,3.0888,0.038185,0.20488
13.243,3.0888,0.038351,0.20527
13.253,3.0888,0.038509,0.20563
13.263,3.0888,0.038659,0.20598
13.273,3.0888,0.038801,0.20631
13.283,3.0888,0.038933,0.20662
13.293,3.0888,0.039058,0.20691
13.303,3.0888,0.039174,0.20719
13.313,3.0888,0.039281,0.20745
13.323,3.0888,0.039381,0.20769
13.333,3.0888,0.039472,0.20791
13.343,3.0888,0.039554,0.20812
13.353,3.0888,0.039629,0.20831
13.363,3.0888,0.039695,0.20848
13.373,3.0888,0.039753,0.20863
13.383,3.0888,0.039802,0.20877
13.393,3.0888,0.039844,0.20889
13.403,3.0888,0.039877,0.20899
13.413,3.0888,0.039902,0.20908
13.423,3.0888,0.03992,0.20914
13.433,3.0888,0.039929,0.20919
13.443,3.0888,0.03993,0.20923
13.453,3.0888,0.039923,0.20924
13.463,3.0888,0.039909,0.20924
13.473,3.0888,0.039886,0.20922
13.483,3.0888,0.039856,0.20919
13.493,3.0888,0.039818,0.20914
13.503,3.0888,0.039772,0.20907
13.513,3.0888,0.039719,0.20898
13.523,3.0888,0.039658,0.20888
13.533,3.0888,0.039589,0.20876
13.543,3.0888,0.039513,0.20862
13.553,3.0888,0.03943,0.20847
13.563,3.0888,0.039339,0.2083
13.573,3.0888,0.039241,0.20812
13.583,3.0888,0.039135,0.20792
13.593,3.0888,0.039022,0.2077
13.603,3.0888,0.038902,0.20747
13.613,3.0888,0.038775,0.20722
13.623,3.0888,0.038641,0.20695
13.633,3.0888,0.0385,0.20667
13.643,3.0888,0.038352,0.20637
13.653,3.0888,0.038197,0.20605
13.663,3.0888,0.038036,0.20572
13.673,3.0888,0.037868,0.20538
13.683,3.0888,0.037693,0.20502
13.693,3.0888,0.037511,0.20464
13.703,3.0888,0.037323,0.20425
13.713,3.0888,0.037129,0.20384
13.723,3.0888,0.036928,0.20341
13.733,3.0888,0.036721,0.20298
13.743,3.0888,0.036508,0.20252
13.753,3.0888,0.036288,0.20205
13.763,3.0888,0.036063,0.20157
13.773,3.0888,0.035831,0.20107
13.783,3.0888,0.035594,0.20055
13.793,3.0888,0.035351,0.20002
13.803,3.0888,0.035102,0.19948
13.813,3.0888,0.034847,0.19892
13.823,3.0888,0.034587,0.19835
13.833,3.0888,0.034321,0.19776
13.843,3.0888,0.03405,0.19716
13.853,3.0888,0.033773,0.19654
13.863,3.0888,0.033492,0.19591
13.873,3.0888,0.033205,0.19527
13.883,3.0888,0.032913,0.19461
13.893,3.0888,0.032615,0.19394
13.903,3.0888,0.032313,0.19325
13.913,3.0888,0.032007,0.19255
13.923,3.0888,0.031695,0.19184
13.933,3.0888,0.031379,0.19111
13.943,3.0888,0.031058,0.19037
13.953,3.0888,0.030733,0.18961
13.963,3.0888,0.030403,0.18885
13.973,3.0888,0.030069,0.18807
13.983,3.0888,0.02973,0.18727
13.993,3.0888,0.029388,0.18647
14.003,3.0888,0.029041,0.18565
14.013,3.0888,0.028691,0.18482
14.023,3.0888,0.028337,0.18397
14.033,3.0888,0.027979,0.18311
14.043,3.0888,0.027617,0.18224
14.053,3.0888,0.027251,0.18136
14.063,3.0888,0.026882,0.18047
14.073,3.0888,0.02651,0.17956
14.083,3.0888,0.026134,0.17864
14.093,3.0888,0.025756,0.17771
14.103,3.0888,0.025374,0.17677
14.113,3.0888,0.024989,0.17582
14.123,3.0888,0.024601,0.17485
14.133,3.0888,0.02421,0.17388
14.143,3.0888,0.023816,0.17289
14.153,3.0888,0.02342,0.17189
14.163,3.0888,0.023021,0.17088
14.173,3.0888,0.022619,0.16986
14.183,3.0888,0.022216,0.16883
14.193,3.0888,0.021809,0.16779
14.203,3.0888,0.021401,0.16673
14.213,3.0888,0.020991,0.16567
14.223,3.0888,0.020578,0.16459
14.233,3.0888,0.020164,0.16351
14.243,3.0888,0.019748,0.16242
14.253,3.0888,0.01933,0.16131
14.263,3.0888,0.01891,0.1602
14.273,3.0888,0.018489,0.15907
14.283,3.0888,0.018066,0.15794
14.293,3.0888,0.017642,0.15679
14.303,3.0888,0.017217,0.15564
14.313,3.0888,0.01679,0.15448
14.323,3.0888,0.016362,0.15331
14.333,3.0888,0.015934,0.15213
14.343,3.0888,0.015504,0.15094
14.353,3.0888,0.015074,0.14974
14.363,3.0888,0.014642,0.14853
14.373,3.0888,0.01421,0.14732
14.383,3.0888,0.013778,0.14609
14.393,3.0888,0.013345,0.14486
14.403,3.0888,0.012912,0.14362
14.413,3.0888,0.012478,0.14237
14.423,3.0888,0.012044,0.14111
14.433,3.0888,0.01161,0.13985
14.443,3.0888,0.011176,0.13858
14.453,3.0888,0.010742,0.1373
14.463,3.0888,0.010309,0.13601
14.473,3.0888,0.0098749,0.13471
14.483,3.0888,0.0094416,0.13341
14.493,3.0888,0.0090086,0.1321
14.503,3.0888,0.0085761,0.13079
14.513,3.0888,0.0081442,0.12946
14.523,3.0888,0.0077129,0.12814
14.533,3.0888,0.0072824,0.1268
14.543,3.0888,0.0068526,0.12546
14.553,3.0888,0.0064237,0.12411
14.563,3.0888,0.0059958,0.12275
14.573,3.0888,0.0055689,0.12139
14.583,3.0888,0.0051431,0.12002
14.593,3.0888,0.0047186,0.11865
14.603,3.0888,0.0042953,0.11727
14.613,3.0888,0.0038733,0.11589
14.623,3.0888,0.0034528,0.1145
14.633,3.0888,0.0030338,0.1131
14.643,3.0888,0.0026164,0.1117
14.653,3.0888,0.0022006,0.1103
14.663,3.0888,0.0017866,0.10889
14.673,3.0888,0.0013744,0.10747
14.683,3.0888,0.00096403,0.10605
14.693,3.0888,0.00055563,0.10463
14.703,3.0888,0.00014924,0.1032
14.713,3.0888,-0.00025505,0.10177
14.723,3.0888,-0.00065719,0.10033
14.733,3.0888,-0.0010571,0.098891
14.743,3.0888,-0.0014547,0.097447
14.753,3.0888,-0.00185,0.095998
14.763,3.0888,-0.0022428,0.094546
14.773,3.0888,-0.0026331,0.09309
14.783,3.0888,-0.0030209,0.091631
14.793,3.0888,-0.003406,0.090169
14.803,3.0888,-0.0037885,0.088703
14.813,3.0888,-0.0041682,0.087235
14.823,3.0888,-0.0045451,0.085764
14.833,3.0888,-0.0049192,0.084289
14.843,3.0888,-0.0052903,0.082813
14.853,3.0888,-0.0056584,0.081334
14.863,3.0888,-0.0060235,0.079852
14.873,3.0888,-0.0063855,0.078368
14.883,3.0888,-0.0067443,0.076882
14.893,3.0888,-0.0070999,0.075394
14.903,3.0888,-0.0074523,0.073904
14.913,3.0888,-0.0078013,0.072413
14.923,3.0888,-0.008147,0.07092
14.933,3.0888,-0.0084893,0.069425
14.943,3.0888,-0.008828,0.067929
14.953,3.0888,-0.0091633,0.066432
14.963,3.0888,-0.009495,0.064933
14.973,3.0888,-0.0098231,0.063434
14.983,3.0888,-0.010148,0.061934
14.993,3.0888,-0.010468,0.060433
15.003,3.0888,-0.010785,0.058931
15.013,3.0888,-0.011098,0.057429
15.023,3.0888,-0.011408,0.055927
15.033,3.0888,-0.011713,0.054424
15.043,3.0888,-0.012015,0.052921
15.053,3.0888,-0.012312,0.051418
15.063,3.0888,-0.012606,0.049915
15.073,3.0888,-0.012895,0.048413
15.083,3.0888,-0.013181,0.04691
15.093,3.0888,-0.013462,0.045409
15.103,3.0888,-0.013739,0.043907
15.113,3.0888,-0.014012,0.042407
15.123,3.0888,-0.014281,0.040907
15.133,3.0888,-0.014546,0.039409
15.143,3.0888,-0.014806,0.037911
15.153,3.0888,-0.015062,0.036414
15.163,3.0888,-0.015314,0.034919
15.173,3.0888,-0.015561,0.033425
15.183,3.0888,-0.015804,0.031933
15.193,3.0888,-0.016043,0.030442
15.203,3.0888,-0.016277,0.028954
15.213,3.0888,-0.016507,0.027467
15.223,3.0888,-0.016732,0.025982
15.233,3.0888,-0.016953,0.024499
15.243,3.0888,-0.017169,0.023018
15.253,3.0888,-0.017381,0.021539
15.263,3.0888,-0.017588,0.020063
15.273,3.0888,-0.01779,0.01859
15.283,3.0888,-0.017988,0.017119
15.293,3.0888,-0.018182,0.015651
15.303,3.0888,-0.01837,0.014186
15.313,3.0888,-0.018554,0.012724
15.323,3.0888,-0.018734,0.011265
15.333,3.0888,-0.018909,0.0098091
15.343,3.0888,-0.019079,0.0083565
15.353,3.0888,-0.019244,0.0069074
15.363,3.0888,-0.019405,0.0054618
15.373,3.0888,-0.019561,0.0040198
15.383,3.0888,-0.019713,0.0025816
15.393,3.0888,-0.019859,0.0011472
15.403,3.0888,-0.020001,-0.00028324
15.413,3.0888,-0.020139,-0.0017097
15.423,3.0888,-0.020271,-0.0031319
15.433,3.0888,-0.020399,-0.0045499
15.443,3.0888,-0.020522,-0.0059636
15.453,3.0888,-0.02064,-0.0073728
15.463,3.0888,-0.020754,-0.0087774
15.473,3.0888,-0.020863,-0.010177
15.483,3.0888,-0.020967,-0.011573
15.493,3.0888,-0.021067,-0.012963
15.503,3.0888,-0.021162,-0.014348
15.513,3.0888,-0.021252,-0.015729
15.523,3.0888,-0.021337,-0.017104
15.533,3.0888,-0.021418,-0.018474
15.543,3.0888,-0.021494,-0.019839
15.553,3.0888,-0.021566,-0.021198
15.563,3.0888,-0.021632,-0.022552
15.573,3.0888,-0.021695,-0.0239
15.583,3.0888,-0.021752,-0.025242
15.593,3.0888,-0.021805,-0.026579
15.603,3.0888,-0.021853,-0.027909
15.613,3.0888,-0.021897,-0.029234
15.623,3.0888,-0.021936,-0.030553
15.633,3.0888,-0.021971,-0.031865
15.643,3.0888,-0.022001,-0.033172
15.653,3.0888,-0.022026,-0.034471
15.663,3.0888,-0.022047,-0.035765
15.673,3.0888,-0.022064,-0.037052
15.683,3.0888,-0.022076,-0.038332
15.693,3.0888,-0.022083,-0.039606
15.703,3.0888,-0.022086,-0.040873
15.713,3.0888,-0.022085,-0.042133
15.723,3.0888,-0.022079,-0.043386
15.733,3.0888,-0.022069,-0.044633
15.743,3.0888,-0.022055,-0.045872
15.753,3.0888,-0.022037,-0.047104
15.763,3.0888,-0.022014,-0.048328
15.773,3.0888,-0.021986,-0.049546
15.783,3.0888,-0.021955,-0.050756
15.793,3.0888,-0.02192,-0.051958
15.803,3.0888,-0.02188,-0.053153
15.813,3.0888,-0.021836,-0.05434
15.823,3.0888,-0.021788,-0.05552
15.833,3.0888,-0.021736,-0.056692
15.843,3.0888,-0.02168,-0.057856
15.853,3.0888,-0.02162,-0.059012
15.863,3.0888,-0.021556,-0.06016
15.873,3.0888,-0.021487,-0.0613
15.883,3.0888,-0.021416,-0.062432
15.893,3.0888,-0.02134,-0.063556
15.903,3.0888,-0.02126,-0.064671
15.913,3.0888,-0.021177,-0.065779
15.923,3.0888,-0.021089,-0.066877
15.933,3.0888,-0.020998,-0.067968
15.943,3.0888,-0.020904,-0.069049
15.953,3.0888,-0.020805,-0.070123
15.963,3.0888,-0.020703,-0.071187
15.973,3.0888,-0.020598,-0.072243
15.983,3.0888,-0.020489,-0.07329
15.993,3.0888,-0.020376,-0.074328
16.003,3.0888,-0.02026,-0.075358
16.013,3.0888,-0.020141,-0.076378
16.023,3.0888,-0.020018,-0.07739
16.033,3.0888,-0.019892,-0.078392
16.043,3.0888,-0.019762,-0.079385
16.053,3.0888,-0.01963,-0.080369
16.063,3.0888,-0.019494,-0.081344
16.073,3.0888,-0.019355,-0.08231
16.083,3.0888,-0.019212,-0.083266
16.093,3.0888,-0.019067,-0.084213
16.103,3.0888,-0.018919,-0.08515
16.113,3.0888,-0.018768,-0.086078
16.123,3.0888,-0.018613,-0.086997
16.133,3.0888,-0.018456,-0.087906
16.143,3.0888,-0.018296,-0.088805
16.153,3.0888,-0.018134,-0.089694
16.163,3.0888,-0.017968,-0.090574
16.173,3.0888,-0.0178,-0.091444
16.183,3.0888,-0.017629,-0.092305
16.193,3.0888,-0.017455,-0.093155
16.203,3.0888,-0.017279,-0.093996
16.213,3.0888,-0.017101,-0.094827
16.223,3.0888,-0.01692,-0.095647
16.233,3.0888,-0.016736,-0.096458
16.243,3.0888,-0.016551,-0.097259
16.253,3.0888,-0.016362,-0.09805
16.263,3.0888,-0.016172,-0.09883
16.273,3.0888,-0.01598,-0.099601
16.283,3.0888,-0.015785,-0.10036
16.293,3.0888,-0.015588,-0.10111
16.303,3.0888,-0.015389,-0.10185
16.313,3.0888,-0.015188,-0.10258
16.323,3.0888,-0.014985,-0.1033
16.333,3.0888,-0.01478,-0.10401
16.343,3.0888,-0.014573,-0.10471
16.353,3.0888,-0.014365,-0.10539
16.363,3.0888,-0.014154,-0.10607
16.373,3.0888,-0.013942,-0.10674
16.383,3.0888,-0.013729,-0.1074
16.393,3.0888,-0.013513,-0.10804
16.403,3.0888,-0.013297,-0.10868
16.413,3.0888,-0.013078,-0.1093
16.423,3.0888,-0.012858,-0.10992
16.433,3.0888,-0.012637,-0.11052
16.443,3.0888,-0.012415,-0.11112
16.453,3.0888,-0.012191,-0.1117
16.463,3.0888,-0.011966,-0.11227
16.473,3.0888,-0.011739,-0.11283
16.483,3.0888,-0.011512,-0.11339
16.493,3.0888,-0.011283,-0.11393
16.503,3.0888,-0.011053,-0.11446
16.513,3.0888,-0.010823,-0.11497
16.523,3.0888,-0.010591,-0.11548
16.533,3.0888,-0.010359,-0.11598
16.543,3.0888,-0.010125,-0.11647
16.553,3.0888,-0.0098912,-0.11694
16.563,3.0888,-0.0096564,-0.11741
16.573,3.0888,-0.0094208,-0.11786
16.583,3.0888,-0.0091846,-0.11831
16.593,3.0888,-0.0089478,-0.11874
16.603,3.0888,-0.0087104,-0.11916
16.613,3.0888,-0.0084726,-0.11957
16.623,3.0888,-0.0082343,-0.11997
16.633,3.0888,-0.0079957,-0.12036
16.643,3.0888,-0.0077566,-0.12074
16.653,3.0888,-0.0075173,-0.12111
16.663,3.0888,-0.0072778,-0.12147
16.673,3.0888,-0.007038,-0.12182
16.683,3.0888,-0.0067981,-0.12215
16.693,3.0888,-0.0065581,-0.12248
16.703,3.0888,-0.0063181,-0.12279
16.713,3.0888,-0.0060781,-0.1231
16.723,3.0888,-0.005838,-0.12339
16.733,3.0888,-0.0055981,-0.12367
16.743,3.0888,-0.0053584,-0.12394
16.753,3.0888,-0.0051188,-0.1242
16.763,3.0888,-0.0048794,-0.12445
16.773,3.0888,-0.0046403,-0.12469
16.783,3.0888,-0.0044016,-0.12492
16.793,3.0888,-0.0041632,-0.12514
16.803,3.0888,-0.0039253,-0.12535
16.813,3.0888,-0.0036878,-0.12554
16.823,3.0888,-0.0034508,-0.12573
16.833,3.0888,-0.0032143,-0.1259
16.843,3.0888,-0.0029785,-0.12607
16.853,3.0888,-0.0027433,-0.12622
16.863,3.0888,-0.0025087,-0.12637
16.873,3.0888,-0.0022749,-0.1265
16.883,3.0888,-0.0020419,-0.12662
16.893,3.0888,-0.0018097,-0.12673
16.903,3.0888,-0.0015783,-0.12683
16.913,3.0888,-0.0013478,-0.12692
16.923,3.0888,-0.0011182,-0.127
16.933,3.0888,-0.00088967,-0.12707
16.943,3.0888,-0.00066211,-0.12713
16.953,3.0888,-0.00043561,-0.12718
16.963,3.0888,-0.0002102,-0.12722
16.973,3.0888,1.41E-05,-0.12725
16.983,3.0888,0.00023718,-0.12727
16.993,3.0888,0.00045908,-0.12727
17.003,3.0888,0.00067972,-0.12727
17.013,3.0888,0.00089908,-0.12726
17.023,3.0888,0.0011171,-0.12723
17.033,3.0888,0.0013338,-0.1272
17.043,3.0888,0.0015491,-0.12716
17.053,3.0888,0.0017629,-0.1271
17.063,3.0888,0.0019753,-0.12704
17.073,3.0888,0.0021862,-0.12697
17.083,3.0888,0.0023956,-0.12688
17.093,3.0888,0.0026034,-0.12679
17.103,3.0888,0.0028096,-0.12669
17.113,3.0888,0.0030141,-0.12657
17.123,3.0888,0.003217,-0.12645
17.133,3.0888,0.0034182,-0.12631
17.143,3.0888,0.0036177,-0.12617
17.153,3.0888,0.0038154,-0.12602
17.163,3.0888,0.0040113,-0.12586
17.173,3.0888,0.0042054,-0.12568
17.183,3.0888,0.0043976,-0.1255
17.193,3.0888,0.004588,-0.12531
17.203,3.0888,0.0047765,-0.12511
17.213,3.0888,0.004963,-0.1249
17.223,3.0888,0.0051476,-0.12468
17.233,3.0888,0.0053302,-0.12445
17.243,3.0888,0.0055108,-0.12421
17.253,3.0888,0.0056894,-0.12396
17.263,3.0888,0.0058659,-0.1237
17.273,3.0888,0.0060403,-0.12344
17.283,3.0888,0.0062126,-0.12316
17.293,3.0888,0.0063827,-0.12288
17.303,3.0888,0.0065508,-0.12258
17.313,3.0888,0.0067166,-0.12228
17.323,3.0888,0.0068802,-0.12197
17.333,3.0888,0.0070417,-0.12165
17.343,3.0888,0.0072008,-0.12132
17.353,3.0888,0.0073578,-0.12098
17.363,3.0888,0.0075124,-0.12063
17.373,3.0888,0.0076647,-0.12027
17.383,3.0888,0.0078148,-0.11991
17.393,3.0888,0.0079625,-0.11953
17.403,3.0888,0.0081078,-0.11915
17.413,3.0888,0.0082508,-0.11876
17.423,3.0888,0.0083914,-0.11836
17.433,3.0888,0.0085295,-0.11795
17.443,3.0888,0.0086653,-0.11754
17.453,3.0888,0.0087987,-0.11711
17.463,3.0888,0.0089296,-0.11668
17.473,3.0888,0.009058,-0.11624
17.483,3.0888,0.009184,-0.11579
17.493,3.0888,0.0093075,-0.11534
17.503,3.0888,0.0094285,-0.11487
17.513,3.0888,0.009547,-0.1144
17.523,3.0888,0.009663,-0.11392
17.533,3.0888,0.0097765,-0.11343
17.543,3.0888,0.0098874,-0.11293
17.553,3.0888,0.0099958,-0.11243
17.563,3.0888,0.010102,-0.11192
17.573,3.0888,0.010205,-0.1114
17.583,3.0888,0.010306,-0.11087
17.593,3.0888,0.010404,-0.11034
17.603,3.0888,0.010499,-0.1098
17.613,3.0888,0.010592,-0.10925
17.623,3.0888,0.010683,-0.10869
17.633,3.0888,0.010771,-0.10813
17.643,3.0888,0.010856,-0.10756
17.653,3.0888,0.010938,-0.10698
17.663,3.0888,0.011018,-0.1064
17.673,3.0888,0.011096,-0.10581
17.683,3.0888,0.011171,-0.10521
17.693,3.0888,0.011243,-0.1046
17.703,3.0888,0.011312,-0.10399
17.713,3.0888,0.011379,-0.10337
17.723,3.0888,0.011444,-0.10275
17.733,3.0888,0.011505,-0.10212
17.743,3.0888,0.011565,-0.10148
17.753,3.0888,0.011621,-0.10084
17.763,3.0888,0.011675,-0.10019
17.773,3.0888,0.011726,-0.099529
17.783,3.0888,0.011775,-0.098867
17.793,3.0888,0.011821,-0.098198
17.803,3.0888,0.011865,-0.097523
17.813,3.0888,0.011906,-0.096842
17.823,3.0888,0.011944,-0.096156
17.833,3.0888,0.01198,-0.095463
17.843,3.0888,0.012013,-0.094765
17.853,3.0888,0.012044,-0.094062
17.863,3.0888,0.012072,-0.093352
17.873,3.0888,0.012098,-0.092637
17.883,3.0888,0.012121,-0.091917
17.893,3.0888,0.012141,-0.091192
17.903,3.0888,0.012159,-0.090461
17.913,3.0888,0.012175,-0.089725
17.923,3.0888,0.012188,-0.088983
17.933,3.0888,0.012199,-0.088237
17.943,3.0888,0.012207,-0.087486
17.953,3.0888,0.012212,-0.08673
17.963,3.0888,0.012215,-0.085969
17.973,3.0888,0.012216,-0.085203
17.983,3.0888,0.012214,-0.084432
17.993,3.0888,0.01221,-0.083657
18.003,3.0888,0.012204,-0.082878
18.013,3.0888,0.012195,-0.082093
18.023,3.0888,0.012183,-0.081305
18.033,3.0888,0.01217,-0.080512
18.043,3.0888,0.012154,-0.079715
18.053,3.0888,0.012135,-0.078914
18.063,3.0888,0.012115,-0.078109
18.073,3.0888,0.012092,-0.077299
18.083,3.0888,0.012066,-0.076486
18.093,3.0888,0.012039,-0.075669
18.103,3.0888,0.012009,-0.074848
18.113,3.0888,0.011977,-0.074024
18.123,3.0888,0.011943,-0.073196
18.133,3.0888,0.011907,-0.072364
18.143,3.0888,0.011868,-0.071529
18.153,3.0888,0.011827,-0.07069
18.163,3.0888,0.011784,-0.069848
18.173,3.0888,0.011739,-0.069003
18.183,3.0888,0.011692,-0.068155
18.193,3.0888,0.011643,-0.067304
18.203,3.0888,0.011592,-0.066449
18.213,3.0888,0.011539,-0.065592
18.223,3.0888,0.011484,-0.064732
18.233,3.0888,0.011426,-0.063869
18.243,3.0888,0.011367,-0.063003
18.253,3.0888,0.011306,-0.062135
18.263,3.0888,0.011243,-0.061264
18.273,3.0888,0.011178,-0.060391
18.283,3.0888,0.011111,-0.059515
18.293,3.0888,0.011042,-0.058637
18.303,3.0888,0.010972,-0.057757
18.313,3.0888,0.010899,-0.056875
18.323,3.0888,0.010825,-0.055991
18.333,3.0888,0.010749,-0.055104
18.343,3.0888,0.010672,-0.054216
18.353,3.0888,0.010592,-0.053326
18.363,3.0888,0.010511,-0.052434
18.373,3.0888,0.010428,-0.05154
18.383,3.0888,0.010344,-0.050645
18.393,3.0888,0.010258,-0.049748
18.403,3.0888,0.01017,-0.04885
18.413,3.0888,0.010081,-0.04795
18.423,3.0888,0.0099906,-0.047049
18.433,3.0888,0.0098984,-0.046147
18.443,3.0888,0.0098047,-0.045243
18.453,3.0888,0.0097096,-0.044339
18.463,3.0888,0.0096131,-0.043433
18.473,3.0888,0.0095151,-0.042527
18.483,3.0888,0.0094157,-0.04162
18.493,3.0888,0.009315,-0.040712
18.503,3.0888,0.009213,-0.039803
18.513,3.0888,0.0091097,-0.038894
18.523,3.0888,0.0090051,-0.037984
18.533,3.0888,0.0088993,-0.037073
18.543,3.0888,0.0087922,-0.036162
18.553,3.0888,0.008684,-0.035251
18.563,3.0888,0.0085746,-0.03434
18.573,3.0888,0.0084641,-0.033428
18.583,3.0888,0.0083525,-0.032516
18.593,3.0888,0.0082397,-0.031604
18.603,3.0888,0.008126,-0.030693
18.613,3.0888,0.0080112,-0.029781
18.623,3.0888,0.0078954,-0.02887
18.633,3.0888,0.0077787,-0.027958
18.643,3.0888,0.007661,-0.027047
18.653,3.0888,0.0075425,-0.026137
18.663,3.0888,0.007423,-0.025227
18.673,3.0888,0.0073027,-0.024317
18.683,3.0888,0.0071816,-0.023408
18.693,3.0888,0.0070597,-0.0225
18.703,3.0888,0.006937,-0.021593
18.713,3.0888,0.0068135,-0.020686
18.723,3.0888,0.0066894,-0.01978
18.733,3.0888,0.0065646,-0.018875
18.743,3.0888,0.0064391,-0.017972
18.753,3.0888,0.006313,-0.017069
18.763,3.0888,0.0061863,-0.016168
18.773,3.0888,0.0060591,-0.015267
18.783,3.0888,0.0059313,-0.014368
18.793,3.0888,0.0058029,-0.013471
18.803,3.0888,0.0056742,-0.012575
18.813,3.0888,0.0055449,-0.01168
18.823,3.0888,0.0054152,-0.010787
18.833,3.0888,0.0052852,-0.0098957
18.843,3.0888,0.0051547,-0.0090061
18.853,3.0888,0.0050239,-0.0081182
18.863,3.0888,0.0048928,-0.0072322
18.873,3.0888,0.0047614,-0.006348
18.883,3.0888,0.0046298,-0.0054659
18.893,3.0888,0.0044979,-0.0045858
18.903,3.0888,0.0043658,-0.0037078
18.913,3.0888,0.0042335,-0.002832
18.923,3.0888,0.0041011,-0.0019584
18.933,3.0888,0.0039685,-0.0010872
18.943,3.0888,0.0038359,-0.00021826
18.953,3.0888,0.0037032,0.00064823
18.963,3.0888,0.0035704,0.0015122
18.973,3.0888,0.0034377,0.0023737
18.983,3.0888,0.0033049,0.0032325
18.993,3.0888,0.0031722,0.0040886
19.003,3.0888,0.0030395,0.0049421
19.013,3.0888,0.0029069,0.0057927
19.023,3.0888,0.0027745,0.0066404
19.033,3.0888,0.0026421,0.0074853
19.043,3.0888,0.00251,0.0083272
19.053,3.0888,0.002378,0.009166
19.063,3.0888,0.0022463,0.010002
19.073,3.0888,0.0021148,0.010834
19.083,3.0888,0.0019835,0.011664
19.093,3.0888,0.0018526,0.01249
19.103,3.0888,0.0017219,0.013313
19.113,3.0888,0.0015916,0.014132
19.123,3.0888,0.0014617,0.014948
19.133,3.0888,0.0013321,0.01576
19.143,3.0888,0.001203,0.016569
19.153,3.0888,0.0010743,0.017375
19.163,3.0888,0.00094605,0.018176
19.173,3.0888,0.00081828,0.018974
19.183,3.0888,0.00069102,0.019768
19.193,3.0888,0.00056429,0.020559
19.203,3.0888,0.0004381,0.021345
19.213,3.0888,0.00031249,0.022128
19.223,3.0888,0.00018746,0.022906
19.233,3.0888,6.31E-05,0.023681
19.243,3.0888,-6.07E-05,0.024452
19.253,3.0888,-0.00018383,0.025218
19.263,3.0888,-0.00030627,0.02598
19.273,3.0888,-0.000428,0.026738
19.283,3.0888,-0.00054902,0.027492
19.293,3.0888,-0.0006693,0.028241
19.303,3.0888,-0.00078881,0.028986
19.313,3.0888,-0.00090755,0.029727
19.323,3.0888,-0.0010255,0.030463
19.333,3.0888,-0.0011426,0.031194
19.343,3.0888,-0.0012589,0.031921
19.353,3.0888,-0.0013743,0.032644
19.363,3.0888,-0.0014889,0.033362
19.373,3.0888,-0.0016025,0.034075
19.383,3.0888,-0.0017153,0.034783
19.393,3.0888,-0.0018271,0.035487
19.403,3.0888,-0.001938,0.036185
19.413,3.0888,-0.0020479,0.036879
19.423,3.0888,-0.0021568,0.037568
19.433,3.0888,-0.0022647,0.038252
19.443,3.0888,-0.0023717,0.038931
19.453,3.0888,-0.0024776,0.039605
19.463,3.0888,-0.0025824,0.040274
19.473,3.0888,-0.0026862,0.040938
19.483,3.0888,-0.0027889,0.041597
19.493,3.0888,-0.0028905,0.04225
19.503,3.0888,-0.0029911,0.042898
19.513,3.0888,-0.0030905,0.043541
19.523,3.0888,-0.0031887,0.044179
19.533,3.0888,-0.0032859,0.044811
19.543,3.0888,-0.0033818,0.045438
19.553,3.0888,-0.0034766,0.04606
19.563,3.0888,-0.0035702,0.046676
19.573,3.0888,-0.0036626,0.047287
19.583,3.0888,-0.0037538,0.047892
19.593,3.0888,-0.0038438,0.048492
19.603,3.0888,-0.0039326,0.049086
19.613,3.0888,-0.0040201,0.049674
19.623,3.0888,-0.0041063,0.050257
19.633,3.0888,-0.0041913,0.050834
19.643,3.0888,-0.004275,0.051405
19.653,3.0888,-0.0043575,0.051971
19.663,3.0888,-0.0044386,0.052531
19.673,3.0888,-0.0045184,0.053085
19.683,3.0888,-0.0045969,0.053633
19.693,3.0888,-0.0046741,0.054176
19.703,3.0888,-0.00475,0.054712
19.713,3.0888,-0.0048245,0.055243
19.723,3.0888,-0.0048977,0.055768
19.733,3.0888,-0.0049695,0.056287
19.743,3.0888,-0.00504,0.0568
19.753,3.0888,-0.0051091,0.057307
19.763,3.0888,-0.0051768,0.057807
19.773,3.0888,-0.0052431,0.058302
19.783,3.0888,-0.0053081,0.058791
19.793,3.0888,-0.0053716,0.059273
19.803,3.0888,-0.0054338,0.05975
19.813,3.0888,-0.0054946,0.06022
19.823,3.0888,-0.0055539,0.060685
19.833,3.0888,-0.0056118,0.061143
19.843,3.0888,-0.0056684,0.061595
19.853,3.0888,-0.0057235,0.06204
19.863,3.0888,-0.0057771,0.06248
19.873,3.0888,-0.0058294,0.062913
19.883,3.0888,-0.0058802,0.06334
19.893,3.0888,-0.0059296,0.06376
19.903,3.0888,-0.0059775,0.064175
19.913,3.0888,-0.0060241,0.064583
19.923,3.0888,-0.0060691,0.064984
19.933,3.0888,-0.0061128,0.06538
19.943,3.0888,-0.006155,0.065769
19.953,3.0888,-0.0061957,0.066151
19.963,3.0888,-0.006235,0.066527
19.973,3.0888,-0.0062729,0.066897
19.983,3.0888,-0.0063093,0.067261
19.993,3.0888,-0.0063443,0.067618
20.003,3.0888,-0.0063778,0.067968
20.013,3.0888,-0.0064099,0.068312
20.023,3.0888,-0.0064406,0.06865
20.033,3.0888,-0.0064698,0.068981
20.043,3.0888,-0.0064976,0.069306
20.053,3.0888,-0.0065239,0.069624
20.063,3.0888,-0.0065488,0.069936
20.073,3.0888,-0.0065723,0.070241
20.083,3.0888,-0.0065944,0.07054
20.093,3.0888,-0.006615,0.070833
20.103,3.0888,-0.0066342,0.071118
20.113,3.0888,-0.006652,0.071398
20.123,3.0888,-0.0066684,0.07167
20.133,3.0888,-0.0066834,0.071937
20.143,3.0888,-0.0066969,0.072196
20.153,3.0888,-0.0067091,0.07245
20.163,3.0888,-0.0067199,0.072696
20.173,3.0888,-0.0067292,0.072936
20.183,3.0888,-0.0067372,0.07317
20.193,3.0888,-0.0067438,0.073397
20.203,3.0888,-0.0067491,0.073618
20.213,3.0888,-0.006753,0.073832
20.223,3.0888,-0.0067555,0.074039
20.233,3.0888,-0.0067566,0.07424
20.243,3.0888,-0.0067564,0.074435
20.253,3.0888,-0.0067549,0.074623
20.263,3.0888,-0.006752,0.074804
20.273,3.0888,-0.0067478,0.074979
20.283,3.0888,-0.0067423,0.075147
20.293,3.0888,-0.0067355,0.075309
20.303,3.0888,-0.0067274,0.075464
20.313,3.0888,-0.006718,0.075613
20.323,3.0888,-0.0067073,0.075756
20.333,3.0888,-0.0066953,0.075892
20.343,3.0888,-0.0066821,0.076021
20.353,3.0888,-0.0066676,0.076144
20.363,3.0888,-0.0066518,0.076261
20.373,3.0888,-0.0066348,0.076371
20.383,3.0888,-0.0066166,0.076474
20.393,3.0888,-0.0065972,0.076571
20.403,3.0888,-0.0065765,0.076662
20.413,3.0888,-0.0065547,0.076747
20.423,3.0888,-0.0065317,0.076825
20.433,3.0888,-0.0065074,0.076896
20.443,3.0888,-0.0064821,0.076961
20.453,3.0888,-0.0064555,0.07702
20.463,3.0888,-0.0064279,0.077073
20.473,3.0888,-0.0063991,0.077119
20.483,3.0888,-0.0063691,0.077159
20.493,3.0888,-0.0063381,0.077192
20.503,3.0888,-0.006306,0.077219
20.513,3.0888,-0.0062728,0.07724
20.523,3.0888,-0.0062385,0.077255
20.533,3.0888,-0.0062031,0.077264
20.543,3.0888,-0.0061667,0.077266
20.553,3.0888,-0.0061293,0.077262
20.563,3.0888,-0.0060909,0.077252
20.573,3.0888,-0.0060514,0.077235
20.583,3.0888,-0.006011,0.077213
20.593,3.0888,-0.0059695,0.077184
20.603,3.0888,-0.0059271,0.077149
20.613,3.0888,-0.0058837,0.077109
20.623,3.0888,-0.0058394,0.077062
20.633,3.0888,-0.0057942,0.077009
20.643,3.0888,-0.0057481,0.07695
20.653,3.0888,-0.005701,0.076885
20.663,3.0888,-0.0056531,0.076814
20.673,3.0888,-0.0056043,0.076737
20.683,3.0888,-0.0055546,0.076654
20.693,3.0888,-0.0055041,0.076565
20.703,3.0888,-0.0054527,0.07647
20.713,3.0888,-0.0054006,0.07637
20.723,3.0888,-0.0053476,0.076263
20.733,3.0888,-0.0052939,0.076151
20.743,3.0888,-0.0052394,0.076033
20.753,3.0888,-0.0051841,0.075909
20.763,3.0888,-0.0051281,0.075779
20.773,3.0888,-0.0050714,0.075644
20.783,3.0888,-0.0050139,0.075503
20.793,3.0888,-0.0049558,0.075356
20.803,3.0888,-0.004897,0.075204
20.813,3.0888,-0.0048375,0.075046
20.823,3.0888,-0.0047773,0.074883
20.833,3.0888,-0.0047165,0.074714
20.843,3.0888,-0.0046552,0.074539
20.853,3.0888,-0.0045932,0.074359
20.863,3.0888,-0.0045306,0.074174
20.873,3.0888,-0.0044674,0.073983
20.883,3.0888,-0.0044037,0.073786
20.893,3.0888,-0.0043394,0.073585
20.903,3.0888,-0.0042746,0.073378
20.913,3.0888,-0.0042093,0.073165
20.923,3.0888,-0.0041435,0.072948
20.933,3.0888,-0.0040773,0.072725
20.943,3.0888,-0.0040105,0.072497
20.953,3.0888,-0.0039433,0.072263
20.963,3.0888,-0.0038757,0.072025
20.973,3.0888,-0.0038077,0.071781
20.983,3.0888,-0.0037393,0.071533
20.993,3.0888,-0.0036704,0.071279
21.003,3.0888,-0.0036012,0.071021
21.013,3.0888,-0.0035317,0.070757
21.023,3.0888,-0.0034618,0.070488
21.033,3.0888,-0.0033916,0.070215
21.043,3.0888,-0.0033211,0.069937
21.053,3.0888,-0.0032503,0.069653
21.063,3.0888,-0.0031792,0.069366
21.073,3.0888,-0.0031078,0.069073
21.083,3.0888,-0.0030363,0.068775
21.093,3.0888,-0.0029644,0.068473
21.103,3.0888,-0.0028924,0.068167
21.113,3.0888,-0.0028202,0.067855
21.123,3.0888,-0.0027477,0.067539
21.133,3.0888,-0.0026752,0.067219
21.143,3.0888,-0.0026024,0.066894
21.153,3.0888,-0.0025296,0.066565
21.163,3.0888,-0.0024566,0.066231
21.173,3.0888,-0.0023835,0.065893
21.183,3.0888,-0.0023103,0.06555
21.193,3.0888,-0.002237,0.065203
21.203,3.0888,-0.0021636,0.064852
21.213,3.0888,-0.0020903,0.064497
21.223,3.0888,-0.0020168,0.064137
21.233,3.0888,-0.0019434,0.063774
21.243,3.0888,-0.00187,0.063406
21.253,3.0888,-0.0017966,0.063034
21.263,3.0888,-0.0017232,0.062659
21.273,3.0888,-0.0016498,0.062279
21.283,3.0888,-0.0015765,0.061895
21.293,3.0888,-0.0015033,0.061508
21.303,3.0888,-0.0014301,0.061116
21.313,3.0888,-0.0013571,0.060721
21.323,3.0888,-0.0012841,0.060322
21.333,3.0888,-0.0012113,0.059919
21.343,3.0888,-0.0011386,0.059513
21.353,3.0888,-0.0010661,0.059103
21.363,3.0888,-0.00099375,0.05869
21.373,3.0888,-0.00092157,0.058272
21.383,3.0888,-0.00084959,0.057852
21.393,3.0888,-0.00077781,0.057428
21.403,3.0888,-0.00070625,0.057
21.413,3.0888,-0.00063493,0.056569
21.423,3.0888,-0.00056385,0.056135
21.433,3.0888,-0.00049303,0.055698
21.443,3.0888,-0.00042248,0.055257
21.453,3.0888,-0.00035221,0.054813
21.463,3.0888,-0.00028224,0.054366
21.473,3.0888,-0.00021258,0.053916
21.483,3.0888,-0.00014325,0.053463
21.493,3.0888,-7.42E-05,0.053007
21.503,3.0888,-5.58E-06,0.052548
21.513,3.0888,6.27E-05,0.052085
21.523,3.0888,0.00013066,0.05162
21.533,3.0888,0.00019822,0.051153
21.543,3.0888,0.00026538,0.050682
21.553,3.0888,0.00033214,0.050209
21.563,3.0888,0.00039849,0.049733
21.573,3.0888,0.00046441,0.049254
21.583,3.0888,0.00052989,0.048773
21.593,3.0888,0.00059493,0.048289
21.603,3.0888,0.00065951,0.047803
21.613,3.0888,0.00072363,0.047314
21.623,3.0888,0.00078726,0.046823
21.633,3.0888,0.00085041,0.046329
21.643,3.0888,0.00091306,0.045833
21.653,3.0888,0.0009752,0.045335
21.663,3.0888,0.0010368,0.044834
21.673,3.0888,0.0010979,0.044332
21.683,3.0888,0.0011585,0.043827
21.693,3.0888,0.0012185,0.04332
21.703,3.0888,0.001278,0.042811
21.713,3.0888,0.0013369,0.0423
21.723,3.0888,0.0013952,0.041788
21.733,3.0888,0.0014529,0.041273
21.743,3.0888,0.0015101,0.040756
21.753,3.0888,0.0015666,0.040238
21.763,3.0888,0.0016226,0.039717
21.773,3.0888,0.0016779,0.039196
21.783,3.0888,0.0017326,0.038672
21.793,3.0888,0.0017867,0.038147
21.803,3.0888,0.0018402,0.03762
21.813,3.0888,0.001893,0.037092
21.823,3.0888,0.0019451,0.036562
21.833,3.0888,0.0019966,0.03603
21.843,3.0888,0.0020474,0.035498
21.853,3.0888,0.0020976,0.034964
21.863,3.0888,0.0021471,0.034428
21.873,3.0888,0.0021959,0.033892
21.883,3.0888,0.002244,0.033354
21.893,3.0888,0.0022914,0.032815
21.903,3.0888,0.0023381,0.032275
21.913,3.0888,0.0023841,0.031734
21.923,3.0888,0.0024294,0.031192
21.933,3.0888,0.0024739,0.030649
21.943,3.0888,0.0025178,0.030105
21.953,3.0888,0.0025609,0.02956
21.963,3.0888,0.0026033,0.029014
21.973,3.0888,0.0026449,0.028467
21.983,3.0888,0.0026858,0.02792
21.993,3.0888,0.002726,0.027372
22.003,3.0888,0.0027654,0.026824
22.013,3.0888,0.002804,0.026274
22.023,3.0888,0.0028419,0.025724
22.033,3.0888,0.002879,0.025174
22.043,3.0888,0.0029154,0.024623
22.053,3.0888,0.002951,0.024072
22.063,3.0888,0.0029858,0.023521
22.073,3.0888,0.0030199,0.022969
22.083,3.0888,0.0030531,0.022416
22.093,3.0888,0.0030856,0.021864
22.103,3.0888,0.0031173,0.021311
22.113,3.0888,0.0031483,0.020758
22.123,3.0888,0.0031784,0.020206
22.133,3.0888,0.0032078,0.019653
22.143,3.0888,0.0032363,0.0191
22.153,3.0888,0.0032641,0.018547
22.163,3.0888,0.0032911,0.017994
22.173,3.0888,0.0033173,0.017441
22.183,3.0888,0.0033426,0.016888
22.193,3.0888,0.0033672,0.016336
22.203,3.0888,0.003391,0.015784
22.213,3.0888,0.003414,0.015232
22.223,3.0888,0.0034362,0.01468
22.233,3.0888,0.0034576,0.014129
22.243,3.0888,0.0034782,0.013578
22.253,3.0888,0.003498,0.013028
22.263,3.0888,0.003517,0.012478
22.273,3.0888,0.0035352,0.011929
22.283,3.0888,0.0035527,0.01138
22.293,3.0888,0.0035693,0.010832
22.303,3.0888,0.0035851,0.010285
22.313,3.0888,0.0036001,0.009738
22.323,3.0888,0.0036144,0.0091921
22.333,3.0888,0.0036278,0.008647
22.343,3.0888,0.0036404,0.0081027
22.353,3.0888,0.0036523,0.0075593
22.363,3.0888,0.0036634,0.0070169
22.373,3.0888,0.0036737,0.0064754
22.383,3.0888,0.0036832,0.0059349
22.393,3.0888,0.0036919,0.0053955
22.403,3.0888,0.0036999,0.0048571
22.413,3.0888,0.003707,0.0043199
22.423,3.0888,0.0037134,0.0037838
22.433,3.0888,0.003719,0.0032489
22.443,3.0888,0.0037239,0.0027153
22.453,3.0888,0.003728,0.002183
22.463,3.0888,0.0037313,0.001652
22.473,3.0888,0.0037339,0.0011223
22.483,3.0888,0.0037357,0.00059409
22.493,3.0888,0.0037368,6.73E-05
22.503,3.0888,0.0037371,-0.00045806
22.513,3.0888,0.0037367,-0.00098188
22.523,3.0888,0.0037355,-0.0015041
22.533,3.0888,0.0037336,-0.0020248
22.543,3.0888,0.003731,-0.0025439
22.553,3.0888,0.0037276,-0.0030613
22.563,3.0888,0.0037236,-0.0035769
22.573,3.0888,0.0037188,-0.0040909
22.583,3.0888,0.0037133,-0.0046031
22.593,3.0888,0.003707,-0.0051134
22.603,3.0888,0.0037001,-0.0056219
22.613,3.0888,0.0036925,-0.0061286
22.623,3.0888,0.0036842,-0.0066333
22.633,3.0888,0.0036752,-0.0071361
22.643,3.0888,0.0036655,-0.0076369
22.653,3.0888,0.0036551,-0.0081356
22.663,3.0888,0.0036441,-0.0086323
22.673,3.0888,0.0036324,-0.0091269
22.683,3.0888,0.00362,-0.0096194
22.693,3.0888,0.003607,-0.01011
22.703,3.0888,0.0035933,-0.010598
22.713,3.0888,0.003579,-0.011084
22.723,3.0888,0.0035641,-0.011568
22.733,3.0888,0.0035485,-0.012049
22.743,3.0888,0.0035323,-0.012528
22.753,3.0888,0.0035155,-0.013005
22.763,3.0888,0.0034981,-0.013479
22.773,3.0888,0.0034801,-0.013951
22.783,3.0888,0.0034614,-0.01442
22.793,3.0888,0.0034422,-0.014887
22.803,3.0888,0.0034224,-0.015352
22.813,3.0888,0.003402,-0.015814
22.823,3.0888,0.0033811,-0.016273
22.833,3.0888,0.0033596,-0.01673
22.843,3.0888,0.0033375,-0.017184
22.853,3.0888,0.0033149,-0.017636
22.863,3.0888,0.0032918,-0.018084
22.873,3.0888,0.0032681,-0.018531
22.883,3.0888,0.0032439,-0.018974
22.893,3.0888,0.0032192,-0.019415
22.903,3.0888,0.0031939,-0.019852
22.913,3.0888,0.0031682,-0.020287
22.923,3.0888,0.0031419,-0.020719
22.933,3.0888,0.0031152,-0.021149
22.943,3.0888,0.003088,-0.021575
22.953,3.0888,0.0030604,-0.021999
22.963,3.0888,0.0030322,-0.022419
22.973,3.0888,0.0030036,-0.022837
22.983,3.0888,0.0029746,-0.023251
22.993,3.0888,0.0029451,-0.023662
23.003,3.0888,0.0029152,-0.024071
23.013,3.0888,0.0028849,-0.024476
23.023,3.0888,0.0028541,-0.024878
23.033,3.0888,0.002823,-0.025278
23.043,3.0888,0.0027914,-0.025673
23.053,3.0888,0.0027595,-0.026066
23.063,3.0888,0.0027272,-0.026456
23.073,3.0888,0.0026945,-0.026842
23.083,3.0888,0.0026614,-0.027225
23.093,3.0888,0.002628,-0.027605
23.103,3.0888,0.0025942,-0.027982
23.113,3.0888,0.0025601,-0.028355
23.123,3.0888,0.0025257,-0.028725
23.133,3.0888,0.002491,-0.029092
23.143,3.0888,0.0024559,-0.029455
23.153,3.0888,0.0024205,-0.029815
23.163,3.0888,0.0023849,-0.030171
23.173,3.0888,0.0023489,-0.030524
23.183,3.0888,0.0023127,-0.030874
23.193,3.0888,0.0022762,-0.03122
23.203,3.0888,0.0022394,-0.031563
23.213,3.0888,0.0022024,-0.031902
23.223,3.0888,0.0021651,-0.032238
23.233,3.0888,0.0021276,-0.03257
23.243,3.0888,0.0020899,-0.032898
23.253,3.0888,0.0020519,-0.033223
23.263,3.0888,0.0020138,-0.033545
23.273,3.0888,0.0019754,-0.033863
23.283,3.0888,0.0019369,-0.034177
23.293,3.0888,0.0018982,-0.034488
23.303,3.0888,0.0018592,-0.034795
23.313,3.0888,0.0018202,-0.035098
23.323,3.0888,0.0017809,-0.035398
23.333,3.0888,0.0017416,-0.035694
23.343,3.0888,0.001702,-0.035986
23.353,3.0888,0.0016624,-0.036275
23.363,3.0888,0.0016226,-0.036559
23.373,3.0888,0.0015827,-0.036841
23.383,3.0888,0.0015427,-0.037118
23.393,3.0888,0.0015026,-0.037392
23.403,3.0888,0.0014625,-0.037661
23.413,3.0888,0.0014222,-0.037928
23.423,3.0888,0.0013819,-0.03819
23.433,3.0888,0.0013415,-0.038448
23.443,3.0888,0.001301,-0.038703
23.453,3.0888,0.0012605,-0.038954
23.463,3.0888,0.00122,-0.039201
23.473,3.0888,0.0011794,-0.039444
23.483,3.0888,0.0011388,-0.039684
23.493,3.0888,0.0010982,-0.039919
23.503,3.0888,0.0010576,-0.040151
23.513,3.0888,0.0010169,-0.040379
23.523,3.0888,0.00097633,-0.040602
23.533,3.0888,0.00093575,-0.040822
23.543,3.0888,0.00089518,-0.041039
23.553,3.0888,0.00085466,-0.041251
23.563,3.0888,0.00081417,-0.041459
23.573,3.0888,0.00077373,-0.041664
23.583,3.0888,0.00073335,-0.041864
23.593,3.0888,0.00069304,-0.042061
23.603,3.0888,0.00065279,-0.042253
23.613,3.0888,0.00061263,-0.042442
23.623,3.0888,0.00057256,-0.042627
23.633,3.0888,0.00053258,-0.042808
23.643,3.0888,0.0004927,-0.042985
23.653,3.0888,0.00045294,-0.043158
23.663,3.0888,0.00041329,-0.043327
23.673,3.0888,0.00037376,-0.043492
23.683,3.0888,0.00033437,-0.043653
23.693,3.0888,0.00029512,-0.04381
23.703,3.0888,0.00025601,-0.043963
23.713,3.0888,0.00021706,-0.044112
23.723,3.0888,0.00017826,-0.044258
23.733,3.0888,0.00013963,-0.044399
23.743,3.0888,0.00010118,-0.044536
23.753,3.0888,6.29E-05,-0.04467
23.763,3.0888,2.48E-05,-0.044799
23.773,3.0888,-1.31E-05,-0.044925
23.783,3.0888,-5.08E-05,-0.045046
23.793,3.0888,-8.82E-05,-0.045164
23.803,3.0888,-0.00012552,-0.045278
23.813,3.0888,-0.00016258,-0.045387
23.823,3.0888,-0.0001994,-0.045493
23.833,3.0888,-0.000236,-0.045595
23.843,3.0888,-0.00027236,-0.045693
23.853,3.0888,-0.00030847,-0.045787
23.863,3.0888,-0.00034434,-0.045877
23.873,3.0888,-0.00037995,-0.045963
23.883,3.0888,-0.0004153,-0.046045
23.893,3.0888,-0.00045038,-0.046123
23.903,3.0888,-0.00048519,-0.046197
23.913,3.0888,-0.00051972,-0.046268
23.923,3.0888,-0.00055397,-0.046334
23.933,3.0888,-0.00058793,-0.046397
23.943,3.0888,-0.0006216,-0.046455
23.953,3.0888,-0.00065497,-0.04651
23.963,3.0888,-0.00068803,-0.046561
23.973,3.0888,-0.00072078,-0.046608
23.983,3.0888,-0.00075322,-0.046651
23.993,3.0888,-0.00078535,-0.046691
24.003,3.0888,-0.00081714,-0.046726
24.013,3.0888,-0.00084862,-0.046758
24.023,3.0888,-0.00087975,-0.046785
24.033,3.0888,-0.00091055,-0.046809
24.043,3.0888,-0.00094101,-0.046829
24.053,3.0888,-0.00097113,-0.046846
24.063,3.0888,-0.0010009,-0.046858
24.073,3.0888,-0.0010303,-0.046867
24.083,3.0888,-0.0010594,-0.046872
24.093,3.0888,-0.001088,-0.046873
24.103,3.0888,-0.0011164,-0.04687
24.113,3.0888,-0.0011443,-0.046864
24.123,3.0888,-0.0011719,-0.046854
24.133,3.0888,-0.0011991,-0.04684
24.143,3.0888,-0.0012259,-0.046822
24.153,3.0888,-0.0012524,-0.046801
24.163,3.0888,-0.0012784,-0.046776
24.173,3.0888,-0.0013041,-0.046748
24.183,3.0888,-0.0013294,-0.046715
24.193,3.0888,-0.0013543,-0.046679
24.203,3.0888,-0.0013787,-0.04664
24.213,3.0888,-0.0014028,-0.046596
24.223,3.0888,-0.0014265,-0.04655
24.233,3.0888,-0.0014497,-0.046499
24.243,3.0888,-0.0014726,-0.046445
24.253,3.0888,-0.0014951,-0.046388
24.263,3.0888,-0.0015171,-0.046326
24.273,3.0888,-0.0015387,-0.046262
24.283,3.0888,-0.0015599,-0.046193
24.293,3.0888,-0.0015807,-0.046122
24.303,3.0888,-0.001601,-0.046046
24.313,3.0888,-0.001621,-0.045968
24.323,3.0888,-0.0016405,-0.045886
24.333,3.0888,-0.0016595,-0.0458
24.343,3.0888,-0.0016782,-0.045711
24.353,3.0888,-0.0016964,-0.045618
24.363,3.0888,-0.0017142,-0.045522
24.373,3.0888,-0.0017316,-0.045423
24.383,3.0888,-0.0017485,-0.045321
24.393,3.0888,-0.001765,-0.045215
24.403,3.0888,-0.001781,-0.045105
24.413,3.0888,-0.0017966,-0.044993
24.423,3.0888,-0.0018118,-0.044877
24.433,3.0888,-0.0018265,-0.044758
24.443,3.0888,-0.0018408,-0.044635
24.453,3.0888,-0.0018547,-0.04451
24.463,3.0888,-0.0018681,-0.044381
24.473,3.0888,-0.001881,-0.044249
24.483,3.0888,-0.0018936,-0.044113
24.493,3.0888,-0.0019057,-0.043975
24.503,3.0888,-0.0019173,-0.043834
24.513,3.0888,-0.0019285,-0.043689
24.523,3.0888,-0.0019393,-0.043541
24.533,3.0888,-0.0019496,-0.04339
24.543,3.0888,-0.0019595,-0.043236
24.553,3.0888,-0.0019689,-0.04308
24.563,3.0888,-0.0019779,-0.04292
24.573,3.0888,-0.0019865,-0.042757
24.583,3.0888,-0.0019946,-0.042591
24.593,3.0888,-0.0020023,-0.042422
24.603,3.0888,-0.0020096,-0.04225
24.613,3.0888,-0.0020164,-0.042076
24.623,3.0888,-0.0020227,-0.041898
24.633,3.0888,-0.0020287,-0.041718
24.643,3.0888,-0.0020342,-0.041534
24.653,3.0888,-0.0020393,-0.041348
24.663,3.0888,-0.0020439,-0.041159
24.673,3.0888,-0.0020481,-0.040968
24.683,3.0888,-0.0020519,-0.040774
24.693,3.0888,-0.0020553,-0.040576
24.703,3.0888,-0.0020582,-0.040377
24.713,3.0888,-0.0020607,-0.040174
24.723,3.0888,-0.0020628,-0.039969
24.733,3.0888,-0.0020644,-0.039761
24.743,3.0888,-0.0020657,-0.039551
24.753,3.0888,-0.0020665,-0.039338
24.763,3.0888,-0.0020669,-0.039123
24.773,3.0888,-0.0020669,-0.038905
24.783,3.0888,-0.0020665,-0.038684
24.793,3.0888,-0.0020657,-0.038461
24.803,3.0888,-0.0020645,-0.038236
24.813,3.0888,-0.0020629,-0.038008
24.823,3.0888,-0.0020608,-0.037778
24.833,3.0888,-0.0020584,-0.037545
24.843,3.0888,-0.0020556,-0.03731
24.853,3.0888,-0.0020524,-0.037073
24.863,3.0888,-0.0020488,-0.036833
24.873,3.0888,-0.0020448,-0.036591
24.883,3.0888,-0.0020404,-0.036347
24.893,3.0888,-0.0020356,-0.0361
24.903,3.0888,-0.0020305,-0.035852
24.913,3.0888,-0.002025,-0.035601
24.923,3.0888,-0.0020191,-0.035348
24.933,3.0888,-0.0020128,-0.035093
24.943,3.0888,-0.0020062,-0.034836
24.953,3.0888,-0.0019992,-0.034577
24.963,3.0888,-0.0019918,-0.034315
24.973,3.0888,-0.0019841,-0.034052
24.983,3.0888,-0.0019761,-0.033787
24.993,3.0888,-0.0019676,-0.03352
25.003,3.0888,-0.0019589,-0.03325
25.013,3.0888,-0.0019498,-0.032979
25.023,3.0888,-0.0019403,-0.032706
25.033,3.0888,-0.0019306,-0.032432
25.043,3.0888,-0.0019204,-0.032155
25.053,3.0888,-0.00191,-0.031877
25.063,3.0888,-0.0018992,-0.031596
25.073,3.0888,-0.0018882,-0.031314
25.083,3.0888,-0.0018767,-0.031031
25.093,3.0888,-0.001865,-0.030745
25.103,3.0888,-0.001853,-0.030458
25.113,3.0888,-0.0018407,-0.03017
25.123,3.0888,-0.001828,-0.02988
25.133,3.0888,-0.0018151,-0.029588
25.143,3.0888,-0.0018019,-0.029294
25.153,3.0888,-0.0017884,-0.028999
25.163,3.0888,-0.0017746,-0.028703
25.173,3.0888,-0.0017605,-0.028405
25.183,3.0888,-0.0017462,-0.028106
25.193,3.0888,-0.0017315,-0.027805
25.203,3.0888,-0.0017166,-0.027503
25.213,3.0888,-0.0017015,-0.0272
25.223,3.0888,-0.0016861,-0.026895
25.233,3.0888,-0.0016704,-0.026589
25.243,3.0888,-0.0016545,-0.026281
25.253,3.0888,-0.0016383,-0.025973
25.263,3.0888,-0.0016219,-0.025663
25.273,3.0888,-0.0016053,-0.025352
25.283,3.0888,-0.0015884,-0.02504
25.293,3.0888,-0.0015713,-0.024727
25.303,3.0888,-0.001554,-0.024412
25.313,3.0888,-0.0015364,-0.024097
25.323,3.0888,-0.0015187,-0.02378
25.333,3.0888,-0.0015007,-0.023463
25.343,3.0888,-0.0014825,-0.023144
25.353,3.0888,-0.0014642,-0.022825
25.363,3.0888,-0.0014456,-0.022504
25.373,3.0888,-0.0014268,-0.022183
25.383,3.0888,-0.0014079,-0.021861
25.393,3.0888,-0.0013888,-0.021538
25.403,3.0888,-0.0013695,-0.021214
25.413,3.0888,-0.00135,-0.02089
25.423,3.0888,-0.0013304,-0.020564
25.433,3.0888,-0.0013106,-0.020238
25.443,3.0888,-0.0012906,-0.019911
25.453,3.0888,-0.0012705,-0.019584
25.463,3.0888,-0.0012503,-0.019256
25.473,3.0888,-0.0012299,-0.018927
25.483,3.0888,-0.0012093,-0.018598
25.493,3.0888,-0.0011887,-0.018268
25.503,3.0888,-0.0011679,-0.017937
25.513,3.0888,-0.001147,-0.017606
25.523,3.0888,-0.0011259,-0.017275
25.533,3.0888,-0.0011048,-0.016943
25.543,3.0888,-0.0010835,-0.016611
25.553,3.0888,-0.0010622,-0.016278
25.563,3.0888,-0.0010407,-0.015945
25.573,3.0888,-0.0010191,-0.015611
25.583,3.0888,-0.00099748,-0.015278
25.593,3.0888,-0.00097575,-0.014944
25.603,3.0888,-0.00095393,-0.014609
25.613,3.0888,-0.00093204,-0.014275
25.623,3.0888,-0.00091008,-0.01394
25.633,3.0888,-0.00088805,-0.013605
25.643,3.0888,-0.00086596,-0.01327
25.653,3.0888,-0.00084382,-0.012935
25.663,3.0888,-0.00082162,-0.0126
25.673,3.0888,-0.00079938,-0.012265
25.683,3.0888,-0.00077709,-0.011929
25.693,3.0888,-0.00075476,-0.011594
25.703,3.0888,-0.0007324,-0.011259
25.713,3.0888,-0.00071002,-0.010923
25.723,3.0888,-0.0006876,-0.010588
25.733,3.0888,-0.00066517,-0.010253
25.743,3.0888,-0.00064273,-0.0099179
25.753,3.0888,-0.00062027,-0.009583
25.763,3.0888,-0.0005978,-0.0092483
25.773,3.0888,-0.00057534,-0.0089138
25.783,3.0888,-0.00055288,-0.0085795
25.793,3.0888,-0.00053042,-0.0082455
25.803,3.0888,-0.00050798,-0.0079118
25.813,3.0888,-0.00048555,-0.0075784
25.823,3.0888,-0.00046314,-0.0072453
25.833,3.0888,-0.00044076,-0.0069125
25.843,3.0888,-0.00041841,-0.0065801
25.853,3.0888,-0.00039609,-0.0062482
25.863,3.0888,-0.00037381,-0.0059167
25.873,3.0888,-0.00035157,-0.0055856
25.883,3.0888,-0.00032938,-0.005255
25.893,3.0888,-0.00030723,-0.0049249
25.903,3.0888,-0.00028514,-0.0045954
25.913,3.0888,-0.00026311,-0.0042664
25.923,3.0888,-0.00024115,-0.003938
25.933,3.0888,-0.00021925,-0.0036102
25.943,3.0888,-0.00019742,-0.0032831
25.953,3.0888,-0.00017566,-0.0029566
25.963,3.0888,-0.00015398,-0.0026308
25.973,3.0888,-0.00013239,-0.0023057
25.983,3.0888,-0.00011088,-0.0019813
25.993,3.0888,-8.95E-05,-0.0016577
26.003,3.0888,-6.81E-05,-0.0013348
26.013,3.0888,-4.69E-05,-0.0010128
26.023,3.0888,-2.58E-05,-0.00069155
26.033,3.0888,-4.77E-06,-0.00037117
26.043,3.0888,1.61E-05,-5.17E-05
26.053,3.0888,3.69E-05,0.00026694
26.063,3.0888,5.76E-05,0.00058463
26.073,3.0888,7.82E-05,0.00090138
26.083,3.0888,9.86E-05,0.0012172
26.093,3.0888,0.00011895,0.001532
26.103,3.0888,0.00013913,0.0018458
26.113,3.0888,0.00015919,0.0021585
26.123,3.0888,0.0001791,0.0024702
26.133,3.0888,0.00019888,0.0027809
26.143,3.0888,0.00021851,0.0030904
26.153,3.0888,0.000238,0.0033988
26.163,3.0888,0.00025734,0.0037061
26.173,3.0888,0.00027653,0.0040122
26.183,3.0888,0.00029556,0.0043171
26.193,3.0888,0.00031444,0.0046209
26.203,3.0888,0.00033315,0.0049234
26.213,3.0888,0.0003517,0.0052246
26.223,3.0888,0.00037009,0.0055246
26.233,3.0888,0.0003883,0.0058233
26.243,3.0888,0.00040634,0.0061207
26.253,3.0888,0.00042421,0.0064168
26.263,3.0888,0.0004419,0.0067115
26.273,3.0888,0.00045941,0.0070049
26.283,3.0888,0.00047674,0.0072969
26.293,3.0888,0.00049388,0.0075874
26.303,3.0888,0.00051084,0.0078766
26.313,3.0888,0.00052761,0.0081643
26.323,3.0888,0.00054418,0.0084505
26.333,3.0888,0.00056056,0.0087353
26.343,3.0888,0.00057674,0.0090185
26.353,3.0888,0.00059272,0.0093002
26.363,3.0888,0.00060851,0.0095804
26.373,3.0888,0.00062409,0.0098591
26.383,3.0888,0.00063946,0.010136
26.393,3.0888,0.00065463,0.010412
26.403,3.0888,0.00066958,0.010685
26.413,3.0888,0.00068433,0.010958
26.423,3.0888,0.00069886,0.011228
26.433,3.0888,0.00071318,0.011497
26.443,3.0888,0.00072729,0.011764
26.453,3.0888,0.00074117,0.01203
26.463,3.0888,0.00075484,0.012294
26.473,3.0888,0.00076828,0.012556
26.483,3.0888,0.00078151,0.012816
26.493,3.0888,0.0007945,0.013075
26.503,3.0888,0.00080728,0.013332
26.513,3.0888,0.00081982,0.013587
26.523,3.0888,0.00083214,0.01384
26.533,3.0888,0.00084423,0.014092
26.543,3.0888,0.00085608,0.014341
26.553,3.0888,0.00086771,0.014589
26.563,3.0888,0.0008791,0.014835
26.573,3.0888,0.00089026,0.015079
26.583,3.0888,0.00090118,0.015321
26.593,3.0888,0.00091187,0.015561
26.603,3.0888,0.00092232,0.015799
26.613,3.0888,0.00093253,0.016036
26.623,3.0888,0.00094251,0.01627
26.633,3.0888,0.00095224,0.016502
26.643,3.0888,0.00096174,0.016733
26.653,3.0888,0.000971,0.016961
26.663,3.0888,0.00098001,0.017188
26.673,3.0888,0.00098878,0.017412
26.683,3.0888,0.00099731,0.017635
26.693,3.0888,0.0010056,0.017855
26.703,3.0888,0.0010136,0.018073
26.713,3.0888,0.0010214,0.018289
26.723,3.0888,0.001029,0.018504
26.733,3.0888,0.0010363,0.018716
26.743,3.0888,0.0010434,0.018926
26.753,3.0888,0.0010502,0.019134
26.763,3.0888,0.0010568,0.019339
26.773,3.0888,0.0010631,0.019543
26.783,3.0888,0.0010692,0.019745
26.793,3.0888,0.0010751,0.019944
26.803,3.0888,0.0010807,0.020141
26.813,3.0888,0.0010861,0.020336
26.823,3.0888,0.0010912,0.020529
26.833,3.0888,0.001096,0.02072
26.843,3.0888,0.0011007,0.020908
26.853,3.0888,0.0011051,0.021094
26.863,3.0888,0.0011092,0.021278
26.873,3.0888,0.0011131,0.02146
26.883,3.0888,0.0011168,0.02164
26.893,3.0888,0.0011202,0.021817
26.903,3.0888,0.0011234,0.021992
26.913,3.0888,0.0011263,0.022165
26.923,3.0888,0.001129,0.022336
26.933,3.0888,0.0011315,0.022504
26.943,3.0888,0.0011337,0.02267
26.953,3.0888,0.0011357,0.022834
26.963,3.0888,0.0011375,0.022995
26.973,3.0888,0.001139,0.023154
26.983,3.0888,0.0011403,0.023311
26.993,3.0888,0.0011413,0.023466
27.003,3.0888,0.0011422,0.023618
27.013,3.0888,0.0011428,0.023768
27.023,3.0888,0.0011431,0.023915
27.033,3.0888,0.0011432,0.024061
27.043,3.0888,0.0011431,0.024204
27.053,3.0888,0.0011428,0.024344
27.063,3.0888,0.0011423,0.024482
27.073,3.0888,0.0011415,0.024618
27.083,3.0888,0.0011405,0.024752
27.093,3.0888,0.0011393,0.024883
27.103,3.0888,0.0011379,0.025012
27.113,3.0888,0.0011362,0.025138
27.123,3.0888,0.0011343,0.025262
27.133,3.0888,0.0011322,0.025384
27.143,3.0888,0.0011299,0.025503
27.153,3.0888,0.0011274,0.02562
27.163,3.0888,0.0011247,0.025735
27.173,3.0888,0.0011218,0.025847
27.183,3.0888,0.0011186,0.025957
27.193,3.0888,0.0011153,0.026064
27.203,3.0888,0.0011117,0.026169
27.213,3.0888,0.001108,0.026272
27.223,3.0888,0.001104,0.026372
27.233,3.0888,0.0010999,0.02647
27.243,3.0888,0.0010955,0.026565
27.253,3.0888,0.001091,0.026658
27.263,3.0888,0.0010863,0.026749
27.273,3.0888,0.0010813,0.026837
27.283,3.0888,0.0010762,0.026923
27.293,3.0888,0.0010709,0.027006
27.303,3.0888,0.0010654,0.027087
27.313,3.0888,0.0010598,0.027166
27.323,3.0888,0.0010539,0.027242
27.333,3.0888,0.0010479,0.027316
27.343,3.0888,0.0010417,0.027387
27.353,3.0888,0.0010353,0.027457
27.363,3.0888,0.0010287,0.027523
27.373,3.0888,0.001022,0.027587
27.383,3.0888,0.0010151,0.027649
27.393,3.0888,0.0010081,0.027709
27.403,3.0888,0.0010008,0.027766
27.413,3.0888,0.00099345,0.027821
27.423,3.0888,0.00098591,0.027873
27.433,3.0888,0.00097821,0.027923
27.443,3.0888,0.00097036,0.02797
27.453,3.0888,0.00096236,0.028016
27.463,3.0888,0.0009542,0.028058
27.473,3.0888,0.0009459,0.028099
27.483,3.0888,0.00093746,0.028137
27.493,3.0888,0.00092887,0.028173
27.503,3.0888,0.00092015,0.028206
27.513,3.0888,0.00091128,0.028237
27.523,3.0888,0.00090229,0.028265
27.533,3.0888,0.00089316,0.028292
27.543,3.0888,0.0008839,0.028316
27.553,3.0888,0.00087451,0.028337
27.563,3.0888,0.000865,0.028357
27.573,3.0888,0.00085536,0.028374
27.583,3.0888,0.00084561,0.028388
27.593,3.0888,0.00083574,0.028401
27.603,3.0888,0.00082576,0.028411
27.613,3.0888,0.00081566,0.028418
27.623,3.0888,0.00080545,0.028424
27.633,3.0888,0.00079514,0.028427
27.643,3.0888,0.00078472,0.028428
27.653,3.0888,0.0007742,0.028426
27.663,3.0888,0.00076359,0.028422
27.673,3.0888,0.00075287,0.028416
27.683,3.0888,0.00074206,0.028408
27.693,3.0888,0.00073117,0.028398
27.703,3.0888,0.00072018,0.028385
27.713,3.0888,0.00070911,0.02837
27.723,3.0888,0.00069795,0.028353
27.733,3.0888,0.00068672,0.028333
27.743,3.0888,0.0006754,0.028312
27.753,3.0888,0.00066401,0.028288
27.763,3.0888,0.00065255,0.028262
27.773,3.0888,0.00064102,0.028233
27.783,3.0888,0.00062942,0.028203
27.793,3.0888,0.00061776,0.02817
27.803,3.0888,0.00060603,0.028135
27.813,3.0888,0.00059425,0.028099
27.823,3.0888,0.00058241,0.028059
27.833,3.0888,0.00057052,0.028018
27.843,3.0888,0.00055857,0.027975
27.853,3.0888,0.00054658,0.027929
27.863,3.0888,0.00053454,0.027882
27.873,3.0888,0.00052245,0.027832
27.883,3.0888,0.00051033,0.02778
27.893,3.0888,0.00049817,0.027726
27.903,3.0888,0.00048597,0.02767
27.913,3.0888,0.00047374,0.027612
27.923,3.0888,0.00046148,0.027552
27.933,3.0888,0.00044919,0.02749
27.943,3.0888,0.00043687,0.027426
27.953,3.0888,0.00042454,0.02736
27.963,3.0888,0.00041218,0.027292
27.973,3.0888,0.00039981,0.027222
27.983,3.0888,0.00038742,0.02715
27.993,3.0888,0.00037502,0.027076
28.003,3.0888,0.00036261,0.026999
28.013,3.0888,0.00035019,0.026921
28.023,3.0888,0.00033776,0.026841
28.033,3.0888,0.00032534,0.02676
28.043,3.0888,0.00031291,0.026676
28.053,3.0888,0.00030049,0.02659
28.063,3.0888,0.00028807,0.026503
28.073,3.0888,0.00027566,0.026413
28.083,3.0888,0.00026326,0.026322
28.093,3.0888,0.00025088,0.026229
28.103,3.0888,0.0002385,0.026134
28.113,3.0888,0.00022615,0.026037
28.123,3.0888,0.00021381,0.025938
28.133,3.0888,0.0002015,0.025838
28.143,3.0888,0.00018921,0.025735
28.153,3.0888,0.00017695,0.025631
28.163,3.0888,0.00016471,0.025526
28.173,3.0888,0.00015251,0.025418
28.183,3.0888,0.00014034,0.025309
28.193,3.0888,0.0001282,0.025198
28.203,3.0888,0.00011611,0.025085
28.213,3.0888,0.00010405,0.024971
28.223,3.0888,9.20E-05,0.024855
28.233,3.0888,8.01E-05,0.024737
28.243,3.0888,6.81E-05,0.024618
28.253,3.0888,5.63E-05,0.024496
28.263,3.0888,4.44E-05,0.024374
28.273,3.0888,3.27E-05,0.02425
28.283,3.0888,2.10E-05,0.024124
28.293,3.0888,9.29E-06,0.023996
28.303,3.0888,-2.31E-06,0.023867
28.313,3.0888,-1.38E-05,0.023737
28.323,3.0888,-2.53E-05,0.023605
28.333,3.0888,-3.67E-05,0.023471
28.343,3.0888,-4.81E-05,0.023336
28.353,3.0888,-5.94E-05,0.023199
28.363,3.0888,-7.06E-05,0.023061
28.373,3.0888,-8.17E-05,0.022922
28.383,3.0888,-9.28E-05,0.022781
28.393,3.0888,-0.00010374,0.022638
28.403,3.0888,-0.00011465,0.022495
28.413,3.0888,-0.00012547,0.022349
28.423,3.0888,-0.00013622,0.022203
28.433,3.0888,-0.00014688,0.022055
28.443,3.0888,-0.00015745,0.021906
28.453,3.0888,-0.00016794,0.021755
28.463,3.0888,-0.00017834,0.021603
28.473,3.0888,-0.00018866,0.02145
28.483,3.0888,-0.00019888,0.021295
28.493,3.0888,-0.00020901,0.021139
28.503,3.0888,-0.00021904,0.020982
28.513,3.0888,-0.00022898,0.020824
28.523,3.0888,-0.00023882,0.020664
28.533,3.0888,-0.00024856,0.020504
28.543,3.0888,-0.0002582,0.020342
28.553,3.0888,-0.00026774,0.020178
28.563,3.0888,-0.00027718,0.020014
28.573,3.0888,-0.00028652,0.019849
28.583,3.0888,-0.00029574,0.019682
28.593,3.0888,-0.00030486,0.019515
28.603,3.0888,-0.00031388,0.019346
28.613,3.0888,-0.00032278,0.019176
28.623,3.0888,-0.00033157,0.019005
28.633,3.0888,-0.00034025,0.018833
28.643,3.0888,-0.00034882,0.01866
28.653,3.0888,-0.00035728,0.018486
28.663,3.0888,-0.00036562,0.018311
28.673,3.0888,-0.00037384,0.018135
28.683,3.0888,-0.00038195,0.017959
28.693,3.0888,-0.00038994,0.017781
28.703,3.0888,-0.0003978,0.017602
28.713,3.0888,-0.00040555,0.017422
28.723,3.0888,-0.00041318,0.017242
28.733,3.0888,-0.00042069,0.01706
28.743,3.0888,-0.00042807,0.016878
28.753,3.0888,-0.00043533,0.016695
28.763,3.0888,-0.00044247,0.016511
28.773,3.0888,-0.00044948,0.016326
28.783,3.0888,-0.00045636,0.016141
28.793,3.0888,-0.00046312,0.015954
28.803,3.0888,-0.00046975,0.015767
28.813,3.0888,-0.00047626,0.01558
28.823,3.0888,-0.00048263,0.015391
28.833,3.0888,-0.00048888,0.015202
28.843,3.0888,-0.00049499,0.015012
28.853,3.0888,-0.00050098,0.014821
28.863,3.0888,-0.00050684,0.01463
28.873,3.0888,-0.00051256,0.014438
28.883,3.0888,-0.00051815,0.014246
28.893,3.0888,-0.00052361,0.014053
28.903,3.0888,-0.00052894,0.013859
28.913,3.0888,-0.00053414,0.013665
28.923,3.0888,-0.0005392,0.01347
28.933,3.0888,-0.00054413,0.013275
28.943,3.0888,-0.00054892,0.013079
28.953,3.0888,-0.00055358,0.012882
28.963,3.0888,-0.00055811,0.012686
28.973,3.0888,-0.0005625,0.012488
28.983,3.0888,-0.00056676,0.012291
28.993,3.0888,-0.00057088,0.012093
29.003,3.0888,-0.00057487,0.011894
29.013,3.0888,-0.00057872,0.011695
29.023,3.0888,-0.00058244,0.011496
29.033,3.0888,-0.00058603,0.011296
29.043,3.0888,-0.00058947,0.011096
29.053,3.0888,-0.00059279,0.010896
29.063,3.0888,-0.00059597,0.010695
29.073,3.0888,-0.00059901,0.010494
29.083,3.0888,-0.00060192,0.010293
29.093,3.0888,-0.00060469,0.010091
29.103,3.0888,-0.00060733,0.0098896
29.113,3.0888,-0.00060983,0.0096876
29.123,3.0888,-0.00061221,0.0094855
29.133,3.0888,-0.00061444,0.0092831
29.143,3.0888,-0.00061654,0.0090806
29.153,3.0888,-0.00061851,0.0088779
29.163,3.0888,-0.00062035,0.0086751
29.173,3.0888,-0.00062205,0.0084721
29.183,3.0888,-0.00062363,0.0082691
29.193,3.0888,-0.00062507,0.0080659
29.203,3.0888,-0.00062637,0.0078627
29.213,3.0888,-0.00062755,0.0076594
29.223,3.0888,-0.0006286,0.0074561
29.233,3.0888,-0.00062951,0.0072527
29.243,3.0888,-0.0006303,0.0070494
29.253,3.0888,-0.00063095,0.006846
29.263,3.0888,-0.00063148,0.0066427
29.273,3.0888,-0.00063188,0.0064394
29.283,3.0888,-0.00063215,0.0062361
29.293,3.0888,-0.0006323,0.006033
29.303,3.0888,-0.00063232,0.0058299
29.313,3.0888,-0.00063221,0.0056269
29.323,3.0888,-0.00063198,0.0054241
29.333,3.0888,-0.00063162,0.0052214
29.343,3.0888,-0.00063114,0.0050188
29.353,3.0888,-0.00063054,0.0048164
29.363,3.0888,-0.00062982,0.0046142
29.373,3.0888,-0.00062897,0.0044122
29.383,3.0888,-0.000628,0.0042104
29.393,3.0888,-0.00062692,0.0040088
29.403,3.0888,-0.00062571,0.0038075
29.413,3.0888,-0.00062439,0.0036064
29.423,3.0888,-0.00062295,0.0034056
29.433,3.0888,-0.00062139,0.0032051
29.443,3.0888,-0.00061972,0.0030049
29.453,3.0888,-0.00061794,0.0028051
29.463,3.0888,-0.00061604,0.0026056
29.473,3.0888,-0.00061403,0.0024064
29.483,3.0888,-0.0006119,0.0022076
29.493,3.0888,-0.00060967,0.0020092
29.503,3.0888,-0.00060733,0.0018111
29.513,3.0888,-0.00060488,0.0016135
29.523,3.0888,-0.00060232,0.0014163
29.533,3.0888,-0.00059965,0.0012196
29.543,3.0888,-0.00059688,0.0010233
29.553,3.0888,-0.00059401,0.00082747
29.563,3.0888,-0.00059103,0.00063214
29.573,3.0888,-0.00058795,0.0004373
29.583,3.0888,-0.00058477,0.00024298
29.593,3.0888,-0.0005815,4.92E-05
29.603,3.0888,-0.00057812,-0.00014408
29.613,3.0888,-0.00057464,-0.00033678
29.623,3.0888,-0.00057107,-0.00052891
29.633,3.0888,-0.00056741,-0.00072046
29.643,3.0888,-0.00056365,-0.00091141
29.653,3.0888,-0.0005598,-0.0011017
29.663,3.0888,-0.00055586,-0.0012915
29.673,3.0888,-0.00055182,-0.0014805
29.683,3.0888,-0.0005477,-0.001669
29.693,3.0888,-0.0005435,-0.0018567
29.703,3.0888,-0.0005392,-0.0020438
29.713,3.0888,-0.00053482,-0.0022302
29.723,3.0888,-0.00053036,-0.0024159
29.733,3.0888,-0.00052582,-0.0026009
29.743,3.0888,-0.00052119,-0.0027852
29.753,3.0888,-0.00051649,-0.0029687
29.763,3.0888,-0.00051171,-0.0031514
29.773,3.0888,-0.00050685,-0.0033334
29.783,3.0888,-0.00050191,-0.0035146
29.793,3.0888,-0.00049691,-0.003695
29.803,3.0888,-0.00049182,-0.0038747
29.813,3.0888,-0.00048667,-0.0040535
29.823,3.0888,-0.00048145,-0.0042314
29.833,3.0888,-0.00047616,-0.0044086
29.843,3.0888,-0.0004708,-0.0045848
29.853,3.0888,-0.00046538,-0.0047602
29.863,3.0888,-0.0004599,-0.0049348
29.873,3.0888,-0.00045435,-0.0051084
29.883,3.0888,-0.00044874,-0.0052812
29.893,3.0888,-0.00044307,-0.005453
29.903,3.0888,-0.00043734,-0.005624
29.913,3.0888,-0.00043155,-0.005794
29.923,3.0888,-0.00042571,-0.005963
29.933,3.0888,-0.00041981,-0.0061311
29.943,3.0888,-0.00041387,-0.0062983
29.953,3.0888,-0.00040787,-0.0064644
29.963,3.0888,-0.00040182,-0.0066296
29.973,3.0888,-0.00039572,-0.0067938
29.983,3.0888,-0.00038958,-0.006957
29.993,3.0888,-0.00038339,-0.0071191
30,3.0888,-0.00037927,-0.0072258

